Minimal hard surface-unlink and classical unlink diagrams

We describe a method for generating minimal hard prime surface-link diagrams. We extend the known examples of minimal hard prime classical unknot and unlink diagrams up to three components and generate figures of all minimal hard prime surface-unknot and surface-unlink diagrams with prime base surface components up to ten crossings.

==> HARD EPD CODES/NEW_Hard_Markers_0_Crossings_10.txt <==
{{2, 4}, PD[X[1, 10, 2, 11], X[17, 12, 18, 1], X[9, 14, 10, 15], 
  X[2, 20, 3, 19], X[11, 16, 12, 17], X[15, 18, 16, 19], X[8, 4, 9, 3], 
  X[6, 14, 7, 13], X[20, 6, 13, 5], X[4, 8, 5, 7]], 1}
{{2, 4}, PD[X[1, 10, 2, 11], X[17, 12, 18, 1], X[14, 10, 15, 9], 
  X[19, 2, 20, 3], X[11, 16, 12, 17], X[15, 18, 16, 19], X[8, 4, 9, 3], 
  X[6, 14, 7, 13], X[20, 6, 13, 5], X[4, 8, 5, 7]], 2}
{{2, 4}, PD[X[1, 8, 2, 9], X[18, 1, 19, 10], X[7, 12, 8, 11], 
  X[2, 16, 3, 17], X[9, 20, 10, 19], X[20, 17, 11, 18], X[6, 4, 7, 3], 
  X[15, 13, 16, 12], X[13, 5, 14, 6], X[4, 14, 5, 15]], 3}
{{2, 4}, PD[X[1, 8, 2, 9], X[18, 1, 19, 10], X[11, 7, 12, 8], 
  X[16, 3, 17, 2], X[9, 20, 10, 19], X[20, 17, 11, 18], X[6, 4, 7, 3], 
  X[15, 13, 16, 12], X[13, 5, 14, 6], X[4, 14, 5, 15]], 4}
{{1, 2}, PD[X[1, 18, 2, 19], X[9, 1, 10, 20], X[17, 2, 18, 3], 
  X[19, 11, 20, 10], X[11, 8, 12, 9], X[3, 12, 4, 13], X[16, 8, 17, 7], 
  X[4, 16, 5, 15], X[6, 14, 7, 13], X[14, 6, 15, 5]], 5}
{{1, 2}, PD[X[1, 18, 2, 19], X[9, 1, 10, 20], X[17, 2, 18, 3], 
  X[19, 11, 20, 10], X[11, 8, 12, 9], X[12, 4, 13, 3], X[7, 16, 8, 17], 
  X[4, 16, 5, 15], X[6, 14, 7, 13], X[14, 6, 15, 5]], 6}
{{1, 2}, PD[X[1, 5, 2, 4], X[11, 1, 12, 20], X[5, 15, 6, 14], 
  X[13, 2, 14, 3], X[3, 12, 4, 13], X[19, 7, 20, 6], X[10, 15, 11, 16], 
  X[18, 9, 19, 10], X[16, 7, 17, 8], X[8, 17, 9, 18]], 7}
{{1, 2}, PD[X[1, 5, 2, 4], X[11, 1, 12, 20], X[5, 15, 6, 14], 
  X[13, 2, 14, 3], X[3, 12, 4, 13], X[6, 19, 7, 20], X[15, 11, 16, 10], 
  X[18, 9, 19, 10], X[16, 7, 17, 8], X[8, 17, 9, 18]], 8}
{{2, 4}, PD[X[16, 1, 17, 2], X[10, 15, 1, 16], X[17, 13, 18, 12], 
  X[2, 7, 3, 8], X[14, 9, 15, 10], X[8, 13, 9, 14], X[3, 19, 4, 18], 
  X[11, 7, 12, 6], X[19, 5, 20, 4], X[5, 11, 6, 20]], 9}
{{2, 4}, PD[X[16, 1, 17, 2], X[10, 15, 1, 16], X[12, 17, 13, 18], 
  X[7, 3, 8, 2], X[14, 9, 15, 10], X[8, 13, 9, 14], X[3, 19, 4, 18], 
  X[11, 7, 12, 6], X[19, 5, 20, 4], X[5, 11, 6, 20]], 10}
{{2, 4}, PD[X[4, 2, 5, 1], X[14, 6, 1, 5], X[18, 4, 19, 3], X[2, 18, 3, 17], 
  X[13, 16, 14, 17], X[6, 20, 7, 19], X[7, 12, 8, 13], X[15, 10, 16, 11], 
  X[9, 20, 10, 15], X[11, 8, 12, 9]], 11}
{{2, 4}, PD[X[4, 2, 5, 1], X[14, 6, 1, 5], X[18, 4, 19, 3], X[2, 18, 3, 17], 
  X[16, 14, 17, 13], X[19, 6, 20, 7], X[7, 12, 8, 13], X[15, 10, 16, 11], 
  X[9, 20, 10, 15], X[11, 8, 12, 9]], 12}
{{2, 4}, PD[X[4, 2, 5, 1], X[10, 6, 1, 5], X[13, 3, 14, 4], X[2, 14, 3, 15], 
  X[9, 16, 10, 15], X[6, 12, 7, 13], X[18, 9, 19, 8], X[16, 11, 17, 12], 
  X[7, 20, 8, 19], X[20, 17, 11, 18]], 13}
{{2, 4}, PD[X[4, 2, 5, 1], X[10, 6, 1, 5], X[13, 3, 14, 4], X[2, 14, 3, 15], 
  X[15, 9, 16, 10], X[12, 7, 13, 6], X[18, 9, 19, 8], X[16, 11, 17, 12], 
  X[7, 20, 8, 19], X[20, 17, 11, 18]], 14}
{{1, 2}, PD[X[4, 2, 5, 1], X[20, 6, 1, 5], X[12, 3, 13, 4], X[2, 13, 3, 14], 
  X[6, 20, 7, 19], X[11, 18, 12, 19], X[14, 8, 15, 7], X[15, 10, 16, 11], 
  X[17, 8, 18, 9], X[9, 16, 10, 17]], 15}
{{1, 2}, PD[X[4, 2, 5, 1], X[20, 6, 1, 5], X[12, 3, 13, 4], X[2, 13, 3, 14], 
  X[6, 20, 7, 19], X[18, 12, 19, 11], X[7, 14, 8, 15], X[15, 10, 16, 11], 
  X[17, 8, 18, 9], X[9, 16, 10, 17]], 16}
{{2, 4}, PD[X[16, 1, 17, 2], X[10, 15, 1, 16], X[17, 9, 18, 8], 
  X[2, 13, 3, 14], X[14, 9, 15, 10], X[7, 19, 8, 18], X[12, 3, 13, 4], 
  X[11, 7, 12, 6], X[19, 5, 20, 4], X[5, 11, 6, 20]], 17}
{{2, 4}, PD[X[16, 1, 17, 2], X[10, 15, 1, 16], X[8, 17, 9, 18], 
  X[13, 3, 14, 2], X[14, 9, 15, 10], X[18, 7, 19, 8], X[3, 13, 4, 12], 
  X[11, 7, 12, 6], X[19, 5, 20, 4], X[5, 11, 6, 20]], 18}
{{2, 4}, PD[X[1, 15, 2, 14], X[12, 19, 1, 20], X[15, 7, 16, 6], 
  X[5, 2, 6, 3], X[10, 14, 11, 13], X[20, 10, 13, 9], X[8, 12, 9, 11], 
  X[18, 7, 19, 8], X[3, 16, 4, 17], X[17, 4, 18, 5]], 19}
{{2, 4}, PD[X[1, 13, 2, 12], X[10, 19, 1, 20], X[13, 7, 14, 6], 
  X[5, 2, 6, 3], X[11, 4, 12, 5], X[3, 20, 4, 11], X[14, 9, 15, 10], 
  X[18, 16, 19, 15], X[16, 8, 17, 7], X[8, 18, 9, 17]], 20}
{{1, 2}, PD[X[12, 2, 13, 1], X[20, 14, 1, 13], X[2, 12, 3, 11], 
  X[10, 20, 11, 19], X[3, 14, 4, 15], X[18, 6, 19, 5], X[6, 9, 7, 10], 
  X[15, 4, 16, 5], X[8, 17, 9, 18], X[16, 7, 17, 8]], 21}
{{1, 2}, PD[X[1, 8, 2, 9], X[5, 2, 6, 3], X[20, 12, 1, 11], X[7, 16, 8, 17], 
  X[18, 10, 19, 9], X[10, 20, 11, 19], X[12, 18, 13, 17], X[15, 6, 16, 7], 
  X[3, 15, 4, 14], X[13, 5, 14, 4]], 22}
{{1, 2}, PD[X[1, 8, 2, 9], X[11, 20, 12, 1], X[16, 8, 17, 7], X[2, 6, 3, 5], 
  X[9, 18, 10, 19], X[19, 10, 20, 11], X[12, 18, 13, 17], X[6, 16, 7, 15], 
  X[14, 3, 15, 4], X[4, 13, 5, 14]], 23}
{{1, 2}, PD[X[10, 1, 11, 2], X[20, 9, 1, 10], X[8, 11, 9, 12], 
  X[13, 3, 14, 2], X[14, 19, 15, 20], X[12, 7, 13, 8], X[16, 4, 17, 3], 
  X[18, 6, 19, 5], X[6, 16, 7, 15], X[4, 18, 5, 17]], 24}
{{1, 2}, PD[X[1, 11, 2, 10], X[13, 20, 14, 1], X[11, 14, 12, 15], 
  X[7, 2, 8, 3], X[9, 19, 10, 18], X[19, 12, 20, 13], X[8, 15, 9, 16], 
  X[3, 6, 4, 7], X[17, 5, 18, 4], X[5, 17, 6, 16]], 25}
{{1, 2}, PD[X[1, 16, 2, 17], X[20, 7, 1, 8], X[4, 15, 5, 16], 
  X[2, 14, 3, 13], X[10, 18, 11, 17], X[8, 19, 9, 20], X[6, 4, 7, 3], 
  X[14, 5, 15, 6], X[12, 10, 13, 9], X[18, 12, 19, 11]], 26}
{{1, 2}, PD[X[10, 2, 11, 1], X[20, 12, 1, 11], X[12, 9, 13, 10], 
  X[7, 2, 8, 3], X[6, 20, 7, 19], X[8, 13, 9, 14], X[16, 3, 17, 4], 
  X[18, 15, 19, 16], X[14, 6, 15, 5], X[4, 17, 5, 18]], 27}
{{1, 2}, PD[X[8, 2, 9, 1], X[20, 10, 1, 9], X[10, 7, 11, 8], X[2, 11, 3, 12], 
  X[19, 13, 20, 12], X[6, 14, 7, 13], X[16, 3, 17, 4], X[18, 15, 19, 16], 
  X[14, 6, 15, 5], X[4, 17, 5, 18]], 28}
{{1, 2}, PD[X[1, 9, 2, 8], X[11, 20, 12, 1], X[9, 12, 10, 13], 
  X[15, 3, 16, 2], X[18, 7, 19, 8], X[19, 10, 20, 11], X[13, 7, 14, 6], 
  X[5, 15, 6, 14], X[3, 17, 4, 16], X[17, 5, 18, 4]], 29}
{{2, 4}, PD[X[1, 6, 2, 7], X[12, 16, 1, 17], X[5, 2, 6, 3], X[19, 7, 20, 8], 
  X[17, 9, 18, 10], X[11, 14, 12, 13], X[3, 16, 4, 15], X[14, 5, 15, 4], 
  X[20, 11, 13, 10], X[8, 18, 9, 19]], 30}


==> HARD EPD CODES/NEW_Hard_Markers_0_Crossings_11.txt <==
{{1, 2}, PD[X[1, 20, 2, 21], X[11, 22, 12, 1], X[19, 2, 20, 3], 
  X[21, 10, 22, 11], X[9, 12, 10, 13], X[3, 9, 4, 8], X[18, 13, 19, 14], 
  X[4, 18, 5, 17], X[14, 8, 15, 7], X[16, 6, 17, 5], X[6, 16, 7, 15]], 1}
{{1, 2}, PD[X[1, 20, 2, 21], X[11, 22, 12, 1], X[19, 2, 20, 3], 
  X[21, 10, 22, 11], X[9, 12, 10, 13], X[8, 3, 9, 4], X[13, 19, 14, 18], 
  X[4, 18, 5, 17], X[14, 8, 15, 7], X[16, 6, 17, 5], X[6, 16, 7, 15]], 2}
{{1, 2}, PD[X[1, 20, 2, 21], X[11, 22, 12, 1], X[19, 8, 20, 9], 
  X[2, 14, 3, 13], X[21, 10, 22, 11], X[9, 12, 10, 13], X[18, 4, 19, 3], 
  X[16, 8, 17, 7], X[14, 6, 15, 5], X[4, 18, 5, 17], X[6, 16, 7, 15]], 3}
{{1, 2}, PD[X[1, 20, 2, 21], X[11, 22, 12, 1], X[8, 20, 9, 19], 
  X[13, 2, 14, 3], X[21, 10, 22, 11], X[9, 12, 10, 13], X[18, 4, 19, 3], 
  X[16, 8, 17, 7], X[14, 6, 15, 5], X[4, 18, 5, 17], X[6, 16, 7, 15]], 4}
{{1, 2}, PD[X[1, 20, 2, 21], X[11, 22, 12, 1], X[19, 8, 20, 9], 
  X[2, 14, 3, 13], X[21, 10, 22, 11], X[9, 12, 10, 13], X[7, 18, 8, 19], 
  X[14, 4, 15, 3], X[6, 16, 7, 15], X[4, 18, 5, 17], X[16, 6, 17, 5]], 5}
{{1, 2}, PD[X[1, 20, 2, 21], X[11, 22, 12, 1], X[8, 20, 9, 19], 
  X[13, 2, 14, 3], X[21, 10, 22, 11], X[9, 12, 10, 13], X[18, 8, 19, 7], 
  X[3, 14, 4, 15], X[6, 16, 7, 15], X[4, 18, 5, 17], X[16, 6, 17, 5]], 6}
{{1, 2}, PD[X[1, 20, 2, 21], X[11, 22, 12, 1], X[19, 8, 20, 9], 
  X[2, 14, 3, 13], X[21, 10, 22, 11], X[9, 12, 10, 13], X[18, 4, 19, 3], 
  X[14, 8, 15, 7], X[6, 18, 7, 17], X[4, 16, 5, 15], X[16, 6, 17, 5]], 7}
{{1, 2}, PD[X[1, 20, 2, 21], X[11, 22, 12, 1], X[8, 20, 9, 19], 
  X[13, 2, 14, 3], X[21, 10, 22, 11], X[9, 12, 10, 13], X[18, 4, 19, 3], 
  X[14, 8, 15, 7], X[6, 18, 7, 17], X[4, 16, 5, 15], X[16, 6, 17, 5]], 8}
{{1, 2}, PD[X[1, 20, 2, 21], X[9, 1, 10, 22], X[19, 13, 20, 12], 
  X[2, 7, 3, 8], X[21, 11, 22, 10], X[11, 8, 12, 9], X[18, 4, 19, 3], 
  X[6, 14, 7, 13], X[14, 17, 15, 18], X[4, 15, 5, 16], X[16, 5, 17, 6]], 9}
{{1, 2}, PD[X[1, 20, 2, 21], X[9, 1, 10, 22], X[12, 19, 13, 20], 
  X[7, 3, 8, 2], X[21, 11, 22, 10], X[11, 8, 12, 9], X[18, 4, 19, 3], 
  X[6, 14, 7, 13], X[14, 17, 15, 18], X[4, 15, 5, 16], X[16, 5, 17, 6]], 10}
{{2, 4}, PD[X[1, 4, 2, 5], X[10, 1, 11, 6], X[3, 19, 4, 20], X[18, 2, 19, 3], 
  X[5, 12, 6, 11], X[12, 9, 13, 10], X[20, 13, 21, 14], X[17, 9, 18, 8], 
  X[21, 17, 22, 16], X[7, 15, 8, 14], X[15, 7, 16, 22]], 11}
{{2, 4}, PD[X[1, 4, 2, 5], X[10, 1, 11, 6], X[3, 19, 4, 20], X[18, 2, 19, 3], 
  X[5, 12, 6, 11], X[12, 9, 13, 10], X[13, 21, 14, 20], X[8, 17, 9, 18], 
  X[21, 17, 22, 16], X[7, 15, 8, 14], X[15, 7, 16, 22]], 12}
{{2, 4}, PD[X[1, 16, 2, 17], X[20, 1, 21, 18], X[15, 2, 16, 3], 
  X[17, 22, 18, 21], X[9, 19, 10, 20], X[3, 10, 4, 11], X[14, 8, 15, 7], 
  X[22, 8, 19, 9], X[4, 14, 5, 13], X[6, 12, 7, 11], X[12, 6, 13, 5]], 13}
{{2, 4}, PD[X[1, 16, 2, 17], X[20, 1, 21, 18], X[15, 2, 16, 3], 
  X[17, 22, 18, 21], X[9, 19, 10, 20], X[10, 4, 11, 3], X[7, 14, 8, 15], 
  X[22, 8, 19, 9], X[4, 14, 5, 13], X[6, 12, 7, 11], X[12, 6, 13, 5]], 14}
{{1, 2}, PD[X[1, 13, 2, 12], X[22, 9, 1, 10], X[13, 3, 14, 2], 
  X[11, 15, 12, 14], X[15, 11, 16, 10], X[4, 21, 5, 22], X[8, 17, 9, 18], 
  X[3, 17, 4, 16], X[20, 7, 21, 8], X[18, 5, 19, 6], X[6, 19, 7, 20]], 15}
{{1, 2}, PD[X[1, 13, 2, 12], X[9, 1, 10, 22], X[13, 3, 14, 2], 
  X[11, 15, 12, 14], X[15, 11, 16, 10], X[4, 21, 5, 22], X[8, 17, 9, 18], 
  X[16, 3, 17, 4], X[20, 7, 21, 8], X[18, 5, 19, 6], X[6, 19, 7, 20]], 16}
{{1, 2}, PD[X[1, 15, 2, 14], X[22, 11, 1, 12], X[4, 15, 5, 16], 
  X[13, 3, 14, 2], X[3, 13, 4, 12], X[21, 7, 22, 6], X[10, 17, 11, 18], 
  X[16, 5, 17, 6], X[9, 21, 10, 20], X[7, 19, 8, 18], X[19, 9, 20, 8]], 17}
{{1, 2}, PD[X[1, 15, 2, 14], X[22, 11, 1, 12], X[4, 15, 5, 16], 
  X[13, 3, 14, 2], X[3, 13, 4, 12], X[6, 21, 7, 22], X[17, 11, 18, 10], 
  X[16, 5, 17, 6], X[9, 21, 10, 20], X[7, 19, 8, 18], X[19, 9, 20, 8]], 18}
{{1, 2}, PD[X[1, 15, 2, 14], X[11, 1, 12, 22], X[15, 5, 16, 4], 
  X[13, 3, 14, 2], X[3, 13, 4, 12], X[21, 7, 22, 6], X[10, 17, 11, 18], 
  X[5, 17, 6, 16], X[20, 9, 21, 10], X[18, 7, 19, 8], X[8, 19, 9, 20]], 19}
{{1, 2}, PD[X[1, 15, 2, 14], X[11, 1, 12, 22], X[15, 5, 16, 4], 
  X[13, 3, 14, 2], X[3, 13, 4, 12], X[6, 21, 7, 22], X[17, 11, 18, 10], 
  X[5, 17, 6, 16], X[20, 9, 21, 10], X[18, 7, 19, 8], X[8, 19, 9, 20]], 20}
{{1, 2}, PD[X[1, 15, 2, 14], X[11, 1, 12, 22], X[4, 15, 5, 16], 
  X[13, 3, 14, 2], X[3, 13, 4, 12], X[21, 7, 22, 6], X[17, 11, 18, 10], 
  X[16, 5, 17, 6], X[20, 9, 21, 10], X[18, 7, 19, 8], X[8, 19, 9, 20]], 21}
{{1, 2}, PD[X[1, 12, 2, 13], X[5, 22, 6, 1], X[11, 16, 12, 17], 
  X[15, 2, 16, 3], X[13, 4, 14, 5], X[21, 10, 22, 11], X[6, 18, 7, 17], 
  X[3, 14, 4, 15], X[20, 8, 21, 7], X[18, 10, 19, 9], X[8, 20, 9, 19]], 22}
{{1, 2}, PD[X[1, 12, 2, 13], X[5, 22, 6, 1], X[11, 16, 12, 17], 
  X[15, 2, 16, 3], X[13, 4, 14, 5], X[10, 22, 11, 21], X[17, 6, 18, 7], 
  X[3, 14, 4, 15], X[20, 8, 21, 7], X[18, 10, 19, 9], X[8, 20, 9, 19]], 23}
{{2, 4}, PD[X[1, 21, 2, 20], X[9, 1, 10, 18], X[21, 3, 22, 2], 
  X[19, 10, 20, 11], X[17, 5, 18, 4], X[8, 13, 9, 14], X[3, 13, 4, 12], 
  X[11, 22, 12, 19], X[16, 7, 17, 8], X[14, 5, 15, 6], X[6, 15, 7, 16]], 24}
{{2, 4}, PD[X[1, 21, 2, 20], X[9, 1, 10, 18], X[21, 3, 22, 2], 
  X[19, 10, 20, 11], X[4, 17, 5, 18], X[13, 9, 14, 8], X[3, 13, 4, 12], 
  X[11, 22, 12, 19], X[16, 7, 17, 8], X[14, 5, 15, 6], X[6, 15, 7, 16]], 25}
{{1, 2}, PD[X[1, 5, 2, 4], X[13, 22, 14, 1], X[5, 10, 6, 11], 
  X[11, 3, 12, 2], X[3, 13, 4, 12], X[21, 7, 22, 6], X[14, 9, 15, 10], 
  X[20, 16, 21, 15], X[18, 7, 19, 8], X[8, 17, 9, 18], X[16, 20, 17, 19]], 26}
{{1, 2}, PD[X[1, 5, 2, 4], X[13, 22, 14, 1], X[5, 10, 6, 11], 
  X[11, 3, 12, 2], X[3, 13, 4, 12], X[6, 21, 7, 22], X[9, 15, 10, 14], 
  X[20, 16, 21, 15], X[18, 7, 19, 8], X[8, 17, 9, 18], X[16, 20, 17, 19]], 27}
{{2, 4}, PD[X[1, 13, 2, 12], X[11, 3, 12, 2], X[3, 11, 4, 22], 
  X[4, 13, 5, 14], X[14, 9, 15, 10], X[5, 21, 6, 20], X[17, 8, 18, 9], 
  X[15, 7, 16, 6], X[10, 21, 1, 22], X[19, 17, 20, 16], X[7, 18, 8, 19]], 28}
{{2, 4}, PD[X[1, 10, 2, 11], X[18, 12, 19, 1], X[15, 10, 16, 9], 
  X[20, 2, 21, 3], X[11, 17, 12, 18], X[16, 19, 17, 20], X[8, 15, 9, 14], 
  X[7, 21, 8, 22], X[3, 7, 4, 6], X[5, 14, 6, 13], X[22, 5, 13, 4]], 29}
{{1, 2}, PD[X[1, 20, 2, 21], X[11, 1, 12, 22], X[19, 15, 20, 14], 
  X[2, 9, 3, 10], X[21, 13, 22, 12], X[13, 10, 14, 11], X[18, 5, 19, 6], 
  X[8, 16, 9, 15], X[6, 3, 7, 4], X[4, 17, 5, 18], X[16, 8, 17, 7]], 30}
{{1, 2}, PD[X[1, 20, 2, 21], X[11, 1, 12, 22], X[14, 19, 15, 20], 
  X[9, 3, 10, 2], X[21, 13, 22, 12], X[13, 10, 14, 11], X[18, 5, 19, 6], 
  X[8, 16, 9, 15], X[6, 3, 7, 4], X[4, 17, 5, 18], X[16, 8, 17, 7]], 31}
{{2, 4}, PD[X[1, 11, 2, 10], X[18, 7, 1, 8], X[11, 15, 12, 14], 
  X[5, 3, 6, 2], X[16, 9, 17, 10], X[8, 17, 9, 18], X[6, 15, 7, 16], 
  X[21, 12, 22, 13], X[13, 20, 14, 21], X[19, 5, 20, 4], X[3, 19, 4, 22]], 32}
{{2, 4}, PD[X[1, 11, 2, 10], X[7, 1, 8, 18], X[14, 11, 15, 12], 
  X[2, 5, 3, 6], X[9, 17, 10, 16], X[17, 9, 18, 8], X[6, 15, 7, 16], 
  X[12, 22, 13, 21], X[20, 14, 21, 13], X[4, 19, 5, 20], X[22, 3, 19, 4]], 33}
{{1, 2}, PD[X[12, 1, 13, 2], X[22, 11, 1, 12], X[13, 9, 14, 8], 
  X[2, 19, 3, 20], X[10, 21, 11, 22], X[20, 9, 21, 10], X[7, 15, 8, 14], 
  X[18, 3, 19, 4], X[17, 7, 18, 6], X[15, 5, 16, 4], X[5, 17, 6, 16]], 34}
{{1, 2}, PD[X[12, 1, 13, 2], X[22, 11, 1, 12], X[8, 13, 9, 14], 
  X[19, 3, 20, 2], X[10, 21, 11, 22], X[20, 9, 21, 10], X[14, 7, 15, 8], 
  X[3, 19, 4, 18], X[17, 7, 18, 6], X[15, 5, 16, 4], X[5, 17, 6, 16]], 35}
{{1, 2}, PD[X[12, 1, 13, 2], X[22, 11, 1, 12], X[2, 13, 3, 14], 
  X[10, 21, 11, 22], X[3, 21, 4, 20], X[14, 9, 15, 10], X[15, 5, 16, 4], 
  X[19, 9, 20, 8], X[5, 17, 6, 16], X[7, 19, 8, 18], X[17, 7, 18, 6]], 36}
{{1, 2}, PD[X[12, 1, 13, 2], X[22, 11, 1, 12], X[2, 13, 3, 14], 
  X[10, 21, 11, 22], X[20, 3, 21, 4], X[9, 15, 10, 14], X[15, 5, 16, 4], 
  X[19, 9, 20, 8], X[5, 17, 6, 16], X[7, 19, 8, 18], X[17, 7, 18, 6]], 37}
{{1, 2}, PD[X[1, 11, 2, 10], X[22, 13, 1, 14], X[11, 3, 12, 2], 
  X[20, 9, 21, 10], X[14, 21, 15, 22], X[3, 13, 4, 12], X[6, 19, 7, 20], 
  X[8, 17, 9, 18], X[15, 5, 16, 4], X[5, 17, 6, 16], X[18, 7, 19, 8]], 38}
{{2, 4}, PD[X[1, 9, 2, 8], X[14, 17, 1, 18], X[9, 5, 10, 4], X[11, 3, 12, 2], 
  X[20, 8, 21, 7], X[18, 15, 19, 16], X[16, 13, 17, 14], X[12, 5, 13, 6], 
  X[3, 11, 4, 10], X[6, 22, 7, 21], X[22, 19, 15, 20]], 39}
{{2, 4}, PD[X[1, 9, 2, 8], X[17, 1, 18, 14], X[4, 9, 5, 10], X[2, 11, 3, 12], 
  X[7, 20, 8, 21], X[15, 19, 16, 18], X[13, 17, 14, 16], X[12, 5, 13, 6], 
  X[10, 3, 11, 4], X[21, 6, 22, 7], X[19, 15, 20, 22]], 40}
{{1, 2}, PD[X[4, 2, 5, 1], X[22, 6, 1, 5], X[14, 4, 15, 3], X[2, 14, 3, 13], 
  X[21, 12, 22, 13], X[6, 16, 7, 15], X[11, 20, 12, 21], X[16, 8, 17, 7], 
  X[17, 10, 18, 11], X[19, 8, 20, 9], X[9, 18, 10, 19]], 41}
{{1, 2}, PD[X[4, 2, 5, 1], X[22, 6, 1, 5], X[14, 4, 15, 3], X[2, 14, 3, 13], 
  X[12, 22, 13, 21], X[15, 6, 16, 7], X[20, 12, 21, 11], X[7, 16, 8, 17], 
  X[17, 10, 18, 11], X[19, 8, 20, 9], X[9, 18, 10, 19]], 42}
{{1, 2}, PD[X[4, 2, 5, 1], X[22, 6, 1, 5], X[14, 4, 15, 3], X[2, 14, 3, 13], 
  X[21, 12, 22, 13], X[6, 16, 7, 15], X[7, 20, 8, 21], X[11, 18, 12, 19], 
  X[9, 16, 10, 17], X[19, 8, 20, 9], X[17, 10, 18, 11]], 43}
{{1, 2}, PD[X[4, 2, 5, 1], X[22, 6, 1, 5], X[14, 4, 15, 3], X[2, 14, 3, 13], 
  X[12, 22, 13, 21], X[15, 6, 16, 7], X[7, 20, 8, 21], X[11, 18, 12, 19], 
  X[9, 16, 10, 17], X[19, 8, 20, 9], X[17, 10, 18, 11]], 44}
{{1, 2}, PD[X[1, 7, 2, 6], X[22, 13, 1, 14], X[7, 17, 8, 16], X[5, 3, 6, 2], 
  X[3, 15, 4, 14], X[10, 21, 11, 22], X[12, 17, 13, 18], X[8, 19, 9, 20], 
  X[15, 5, 16, 4], X[20, 9, 21, 10], X[18, 11, 19, 12]], 45}
{{1, 2}, PD[X[1, 7, 2, 6], X[13, 1, 14, 22], X[16, 7, 17, 8], X[5, 3, 6, 2], 
  X[3, 15, 4, 14], X[10, 21, 11, 22], X[12, 17, 13, 18], X[8, 19, 9, 20], 
  X[15, 5, 16, 4], X[20, 9, 21, 10], X[18, 11, 19, 12]], 46}
{{1, 2}, PD[X[1, 12, 2, 13], X[22, 8, 1, 7], X[11, 18, 12, 19], 
  X[13, 2, 14, 3], X[6, 16, 7, 15], X[10, 22, 11, 21], X[8, 20, 9, 19], 
  X[4, 18, 5, 17], X[3, 14, 4, 15], X[16, 6, 17, 5], X[20, 10, 21, 9]], 47}
{{1, 2}, PD[X[1, 12, 2, 13], X[22, 8, 1, 7], X[11, 18, 12, 19], 
  X[13, 2, 14, 3], X[15, 6, 16, 7], X[10, 22, 11, 21], X[8, 20, 9, 19], 
  X[17, 4, 18, 5], X[3, 14, 4, 15], X[5, 16, 6, 17], X[20, 10, 21, 9]], 48}
{{1, 2}, PD[X[1, 12, 2, 13], X[7, 22, 8, 1], X[18, 12, 19, 11], 
  X[13, 2, 14, 3], X[6, 16, 7, 15], X[10, 22, 11, 21], X[8, 20, 9, 19], 
  X[4, 18, 5, 17], X[3, 14, 4, 15], X[16, 6, 17, 5], X[20, 10, 21, 9]], 49}
{{1, 2}, PD[X[1, 12, 2, 13], X[7, 22, 8, 1], X[18, 12, 19, 11], 
  X[13, 2, 14, 3], X[15, 6, 16, 7], X[10, 22, 11, 21], X[8, 20, 9, 19], 
  X[17, 4, 18, 5], X[3, 14, 4, 15], X[5, 16, 6, 17], X[20, 10, 21, 9]], 50}
{{1, 2}, PD[X[1, 6, 2, 7], X[22, 11, 1, 12], X[5, 17, 6, 16], 
  X[19, 3, 20, 2], X[14, 7, 15, 8], X[12, 9, 13, 10], X[10, 21, 11, 22], 
  X[20, 16, 21, 15], X[17, 5, 18, 4], X[3, 19, 4, 18], X[8, 13, 9, 14]], 51}
{{1, 2}, PD[X[1, 6, 2, 7], X[11, 1, 12, 22], X[16, 5, 17, 6], 
  X[2, 19, 3, 20], X[7, 15, 8, 14], X[9, 13, 10, 12], X[21, 11, 22, 10], 
  X[20, 16, 21, 15], X[4, 17, 5, 18], X[18, 3, 19, 4], X[13, 9, 14, 8]], 52}
{{1, 2}, PD[X[1, 14, 2, 15], X[22, 11, 1, 12], X[13, 4, 14, 5], 
  X[15, 2, 16, 3], X[17, 13, 18, 12], X[6, 21, 7, 22], X[10, 8, 11, 7], 
  X[5, 19, 6, 18], X[3, 16, 4, 17], X[20, 10, 21, 9], X[8, 20, 9, 19]], 53}
{{1, 2}, PD[X[1, 21, 2, 20], X[13, 1, 14, 22], X[21, 13, 22, 12], 
  X[11, 2, 12, 3], X[19, 10, 20, 11], X[14, 10, 15, 9], X[3, 18, 4, 19], 
  X[4, 16, 5, 15], X[8, 6, 9, 5], X[6, 17, 7, 18], X[16, 7, 17, 8]], 54}
{{1, 2}, PD[X[1, 12, 2, 13], X[5, 1, 6, 22], X[11, 4, 12, 5], 
  X[13, 2, 14, 3], X[6, 15, 7, 16], X[21, 11, 22, 10], X[3, 14, 4, 15], 
  X[20, 7, 21, 8], X[16, 20, 17, 19], X[18, 10, 19, 9], X[8, 18, 9, 17]], 55}
{{1, 2}, PD[X[1, 13, 2, 12], X[3, 1, 4, 22], X[13, 3, 14, 2], 
  X[16, 12, 17, 11], X[15, 4, 16, 5], X[21, 14, 22, 15], X[6, 18, 7, 17], 
  X[10, 8, 11, 7], X[5, 20, 6, 21], X[18, 9, 19, 10], X[8, 19, 9, 20]], 56}
{{2, 4}, PD[X[1, 15, 2, 14], X[10, 17, 1, 18], X[15, 3, 16, 2], 
  X[13, 9, 14, 8], X[18, 9, 19, 10], X[3, 17, 4, 16], X[7, 21, 8, 20], 
  X[21, 12, 22, 13], X[4, 19, 5, 20], X[11, 6, 12, 7], X[5, 22, 6, 11]], 57}
{{2, 4}, PD[X[4, 2, 5, 1], X[12, 6, 1, 5], X[17, 4, 18, 3], X[2, 17, 3, 16], 
  X[15, 12, 16, 11], X[18, 6, 19, 7], X[10, 21, 11, 20], X[21, 14, 22, 15], 
  X[7, 19, 8, 20], X[13, 9, 14, 10], X[8, 22, 9, 13]], 58}
{{1, 2}, PD[X[1, 8, 2, 9], X[22, 12, 1, 11], X[7, 17, 8, 16], X[5, 2, 6, 3], 
  X[14, 9, 15, 10], X[10, 13, 11, 14], X[12, 22, 13, 21], X[20, 16, 21, 15], 
  X[17, 7, 18, 6], X[3, 18, 4, 19], X[19, 4, 20, 5]], 59}
{{1, 2}, PD[X[1, 8, 2, 9], X[11, 22, 12, 1], X[16, 7, 17, 8], X[2, 6, 3, 5], 
  X[9, 15, 10, 14], X[13, 11, 14, 10], X[21, 12, 22, 13], X[20, 16, 21, 15], 
  X[6, 17, 7, 18], X[18, 4, 19, 3], X[4, 20, 5, 19]], 60}
{{2, 4}, PD[X[1, 16, 2, 15], X[12, 20, 1, 21], X[16, 7, 17, 6], 
  X[5, 2, 6, 3], X[14, 11, 15, 10], X[21, 11, 22, 12], X[19, 7, 20, 8], 
  X[3, 17, 4, 18], X[18, 4, 19, 5], X[9, 14, 10, 13], X[22, 9, 13, 8]], 61}
{{2, 4}, PD[X[1, 17, 2, 18], X[9, 1, 10, 14], X[16, 6, 17, 7], X[5, 2, 6, 3], 
  X[18, 12, 19, 13], X[13, 11, 14, 10], X[8, 21, 9, 20], X[21, 8, 22, 7], 
  X[3, 16, 4, 15], X[22, 5, 15, 4], X[11, 19, 12, 20]], 62}
{{2, 4}, PD[X[10, 1, 11, 2], X[18, 9, 1, 10], X[11, 17, 12, 16], 
  X[2, 7, 3, 8], X[8, 17, 9, 18], X[20, 13, 21, 12], X[15, 7, 16, 6], 
  X[3, 19, 4, 20], X[13, 22, 14, 21], X[5, 15, 6, 14], X[22, 4, 19, 5]], 63}
{{2, 4}, PD[X[10, 1, 11, 2], X[18, 9, 1, 10], X[16, 11, 17, 12], 
  X[7, 3, 8, 2], X[8, 17, 9, 18], X[20, 13, 21, 12], X[15, 7, 16, 6], 
  X[3, 19, 4, 20], X[13, 22, 14, 21], X[5, 15, 6, 14], X[22, 4, 19, 5]], 64}
{{1, 2}, PD[X[1, 21, 2, 20], X[11, 22, 12, 1], X[21, 12, 22, 13], 
  X[19, 3, 20, 2], X[10, 4, 11, 3], X[13, 18, 14, 19], X[14, 9, 15, 10], 
  X[4, 8, 5, 7], X[6, 18, 7, 17], X[8, 15, 9, 16], X[16, 6, 17, 5]], 65}
{{1, 2}, PD[X[1, 21, 2, 20], X[11, 22, 12, 1], X[21, 12, 22, 13], 
  X[19, 3, 20, 2], X[3, 10, 4, 11], X[18, 14, 19, 13], X[14, 9, 15, 10], 
  X[4, 8, 5, 7], X[6, 18, 7, 17], X[8, 15, 9, 16], X[16, 6, 17, 5]], 66}
{{1, 2}, PD[X[1, 11, 2, 10], X[22, 7, 1, 8], X[11, 19, 12, 18], 
  X[13, 3, 14, 2], X[20, 9, 21, 10], X[8, 21, 9, 22], X[6, 19, 7, 20], 
  X[17, 13, 18, 12], X[3, 17, 4, 16], X[5, 15, 6, 14], X[15, 5, 16, 4]], 67}
{{1, 2}, PD[X[1, 11, 2, 10], X[7, 1, 8, 22], X[18, 11, 19, 12], 
  X[2, 13, 3, 14], X[9, 21, 10, 20], X[21, 9, 22, 8], X[6, 19, 7, 20], 
  X[12, 17, 13, 18], X[16, 3, 17, 4], X[14, 5, 15, 6], X[4, 15, 5, 16]], 68}
{{1, 2}, PD[X[1, 15, 2, 14], X[11, 1, 12, 22], X[15, 9, 16, 8], 
  X[7, 2, 8, 3], X[13, 21, 14, 20], X[21, 13, 22, 12], X[10, 19, 11, 20], 
  X[18, 9, 19, 10], X[5, 17, 6, 16], X[3, 6, 4, 7], X[17, 5, 18, 4]], 69}
{{1, 2}, PD[X[1, 8, 2, 9], X[11, 22, 12, 1], X[7, 15, 8, 14], 
  X[15, 3, 16, 2], X[9, 20, 10, 21], X[21, 10, 22, 11], X[12, 20, 13, 19], 
  X[18, 14, 19, 13], X[3, 7, 4, 6], X[5, 16, 6, 17], X[17, 4, 18, 5]], 70}
{{1, 2}, PD[X[1, 6, 2, 7], X[22, 10, 1, 9], X[5, 16, 6, 17], X[15, 2, 16, 3], 
  X[20, 7, 21, 8], X[8, 19, 9, 20], X[18, 22, 19, 21], X[10, 18, 11, 17], 
  X[13, 5, 14, 4], X[3, 13, 4, 12], X[11, 15, 12, 14]], 71}
{{1, 2}, PD[X[1, 14, 2, 15], X[22, 18, 1, 17], X[13, 6, 14, 7], 
  X[5, 2, 6, 3], X[15, 5, 16, 4], X[3, 17, 4, 16], X[12, 22, 13, 21], 
  X[18, 12, 19, 11], X[10, 7, 11, 8], X[20, 9, 21, 10], X[8, 19, 9, 20]], 72}
{{1, 2}, PD[X[14, 1, 15, 2], X[22, 13, 1, 14], X[2, 15, 3, 16], 
  X[16, 21, 17, 22], X[3, 13, 4, 12], X[20, 6, 21, 5], X[6, 18, 7, 17], 
  X[11, 5, 12, 4], X[8, 19, 9, 20], X[18, 9, 19, 10], X[10, 8, 11, 7]], 73}
{{1, 2}, PD[X[14, 1, 15, 2], X[22, 13, 1, 14], X[2, 15, 3, 16], 
  X[21, 17, 22, 16], X[12, 3, 13, 4], X[11, 21, 12, 20], X[17, 11, 18, 10], 
  X[4, 10, 5, 9], X[6, 19, 7, 20], X[18, 7, 19, 8], X[8, 6, 9, 5]], 74}
{{1, 2}, PD[X[1, 20, 2, 21], X[9, 22, 10, 1], X[6, 20, 7, 19], 
  X[17, 2, 18, 3], X[21, 8, 22, 9], X[7, 10, 8, 11], X[18, 6, 19, 5], 
  X[14, 4, 15, 3], X[16, 11, 17, 12], X[4, 14, 5, 13], X[12, 15, 13, 16]], 75}
{{1, 2}, PD[X[8, 2, 9, 1], X[22, 10, 1, 9], X[20, 8, 21, 7], X[11, 2, 12, 3], 
  X[10, 22, 11, 21], X[6, 17, 7, 18], X[19, 12, 20, 13], X[3, 19, 4, 18], 
  X[14, 6, 15, 5], X[16, 13, 17, 14], X[4, 16, 5, 15]], 76}
{{1, 2}, PD[X[1, 20, 2, 21], X[7, 1, 8, 22], X[19, 11, 20, 10], 
  X[2, 18, 3, 17], X[21, 9, 22, 8], X[9, 6, 10, 7], X[11, 19, 12, 18], 
  X[3, 15, 4, 14], X[5, 16, 6, 17], X[15, 12, 16, 13], X[13, 5, 14, 4]], 77}
{{1, 2}, PD[X[1, 20, 2, 21], X[7, 1, 8, 22], X[19, 11, 20, 10], 
  X[11, 3, 12, 2], X[21, 9, 22, 8], X[9, 6, 10, 7], X[13, 18, 14, 19], 
  X[3, 17, 4, 16], X[12, 5, 13, 6], X[17, 14, 18, 15], X[15, 5, 16, 4]], 78}
{{1, 2}, PD[X[10, 1, 11, 2], X[22, 9, 1, 10], X[11, 21, 12, 20], 
  X[2, 13, 3, 14], X[8, 21, 9, 22], X[19, 13, 20, 12], X[3, 17, 4, 16], 
  X[7, 15, 8, 14], X[5, 19, 6, 18], X[17, 5, 18, 4], X[15, 7, 16, 6]], 79}
{{1, 2}, PD[X[10, 1, 11, 2], X[22, 9, 1, 10], X[20, 11, 21, 12], 
  X[13, 3, 14, 2], X[8, 21, 9, 22], X[12, 19, 13, 20], X[3, 17, 4, 16], 
  X[14, 7, 15, 8], X[5, 19, 6, 18], X[17, 5, 18, 4], X[6, 15, 7, 16]], 80}
{{2, 4}, PD[X[18, 2, 19, 1], X[10, 20, 1, 19], X[8, 18, 9, 17], 
  X[15, 2, 16, 3], X[20, 10, 21, 9], X[16, 8, 17, 7], X[12, 3, 13, 4], 
  X[14, 21, 15, 22], X[6, 13, 7, 14], X[4, 11, 5, 12], X[22, 5, 11, 6]], 81}
{{1, 2}, PD[X[1, 11, 2, 10], X[22, 7, 1, 8], X[4, 11, 5, 12], 
  X[15, 3, 16, 2], X[9, 19, 10, 18], X[19, 9, 20, 8], X[21, 16, 22, 17], 
  X[6, 13, 7, 14], X[12, 5, 13, 6], X[3, 15, 4, 14], X[17, 20, 18, 21]], 82}
{{1, 2}, PD[X[1, 9, 2, 8], X[11, 22, 12, 1], X[9, 12, 10, 13], 
  X[15, 3, 16, 2], X[20, 7, 21, 8], X[21, 10, 22, 11], X[13, 7, 14, 6], 
  X[5, 15, 6, 14], X[3, 18, 4, 19], X[19, 17, 20, 16], X[17, 4, 18, 5]], 83}
{{1, 2}, PD[X[1, 10, 2, 11], X[7, 1, 8, 22], X[9, 6, 10, 7], X[2, 13, 3, 14], 
  X[11, 20, 12, 21], X[21, 9, 22, 8], X[5, 13, 6, 12], X[3, 17, 4, 16], 
  X[19, 15, 20, 14], X[17, 5, 18, 4], X[15, 19, 16, 18]], 84}
{{1, 2}, PD[X[1, 10, 2, 11], X[7, 1, 8, 22], X[9, 6, 10, 7], X[13, 3, 14, 2], 
  X[20, 12, 21, 11], X[21, 9, 22, 8], X[5, 13, 6, 12], X[16, 3, 17, 4], 
  X[14, 19, 15, 20], X[4, 17, 5, 18], X[18, 15, 19, 16]], 85}
{{2, 4}, PD[X[1, 17, 2, 18], X[14, 1, 15, 10], X[16, 13, 17, 14], 
  X[20, 3, 21, 2], X[18, 8, 19, 9], X[9, 16, 10, 15], X[19, 12, 20, 13], 
  X[3, 22, 4, 21], X[7, 5, 8, 4], X[5, 11, 6, 12], X[22, 6, 11, 7]], 86}
{{1, 2}, PD[X[12, 1, 13, 2], X[22, 11, 1, 12], X[10, 13, 11, 14], 
  X[15, 3, 16, 2], X[16, 21, 17, 22], X[14, 9, 15, 10], X[18, 4, 19, 3], 
  X[20, 5, 21, 6], X[8, 18, 9, 17], X[4, 8, 5, 7], X[6, 19, 7, 20]], 87}
{{1, 2}, PD[X[14, 1, 15, 2], X[22, 13, 1, 14], X[12, 15, 13, 16], 
  X[2, 12, 3, 11], X[21, 10, 22, 11], X[16, 10, 17, 9], X[18, 4, 19, 3], 
  X[20, 5, 21, 6], X[8, 18, 9, 17], X[4, 8, 5, 7], X[6, 19, 7, 20]], 88}
{{2, 4}, PD[X[1, 6, 2, 7], X[10, 18, 1, 17], X[20, 6, 21, 5], 
  X[2, 11, 3, 12], X[14, 7, 15, 8], X[16, 10, 17, 9], X[18, 3, 19, 4], 
  X[4, 22, 5, 21], X[22, 19, 11, 20], X[12, 16, 13, 15], X[8, 13, 9, 14]], 89}
{{2, 4}, PD[X[1, 16, 2, 15], X[18, 8, 19, 1], X[16, 19, 17, 20], 
  X[12, 2, 13, 3], X[14, 7, 15, 6], X[7, 17, 8, 18], X[13, 20, 14, 21], 
  X[3, 11, 4, 12], X[5, 10, 6, 9], X[10, 22, 11, 21], X[22, 5, 9, 4]], 90}
{{1, 2}, PD[X[14, 2, 15, 1], X[22, 16, 1, 15], X[16, 13, 17, 14], 
  X[2, 12, 3, 11], X[10, 22, 11, 21], X[12, 17, 13, 18], X[8, 3, 9, 4], 
  X[20, 6, 21, 5], X[9, 18, 10, 19], X[4, 7, 5, 8], X[6, 20, 7, 19]], 91}
{{1, 2}, PD[X[14, 2, 15, 1], X[22, 16, 1, 15], X[16, 13, 17, 14], 
  X[11, 2, 12, 3], X[10, 22, 11, 21], X[12, 17, 13, 18], X[8, 3, 9, 4], 
  X[20, 6, 21, 5], X[18, 10, 19, 9], X[4, 7, 5, 8], X[6, 20, 7, 19]], 92}
{{1, 2}, PD[X[12, 2, 13, 1], X[22, 14, 1, 13], X[14, 11, 15, 12], 
  X[2, 15, 3, 16], X[21, 17, 22, 16], X[10, 18, 11, 17], X[8, 3, 9, 4], 
  X[20, 6, 21, 5], X[18, 10, 19, 9], X[4, 7, 5, 8], X[6, 20, 7, 19]], 93}
{{2, 4}, PD[X[1, 8, 2, 9], X[12, 20, 1, 21], X[4, 8, 5, 7], X[2, 17, 3, 16], 
  X[13, 10, 14, 9], X[21, 14, 22, 15], X[15, 11, 16, 12], X[19, 5, 20, 6], 
  X[6, 18, 7, 19], X[17, 4, 18, 3], X[10, 13, 11, 22]], 94}
{{1, 2}, PD[X[12, 1, 13, 2], X[22, 11, 1, 12], X[10, 13, 11, 14], 
  X[15, 3, 16, 2], X[16, 21, 17, 22], X[14, 9, 15, 10], X[6, 4, 7, 3], 
  X[20, 8, 21, 7], X[8, 18, 9, 17], X[18, 5, 19, 6], X[4, 19, 5, 20]], 95}
{{1, 2}, PD[X[14, 1, 15, 2], X[22, 13, 1, 14], X[12, 15, 13, 16], 
  X[2, 12, 3, 11], X[21, 10, 22, 11], X[16, 10, 17, 9], X[6, 4, 7, 3], 
  X[20, 8, 21, 7], X[8, 18, 9, 17], X[18, 5, 19, 6], X[4, 19, 5, 20]], 96}
{{1, 2}, PD[X[1, 10, 2, 11], X[15, 22, 16, 1], X[9, 12, 10, 13], 
  X[11, 2, 12, 3], X[14, 4, 15, 3], X[21, 7, 22, 6], X[7, 17, 8, 16], 
  X[13, 8, 14, 9], X[19, 4, 20, 5], X[5, 18, 6, 19], X[17, 21, 18, 20]], 97}
{{1, 2}, PD[X[1, 12, 2, 13], X[22, 9, 1, 10], X[11, 14, 12, 15], 
  X[13, 2, 14, 3], X[3, 11, 4, 10], X[21, 7, 22, 6], X[15, 9, 16, 8], 
  X[19, 4, 20, 5], X[5, 18, 6, 19], X[17, 21, 18, 20], X[7, 17, 8, 16]], 98}
{{1, 2}, PD[X[10, 2, 11, 1], X[22, 12, 1, 11], X[12, 9, 13, 10], 
  X[7, 2, 8, 3], X[6, 22, 7, 21], X[8, 13, 9, 14], X[18, 4, 19, 3], 
  X[20, 15, 21, 16], X[14, 6, 15, 5], X[4, 18, 5, 17], X[16, 19, 17, 20]], 99}
{{1, 2}, PD[X[8, 2, 9, 1], X[22, 10, 1, 9], X[10, 7, 11, 8], X[2, 11, 3, 12], 
  X[21, 13, 22, 12], X[6, 14, 7, 13], X[18, 4, 19, 3], X[20, 15, 21, 16], 
  X[14, 6, 15, 5], X[4, 18, 5, 17], X[16, 19, 17, 20]], 100}
{{2, 4}, PD[X[11, 2, 12, 1], X[6, 13, 1, 12], X[13, 10, 14, 11], 
  X[16, 3, 17, 2], X[17, 5, 18, 6], X[9, 14, 10, 15], X[15, 8, 16, 9], 
  X[21, 3, 22, 4], X[4, 20, 5, 21], X[7, 19, 8, 18], X[19, 7, 20, 22]], 101}
{{1, 2}, PD[X[14, 1, 15, 2], X[22, 13, 1, 14], X[12, 15, 13, 16], 
  X[17, 3, 18, 2], X[4, 21, 5, 22], X[16, 11, 17, 12], X[3, 19, 4, 18], 
  X[7, 21, 8, 20], X[5, 10, 6, 11], X[19, 9, 20, 8], X[9, 6, 10, 7]], 102}
{{1, 2}, PD[X[10, 2, 11, 1], X[22, 12, 1, 11], X[12, 9, 13, 10], 
  X[2, 13, 3, 14], X[21, 15, 22, 14], X[8, 16, 9, 15], X[3, 18, 4, 19], 
  X[5, 20, 6, 21], X[16, 8, 17, 7], X[6, 18, 7, 17], X[19, 4, 20, 5]], 103}
{{1, 2}, PD[X[1, 18, 2, 19], X[22, 7, 1, 8], X[17, 4, 18, 5], 
  X[2, 14, 3, 13], X[10, 20, 11, 19], X[8, 21, 9, 22], X[15, 6, 16, 7], 
  X[5, 16, 6, 17], X[14, 4, 15, 3], X[12, 10, 13, 9], X[20, 12, 21, 11]], 104}
{{1, 2}, PD[X[12, 2, 13, 1], X[22, 14, 1, 13], X[11, 20, 12, 21], 
  X[2, 10, 3, 9], X[14, 22, 15, 21], X[19, 10, 20, 11], X[3, 6, 4, 7], 
  X[15, 9, 16, 8], X[5, 18, 6, 19], X[17, 4, 18, 5], X[7, 17, 8, 16]], 105}
{{1, 2}, PD[X[1, 13, 2, 12], X[22, 9, 1, 10], X[13, 3, 14, 2], 
  X[11, 19, 12, 18], X[19, 11, 20, 10], X[21, 16, 22, 17], X[8, 3, 9, 4], 
  X[14, 5, 15, 6], X[17, 20, 18, 21], X[6, 15, 7, 16], X[4, 7, 5, 8]], 106}
{{1, 2}, PD[X[1, 6, 2, 7], X[22, 12, 1, 11], X[5, 2, 6, 3], X[16, 8, 17, 7], 
  X[10, 20, 11, 19], X[21, 14, 22, 15], X[3, 12, 4, 13], X[13, 4, 14, 5], 
  X[15, 20, 16, 21], X[8, 18, 9, 17], X[18, 10, 19, 9]], 107}


==> HARD EPD CODES/NEW_Hard_Markers_0_Crossings_12.txt <==
{{1, 2}, PD[X[1, 22, 2, 23], X[11, 1, 12, 24], X[21, 2, 22, 3], 
  X[23, 13, 24, 12], X[13, 10, 14, 11], X[3, 20, 4, 21], X[9, 5, 10, 4], 
  X[14, 19, 15, 20], X[8, 16, 9, 15], X[18, 6, 19, 5], X[16, 8, 17, 7], 
  X[6, 18, 7, 17]], 1}
{{1, 2}, PD[X[1, 22, 2, 23], X[11, 1, 12, 24], X[21, 2, 22, 3], 
  X[23, 13, 24, 12], X[13, 10, 14, 11], X[3, 20, 4, 21], X[4, 9, 5, 10], 
  X[19, 15, 20, 14], X[8, 16, 9, 15], X[18, 6, 19, 5], X[16, 8, 17, 7], 
  X[6, 18, 7, 17]], 2}
{{1, 2}, PD[X[1, 22, 2, 23], X[11, 1, 12, 24], X[21, 2, 22, 3], 
  X[23, 13, 24, 12], X[13, 10, 14, 11], X[3, 9, 4, 8], X[20, 15, 21, 16], 
  X[9, 14, 10, 15], X[4, 20, 5, 19], X[16, 8, 17, 7], X[18, 6, 19, 5], 
  X[6, 18, 7, 17]], 3}
{{1, 2}, PD[X[1, 22, 2, 23], X[11, 1, 12, 24], X[21, 2, 22, 3], 
  X[23, 13, 24, 12], X[13, 10, 14, 11], X[8, 3, 9, 4], X[15, 21, 16, 20], 
  X[9, 14, 10, 15], X[4, 20, 5, 19], X[16, 8, 17, 7], X[18, 6, 19, 5], 
  X[6, 18, 7, 17]], 4}
{{2, 4}, PD[X[1, 10, 2, 11], X[18, 1, 19, 12], X[9, 22, 10, 21], 
  X[2, 16, 3, 17], X[11, 20, 12, 19], X[20, 17, 21, 18], X[14, 9, 15, 8], 
  X[6, 22, 7, 23], X[15, 3, 16, 4], X[7, 14, 8, 13], X[23, 5, 24, 6], 
  X[4, 24, 5, 13]], 5}
{{2, 4}, PD[X[1, 8, 2, 9], X[16, 10, 17, 1], X[7, 13, 8, 14], 
  X[2, 19, 3, 18], X[9, 15, 10, 16], X[14, 17, 15, 18], X[12, 6, 13, 7], 
  X[19, 4, 20, 3], X[11, 21, 12, 20], X[23, 6, 24, 5], X[4, 23, 5, 22], 
  X[21, 11, 22, 24]], 6}
{{2, 4}, PD[X[1, 8, 2, 9], X[16, 10, 17, 1], X[13, 8, 14, 7], 
  X[18, 2, 19, 3], X[9, 15, 10, 16], X[14, 17, 15, 18], X[6, 13, 7, 12], 
  X[3, 19, 4, 20], X[11, 21, 12, 20], X[23, 6, 24, 5], X[4, 23, 5, 22], 
  X[21, 11, 22, 24]], 7}
{{1, 2}, PD[X[1, 22, 2, 23], X[11, 1, 12, 24], X[21, 15, 22, 14], 
  X[2, 9, 3, 10], X[23, 13, 24, 12], X[13, 10, 14, 11], X[20, 4, 21, 3], 
  X[15, 6, 16, 7], X[17, 8, 18, 9], X[4, 20, 5, 19], X[18, 6, 19, 5], 
  X[7, 16, 8, 17]], 8}
{{1, 2}, PD[X[1, 22, 2, 23], X[11, 1, 12, 24], X[14, 21, 15, 22], 
  X[9, 3, 10, 2], X[23, 13, 24, 12], X[13, 10, 14, 11], X[20, 4, 21, 3], 
  X[15, 6, 16, 7], X[17, 8, 18, 9], X[4, 20, 5, 19], X[18, 6, 19, 5], 
  X[7, 16, 8, 17]], 9}
{{2, 4}, PD[X[1, 12, 2, 13], X[19, 1, 20, 14], X[11, 16, 12, 17], 
  X[2, 24, 3, 23], X[13, 21, 14, 20], X[21, 18, 22, 19], X[17, 22, 18, 23], 
  X[10, 4, 11, 3], X[6, 15, 7, 16], X[24, 7, 15, 8], X[4, 10, 5, 9], 
  X[8, 6, 9, 5]], 10}
{{2, 4}, PD[X[1, 12, 2, 13], X[19, 1, 20, 14], X[16, 12, 17, 11], 
  X[23, 2, 24, 3], X[13, 21, 14, 20], X[21, 18, 22, 19], X[17, 22, 18, 23], 
  X[10, 4, 11, 3], X[6, 15, 7, 16], X[24, 7, 15, 8], X[4, 10, 5, 9], 
  X[8, 6, 9, 5]], 11}
{{2, 4}, PD[X[1, 14, 2, 15], X[21, 16, 22, 1], X[13, 2, 14, 3], 
  X[15, 20, 16, 21], X[19, 22, 20, 23], X[3, 19, 4, 18], X[12, 23, 13, 24], 
  X[4, 12, 5, 11], X[8, 18, 9, 17], X[24, 8, 17, 7], X[10, 6, 11, 5], 
  X[6, 10, 7, 9]], 12}
{{2, 4}, PD[X[1, 14, 2, 15], X[21, 16, 22, 1], X[13, 2, 14, 3], 
  X[15, 20, 16, 21], X[19, 22, 20, 23], X[18, 3, 19, 4], X[23, 13, 24, 12], 
  X[4, 12, 5, 11], X[8, 18, 9, 17], X[24, 8, 17, 7], X[10, 6, 11, 5], 
  X[6, 10, 7, 9]], 13}
{{1, 2}, PD[X[1, 22, 2, 23], X[13, 1, 14, 24], X[21, 17, 22, 16], 
  X[2, 11, 3, 12], X[23, 15, 24, 14], X[15, 12, 16, 13], X[20, 4, 21, 3], 
  X[10, 18, 11, 17], X[6, 20, 7, 19], X[4, 9, 5, 10], X[18, 8, 19, 7], 
  X[8, 5, 9, 6]], 14}
{{1, 2}, PD[X[1, 22, 2, 23], X[13, 1, 14, 24], X[21, 17, 22, 16], 
  X[11, 3, 12, 2], X[23, 15, 24, 14], X[15, 12, 16, 13], X[20, 4, 21, 3], 
  X[17, 10, 18, 11], X[6, 20, 7, 19], X[4, 9, 5, 10], X[18, 8, 19, 7], 
  X[8, 5, 9, 6]], 15}
{{1, 2}, PD[X[1, 22, 2, 23], X[13, 1, 14, 24], X[21, 17, 22, 16], 
  X[11, 3, 12, 2], X[23, 15, 24, 14], X[15, 12, 16, 13], X[3, 20, 4, 21], 
  X[10, 18, 11, 17], X[6, 20, 7, 19], X[4, 9, 5, 10], X[18, 8, 19, 7], 
  X[8, 5, 9, 6]], 16}
{{1, 2}, PD[X[1, 22, 2, 23], X[13, 1, 14, 24], X[16, 21, 17, 22], 
  X[11, 3, 12, 2], X[23, 15, 24, 14], X[15, 12, 16, 13], X[20, 4, 21, 3], 
  X[10, 18, 11, 17], X[6, 20, 7, 19], X[4, 9, 5, 10], X[18, 8, 19, 7], 
  X[8, 5, 9, 6]], 17}
{{1, 2}, PD[X[1, 22, 2, 23], X[11, 1, 12, 24], X[21, 15, 22, 14], 
  X[2, 9, 3, 10], X[23, 13, 24, 12], X[13, 10, 14, 11], X[20, 4, 21, 3], 
  X[8, 16, 9, 15], X[19, 6, 20, 7], X[17, 4, 18, 5], X[16, 8, 17, 7], 
  X[5, 18, 6, 19]], 18}
{{1, 2}, PD[X[1, 22, 2, 23], X[11, 1, 12, 24], X[14, 21, 15, 22], 
  X[2, 9, 3, 10], X[23, 13, 24, 12], X[13, 10, 14, 11], X[20, 4, 21, 3], 
  X[15, 8, 16, 9], X[6, 20, 7, 19], X[4, 18, 5, 17], X[7, 16, 8, 17], 
  X[18, 6, 19, 5]], 19}
{{1, 2}, PD[X[1, 22, 2, 23], X[11, 1, 12, 24], X[14, 21, 15, 22], 
  X[9, 3, 10, 2], X[23, 13, 24, 12], X[13, 10, 14, 11], X[20, 4, 21, 3], 
  X[8, 16, 9, 15], X[19, 6, 20, 7], X[17, 4, 18, 5], X[16, 8, 17, 7], 
  X[5, 18, 6, 19]], 20}
{{1, 2}, PD[X[1, 22, 2, 23], X[11, 1, 12, 24], X[21, 15, 22, 14], 
  X[2, 9, 3, 10], X[23, 13, 24, 12], X[13, 10, 14, 11], X[20, 4, 21, 3], 
  X[8, 16, 9, 15], X[16, 19, 17, 20], X[4, 7, 5, 8], X[18, 6, 19, 5], 
  X[6, 18, 7, 17]], 21}
{{1, 2}, PD[X[1, 22, 2, 23], X[11, 1, 12, 24], X[21, 15, 22, 14], 
  X[9, 3, 10, 2], X[23, 13, 24, 12], X[13, 10, 14, 11], X[20, 4, 21, 3], 
  X[15, 8, 16, 9], X[16, 19, 17, 20], X[4, 7, 5, 8], X[18, 6, 19, 5], 
  X[6, 18, 7, 17]], 22}
{{1, 2}, PD[X[1, 22, 2, 23], X[11, 1, 12, 24], X[21, 15, 22, 14], 
  X[9, 3, 10, 2], X[23, 13, 24, 12], X[13, 10, 14, 11], X[3, 20, 4, 21], 
  X[8, 16, 9, 15], X[16, 19, 17, 20], X[4, 7, 5, 8], X[18, 6, 19, 5], 
  X[6, 18, 7, 17]], 23}
{{1, 2}, PD[X[1, 22, 2, 23], X[11, 1, 12, 24], X[14, 21, 15, 22], 
  X[9, 3, 10, 2], X[23, 13, 24, 12], X[13, 10, 14, 11], X[20, 4, 21, 3], 
  X[8, 16, 9, 15], X[16, 19, 17, 20], X[4, 7, 5, 8], X[18, 6, 19, 5], 
  X[6, 18, 7, 17]], 24}
{{2, 4}, PD[X[1, 10, 2, 11], X[15, 1, 16, 12], X[9, 19, 10, 18], 
  X[2, 13, 3, 14], X[11, 17, 12, 16], X[17, 14, 18, 15], X[23, 9, 24, 8], 
  X[19, 5, 20, 4], X[24, 3, 13, 4], X[20, 7, 21, 8], X[22, 5, 23, 6], 
  X[6, 21, 7, 22]], 25}
{{2, 4}, PD[X[1, 21, 2, 20], X[4, 9, 1, 10], X[12, 22, 13, 21], 
  X[19, 3, 20, 2], X[10, 3, 11, 4], X[8, 12, 9, 11], X[22, 18, 23, 17], 
  X[13, 6, 14, 7], X[18, 8, 19, 7], X[23, 14, 24, 15], X[5, 16, 6, 17], 
  X[15, 24, 16, 5]], 26}
{{2, 4}, PD[X[1, 21, 2, 20], X[4, 9, 1, 10], X[12, 22, 13, 21], 
  X[19, 3, 20, 2], X[10, 3, 11, 4], X[8, 12, 9, 11], X[17, 22, 18, 23], 
  X[6, 14, 7, 13], X[18, 8, 19, 7], X[23, 14, 24, 15], X[5, 16, 6, 17], 
  X[15, 24, 16, 5]], 27}
{{2, 4}, PD[X[1, 21, 2, 20], X[12, 17, 1, 18], X[21, 9, 22, 8], 
  X[2, 15, 3, 16], X[10, 19, 11, 20], X[18, 11, 19, 12], X[16, 9, 17, 10], 
  X[22, 3, 23, 4], X[7, 15, 8, 14], X[23, 7, 24, 6], X[13, 5, 14, 4], 
  X[5, 13, 6, 24]], 28}
{{2, 4}, PD[X[1, 21, 2, 20], X[12, 17, 1, 18], X[21, 9, 22, 8], 
  X[2, 15, 3, 16], X[10, 19, 11, 20], X[18, 11, 19, 12], X[16, 9, 17, 10], 
  X[3, 23, 4, 22], X[14, 7, 15, 8], X[23, 7, 24, 6], X[13, 5, 14, 4], 
  X[5, 13, 6, 24]], 29}
{{2, 4}, PD[X[1, 21, 2, 20], X[12, 17, 1, 18], X[21, 9, 22, 8], 
  X[2, 15, 3, 16], X[10, 19, 11, 20], X[18, 11, 19, 12], X[9, 17, 10, 16], 
  X[22, 3, 23, 4], X[14, 7, 15, 8], X[23, 7, 24, 6], X[13, 5, 14, 4], 
  X[5, 13, 6, 24]], 30}
{{2, 4}, PD[X[1, 21, 2, 20], X[12, 17, 1, 18], X[8, 21, 9, 22], 
  X[15, 3, 16, 2], X[10, 19, 11, 20], X[18, 11, 19, 12], X[16, 9, 17, 10], 
  X[22, 3, 23, 4], X[7, 15, 8, 14], X[23, 7, 24, 6], X[13, 5, 14, 4], 
  X[5, 13, 6, 24]], 31}
{{2, 4}, PD[X[1, 21, 2, 20], X[12, 17, 1, 18], X[8, 21, 9, 22], 
  X[15, 3, 16, 2], X[10, 19, 11, 20], X[18, 11, 19, 12], X[16, 9, 17, 10], 
  X[3, 23, 4, 22], X[14, 7, 15, 8], X[23, 7, 24, 6], X[13, 5, 14, 4], 
  X[5, 13, 6, 24]], 32}
{{2, 4}, PD[X[1, 21, 2, 20], X[12, 17, 1, 18], X[8, 21, 9, 22], 
  X[15, 3, 16, 2], X[10, 19, 11, 20], X[18, 11, 19, 12], X[9, 17, 10, 16], 
  X[22, 3, 23, 4], X[14, 7, 15, 8], X[23, 7, 24, 6], X[13, 5, 14, 4], 
  X[5, 13, 6, 24]], 33}
{{2, 4}, PD[X[1, 21, 2, 20], X[17, 1, 18, 12], X[21, 9, 22, 8], 
  X[2, 15, 3, 16], X[19, 11, 20, 10], X[11, 19, 12, 18], X[16, 9, 17, 10], 
  X[22, 3, 23, 4], X[7, 15, 8, 14], X[6, 23, 7, 24], X[4, 13, 5, 14], 
  X[24, 5, 13, 6]], 34}
{{2, 4}, PD[X[1, 21, 2, 20], X[17, 1, 18, 12], X[21, 9, 22, 8], 
  X[2, 15, 3, 16], X[19, 11, 20, 10], X[11, 19, 12, 18], X[16, 9, 17, 10], 
  X[3, 23, 4, 22], X[14, 7, 15, 8], X[6, 23, 7, 24], X[4, 13, 5, 14], 
  X[24, 5, 13, 6]], 35}
{{2, 4}, PD[X[1, 21, 2, 20], X[17, 1, 18, 12], X[21, 9, 22, 8], 
  X[2, 15, 3, 16], X[19, 11, 20, 10], X[11, 19, 12, 18], X[9, 17, 10, 16], 
  X[22, 3, 23, 4], X[14, 7, 15, 8], X[6, 23, 7, 24], X[4, 13, 5, 14], 
  X[24, 5, 13, 6]], 36}
{{2, 4}, PD[X[1, 21, 2, 20], X[17, 1, 18, 12], X[8, 21, 9, 22], 
  X[15, 3, 16, 2], X[19, 11, 20, 10], X[11, 19, 12, 18], X[16, 9, 17, 10], 
  X[22, 3, 23, 4], X[7, 15, 8, 14], X[6, 23, 7, 24], X[4, 13, 5, 14], 
  X[24, 5, 13, 6]], 37}
{{2, 4}, PD[X[1, 21, 2, 20], X[17, 1, 18, 12], X[8, 21, 9, 22], 
  X[15, 3, 16, 2], X[19, 11, 20, 10], X[11, 19, 12, 18], X[16, 9, 17, 10], 
  X[3, 23, 4, 22], X[14, 7, 15, 8], X[6, 23, 7, 24], X[4, 13, 5, 14], 
  X[24, 5, 13, 6]], 38}
{{2, 4}, PD[X[1, 21, 2, 20], X[17, 1, 18, 12], X[8, 21, 9, 22], 
  X[15, 3, 16, 2], X[19, 11, 20, 10], X[11, 19, 12, 18], X[9, 17, 10, 16], 
  X[22, 3, 23, 4], X[14, 7, 15, 8], X[6, 23, 7, 24], X[4, 13, 5, 14], 
  X[24, 5, 13, 6]], 39}
{{1, 2}, PD[X[14, 1, 15, 2], X[24, 13, 1, 14], X[12, 15, 13, 16], 
  X[2, 23, 3, 24], X[16, 3, 17, 4], X[11, 23, 12, 22], X[17, 11, 18, 10], 
  X[21, 5, 22, 4], X[7, 18, 8, 19], X[9, 21, 10, 20], X[5, 9, 6, 8], 
  X[19, 6, 20, 7]], 40}
{{1, 2}, PD[X[14, 1, 15, 2], X[24, 13, 1, 14], X[12, 15, 13, 16], 
  X[2, 23, 3, 24], X[3, 17, 4, 16], X[11, 23, 12, 22], X[17, 11, 18, 10], 
  X[4, 21, 5, 22], X[18, 8, 19, 7], X[20, 9, 21, 10], X[8, 5, 9, 6], 
  X[6, 20, 7, 19]], 41}
{{1, 2}, PD[X[14, 1, 15, 2], X[24, 13, 1, 14], X[12, 15, 13, 16], 
  X[2, 23, 3, 24], X[3, 17, 4, 16], X[22, 11, 23, 12], X[17, 11, 18, 10], 
  X[21, 5, 22, 4], X[7, 18, 8, 19], X[9, 21, 10, 20], X[5, 9, 6, 8], 
  X[19, 6, 20, 7]], 42}
{{2, 4}, PD[X[1, 20, 2, 19], X[3, 1, 4, 14], X[20, 3, 21, 2], 
  X[18, 4, 19, 5], X[13, 21, 14, 22], X[5, 13, 6, 12], X[17, 22, 18, 23], 
  X[6, 17, 7, 16], X[23, 12, 24, 11], X[10, 7, 11, 8], X[15, 9, 16, 10], 
  X[8, 24, 9, 15]], 43}
{{2, 4}, PD[X[1, 20, 2, 19], X[3, 1, 4, 14], X[20, 3, 21, 2], 
  X[18, 4, 19, 5], X[13, 21, 14, 22], X[12, 5, 13, 6], X[22, 18, 23, 17], 
  X[6, 17, 7, 16], X[23, 12, 24, 11], X[10, 7, 11, 8], X[15, 9, 16, 10], 
  X[8, 24, 9, 15]], 44}
{{2, 4}, PD[X[1, 11, 2, 10], X[18, 12, 19, 1], X[11, 19, 12, 20], 
  X[20, 3, 21, 2], X[9, 18, 10, 17], X[3, 9, 4, 8], X[21, 16, 22, 17], 
  X[4, 22, 5, 23], X[15, 7, 16, 8], X[13, 6, 14, 5], X[23, 14, 24, 15], 
  X[6, 13, 7, 24]], 45}
{{2, 4}, PD[X[1, 11, 2, 10], X[18, 12, 19, 1], X[11, 19, 12, 20], 
  X[20, 3, 21, 2], X[9, 18, 10, 17], X[8, 3, 9, 4], X[16, 22, 17, 21], 
  X[4, 22, 5, 23], X[15, 7, 16, 8], X[13, 6, 14, 5], X[23, 14, 24, 15], 
  X[6, 13, 7, 24]], 46}
{{2, 4}, PD[X[19, 1, 20, 2], X[12, 18, 1, 19], X[17, 20, 18, 21], 
  X[2, 11, 3, 12], X[21, 16, 22, 17], X[10, 23, 11, 22], X[3, 15, 4, 16], 
  X[9, 5, 10, 4], X[14, 24, 15, 23], X[5, 9, 6, 8], X[7, 14, 8, 13], 
  X[24, 7, 13, 6]], 47}
{{2, 4}, PD[X[19, 1, 20, 2], X[12, 18, 1, 19], X[17, 20, 18, 21], 
  X[2, 11, 3, 12], X[21, 16, 22, 17], X[22, 10, 23, 11], X[15, 4, 16, 3], 
  X[9, 5, 10, 4], X[14, 24, 15, 23], X[5, 9, 6, 8], X[7, 14, 8, 13], 
  X[24, 7, 13, 6]], 48}
{{2, 4}, PD[X[19, 2, 20, 1], X[14, 21, 1, 20], X[21, 18, 22, 19], 
  X[2, 13, 3, 14], X[17, 11, 18, 12], X[22, 5, 23, 4], X[12, 3, 13, 4], 
  X[16, 24, 17, 23], X[5, 11, 6, 10], X[7, 15, 8, 16], X[24, 8, 15, 9], 
  X[9, 7, 10, 6]], 49}
{{2, 4}, PD[X[19, 2, 20, 1], X[14, 21, 1, 20], X[21, 18, 22, 19], 
  X[2, 13, 3, 14], X[11, 18, 12, 17], X[4, 22, 5, 23], X[12, 3, 13, 4], 
  X[16, 24, 17, 23], X[5, 11, 6, 10], X[7, 15, 8, 16], X[24, 8, 15, 9], 
  X[9, 7, 10, 6]], 50}
{{2, 4}, PD[X[1, 10, 2, 11], X[19, 12, 20, 1], X[9, 16, 10, 17], 
  X[2, 22, 3, 21], X[11, 18, 12, 19], X[17, 20, 18, 21], X[15, 8, 16, 9], 
  X[22, 4, 23, 3], X[14, 24, 15, 23], X[4, 8, 5, 7], X[6, 14, 7, 13], 
  X[24, 6, 13, 5]], 51}
{{2, 4}, PD[X[1, 10, 2, 11], X[19, 12, 20, 1], X[16, 10, 17, 9], 
  X[21, 2, 22, 3], X[11, 18, 12, 19], X[17, 20, 18, 21], X[8, 16, 9, 15], 
  X[3, 22, 4, 23], X[14, 24, 15, 23], X[4, 8, 5, 7], X[6, 14, 7, 13], 
  X[24, 6, 13, 5]], 52}
{{1, 2}, PD[X[1, 22, 2, 23], X[11, 1, 12, 24], X[21, 4, 22, 5], 
  X[19, 2, 20, 3], X[23, 13, 24, 12], X[13, 10, 14, 11], X[5, 14, 6, 15], 
  X[3, 20, 4, 21], X[18, 10, 19, 9], X[6, 18, 7, 17], X[8, 16, 9, 15], 
  X[16, 8, 17, 7]], 53}
{{1, 2}, PD[X[1, 22, 2, 23], X[11, 1, 12, 24], X[21, 4, 22, 5], 
  X[19, 2, 20, 3], X[23, 13, 24, 12], X[13, 10, 14, 11], X[14, 6, 15, 5], 
  X[3, 20, 4, 21], X[9, 18, 10, 19], X[6, 18, 7, 17], X[8, 16, 9, 15], 
  X[16, 8, 17, 7]], 54}
{{1, 2}, PD[X[1, 22, 2, 23], X[13, 24, 14, 1], X[21, 5, 22, 4], 
  X[5, 3, 6, 2], X[23, 12, 24, 13], X[11, 14, 12, 15], X[3, 21, 4, 20], 
  X[6, 16, 7, 15], X[19, 10, 20, 11], X[16, 10, 17, 9], X[18, 8, 19, 7], 
  X[8, 18, 9, 17]], 55}
{{1, 2}, PD[X[1, 22, 2, 23], X[13, 24, 14, 1], X[21, 5, 22, 4], 
  X[5, 3, 6, 2], X[23, 12, 24, 13], X[11, 14, 12, 15], X[3, 21, 4, 20], 
  X[15, 6, 16, 7], X[10, 20, 11, 19], X[16, 10, 17, 9], X[18, 8, 19, 7], 
  X[8, 18, 9, 17]], 56}
{{1, 2}, PD[X[1, 4, 2, 5], X[21, 1, 22, 24], X[3, 14, 4, 15], 
  X[13, 2, 14, 3], X[5, 23, 6, 22], X[23, 7, 24, 6], X[7, 20, 8, 21], 
  X[15, 8, 16, 9], X[12, 20, 13, 19], X[16, 12, 17, 11], X[18, 10, 19, 9], 
  X[10, 18, 11, 17]], 57}
{{1, 2}, PD[X[1, 4, 2, 5], X[21, 1, 22, 24], X[3, 14, 4, 15], 
  X[13, 2, 14, 3], X[5, 23, 6, 22], X[23, 7, 24, 6], X[7, 20, 8, 21], 
  X[8, 16, 9, 15], X[19, 12, 20, 13], X[16, 12, 17, 11], X[18, 10, 19, 9], 
  X[10, 18, 11, 17]], 58}
{{1, 2}, PD[X[1, 22, 2, 23], X[11, 1, 12, 24], X[21, 2, 22, 3], 
  X[23, 13, 24, 12], X[13, 10, 14, 11], X[3, 14, 4, 15], X[20, 10, 21, 9], 
  X[15, 4, 16, 5], X[8, 20, 9, 19], X[16, 8, 17, 7], X[18, 6, 19, 5], 
  X[6, 18, 7, 17]], 59}
{{1, 2}, PD[X[1, 22, 2, 23], X[11, 1, 12, 24], X[21, 2, 22, 3], 
  X[23, 13, 24, 12], X[13, 10, 14, 11], X[14, 4, 15, 3], X[9, 20, 10, 21], 
  X[4, 16, 5, 15], X[19, 8, 20, 9], X[16, 8, 17, 7], X[18, 6, 19, 5], 
  X[6, 18, 7, 17]], 60}
{{1, 2}, PD[X[1, 22, 2, 23], X[11, 24, 12, 1], X[21, 2, 22, 3], 
  X[23, 10, 24, 11], X[15, 13, 16, 12], X[3, 16, 4, 17], X[20, 8, 21, 7], 
  X[9, 15, 10, 14], X[13, 9, 14, 8], X[4, 20, 5, 19], X[6, 18, 7, 17], 
  X[18, 6, 19, 5]], 61}
{{1, 2}, PD[X[1, 22, 2, 23], X[11, 24, 12, 1], X[21, 2, 22, 3], 
  X[23, 10, 24, 11], X[15, 13, 16, 12], X[16, 4, 17, 3], X[7, 20, 8, 21], 
  X[9, 15, 10, 14], X[13, 9, 14, 8], X[4, 20, 5, 19], X[6, 18, 7, 17], 
  X[18, 6, 19, 5]], 62}
{{2, 4}, PD[X[1, 16, 2, 17], X[21, 18, 22, 1], X[15, 6, 16, 7], 
  X[2, 12, 3, 11], X[17, 20, 18, 21], X[7, 22, 8, 23], X[14, 4, 15, 3], 
  X[12, 6, 13, 5], X[10, 24, 11, 23], X[8, 20, 9, 19], X[4, 14, 5, 13], 
  X[24, 10, 19, 9]], 63}
{{2, 4}, PD[X[1, 16, 2, 17], X[21, 18, 22, 1], X[6, 16, 7, 15], 
  X[11, 2, 12, 3], X[17, 20, 18, 21], X[7, 22, 8, 23], X[14, 4, 15, 3], 
  X[12, 6, 13, 5], X[10, 24, 11, 23], X[8, 20, 9, 19], X[4, 14, 5, 13], 
  X[24, 10, 19, 9]], 64}
{{2, 4}, PD[X[1, 18, 2, 19], X[22, 1, 23, 20], X[17, 2, 18, 3], 
  X[19, 24, 20, 23], X[21, 9, 22, 10], X[3, 16, 4, 17], X[10, 24, 11, 21], 
  X[8, 16, 9, 15], X[11, 4, 12, 5], X[14, 6, 15, 5], X[12, 8, 13, 7], 
  X[6, 14, 7, 13]], 65}
{{2, 4}, PD[X[1, 18, 2, 19], X[22, 1, 23, 20], X[17, 2, 18, 3], 
  X[19, 24, 20, 23], X[21, 9, 22, 10], X[3, 16, 4, 17], X[10, 24, 11, 21], 
  X[15, 8, 16, 9], X[4, 12, 5, 11], X[14, 6, 15, 5], X[12, 8, 13, 7], 
  X[6, 14, 7, 13]], 66}
{{1, 2}, PD[X[1, 22, 2, 23], X[11, 1, 12, 24], X[21, 2, 22, 3], 
  X[23, 13, 24, 12], X[15, 10, 16, 11], X[3, 16, 4, 17], X[20, 8, 21, 7], 
  X[13, 8, 14, 9], X[9, 14, 10, 15], X[4, 20, 5, 19], X[6, 18, 7, 17], 
  X[18, 6, 19, 5]], 67}
{{1, 2}, PD[X[1, 22, 2, 23], X[11, 1, 12, 24], X[21, 2, 22, 3], 
  X[23, 13, 24, 12], X[15, 10, 16, 11], X[16, 4, 17, 3], X[7, 20, 8, 21], 
  X[13, 8, 14, 9], X[9, 14, 10, 15], X[4, 20, 5, 19], X[6, 18, 7, 17], 
  X[18, 6, 19, 5]], 68}
{{1, 2}, PD[X[1, 17, 2, 16], X[24, 6, 1, 5], X[12, 18, 13, 17], 
  X[15, 3, 16, 2], X[13, 5, 14, 4], X[23, 10, 24, 11], X[6, 20, 7, 19], 
  X[18, 12, 19, 11], X[3, 15, 4, 14], X[7, 22, 8, 23], X[9, 20, 10, 21], 
  X[21, 8, 22, 9]], 69}
{{1, 2}, PD[X[1, 17, 2, 16], X[24, 6, 1, 5], X[12, 18, 13, 17], 
  X[15, 3, 16, 2], X[13, 5, 14, 4], X[10, 24, 11, 23], X[19, 6, 20, 7], 
  X[18, 12, 19, 11], X[3, 15, 4, 14], X[7, 22, 8, 23], X[9, 20, 10, 21], 
  X[21, 8, 22, 9]], 70}
{{1, 2}, PD[X[1, 17, 2, 16], X[5, 24, 6, 1], X[17, 12, 18, 13], 
  X[15, 3, 16, 2], X[13, 5, 14, 4], X[23, 10, 24, 11], X[6, 20, 7, 19], 
  X[11, 18, 12, 19], X[3, 15, 4, 14], X[22, 8, 23, 7], X[20, 10, 21, 9], 
  X[8, 22, 9, 21]], 71}
{{1, 2}, PD[X[1, 17, 2, 16], X[5, 24, 6, 1], X[17, 12, 18, 13], 
  X[15, 3, 16, 2], X[13, 5, 14, 4], X[10, 24, 11, 23], X[19, 6, 20, 7], 
  X[11, 18, 12, 19], X[3, 15, 4, 14], X[22, 8, 23, 7], X[20, 10, 21, 9], 
  X[8, 22, 9, 21]], 72}
{{2, 4}, PD[X[1, 15, 2, 14], X[12, 23, 1, 24], X[15, 3, 16, 2], 
  X[13, 5, 14, 4], X[5, 13, 6, 24], X[18, 11, 19, 12], X[22, 7, 23, 8], 
  X[3, 17, 4, 16], X[17, 7, 18, 6], X[10, 21, 11, 22], X[8, 19, 9, 20], 
  X[20, 9, 21, 10]], 73}
{{2, 4}, PD[X[1, 15, 2, 14], X[12, 23, 1, 24], X[15, 3, 16, 2], 
  X[4, 13, 5, 14], X[24, 5, 13, 6], X[11, 19, 12, 18], X[7, 23, 8, 22], 
  X[3, 17, 4, 16], X[17, 7, 18, 6], X[10, 21, 11, 22], X[8, 19, 9, 20], 
  X[20, 9, 21, 10]], 74}
{{2, 4}, PD[X[1, 15, 2, 14], X[23, 1, 24, 12], X[15, 3, 16, 2], 
  X[13, 5, 14, 4], X[5, 13, 6, 24], X[18, 11, 19, 12], X[22, 7, 23, 8], 
  X[3, 17, 4, 16], X[6, 17, 7, 18], X[10, 21, 11, 22], X[8, 19, 9, 20], 
  X[20, 9, 21, 10]], 75}
{{2, 4}, PD[X[1, 15, 2, 14], X[23, 1, 24, 12], X[15, 3, 16, 2], 
  X[4, 13, 5, 14], X[24, 5, 13, 6], X[11, 19, 12, 18], X[7, 23, 8, 22], 
  X[3, 17, 4, 16], X[6, 17, 7, 18], X[10, 21, 11, 22], X[8, 19, 9, 20], 
  X[20, 9, 21, 10]], 76}
{{1, 2}, PD[X[1, 8, 2, 9], X[24, 19, 1, 20], X[7, 13, 8, 12], 
  X[2, 17, 3, 18], X[22, 10, 23, 9], X[20, 23, 21, 24], X[11, 18, 12, 19], 
  X[15, 7, 16, 6], X[13, 5, 14, 4], X[16, 3, 17, 4], X[10, 22, 11, 21], 
  X[5, 15, 6, 14]], 77}
{{1, 2}, PD[X[1, 8, 2, 9], X[24, 19, 1, 20], X[7, 13, 8, 12], 
  X[17, 3, 18, 2], X[22, 10, 23, 9], X[20, 23, 21, 24], X[18, 12, 19, 11], 
  X[6, 15, 7, 16], X[4, 13, 5, 14], X[3, 17, 4, 16], X[10, 22, 11, 21], 
  X[14, 5, 15, 6]], 78}
{{1, 2}, PD[X[1, 8, 2, 9], X[19, 1, 20, 24], X[12, 7, 13, 8], 
  X[2, 17, 3, 18], X[9, 22, 10, 23], X[23, 21, 24, 20], X[18, 12, 19, 11], 
  X[15, 7, 16, 6], X[13, 5, 14, 4], X[16, 3, 17, 4], X[21, 10, 22, 11], 
  X[5, 15, 6, 14]], 79}
{{2, 4}, PD[X[1, 13, 2, 12], X[18, 14, 19, 1], X[13, 19, 14, 20], 
  X[11, 3, 12, 2], X[17, 4, 18, 3], X[20, 10, 21, 11], X[4, 17, 5, 16], 
  X[9, 15, 10, 16], X[5, 21, 6, 22], X[8, 23, 9, 22], X[6, 15, 7, 24], 
  X[23, 8, 24, 7]], 80}
{{1, 2}, PD[X[20, 2, 21, 1], X[24, 22, 1, 21], X[19, 13, 20, 12], 
  X[2, 9, 3, 10], X[10, 23, 11, 24], X[22, 11, 23, 12], X[3, 18, 4, 19], 
  X[13, 8, 14, 9], X[6, 18, 7, 17], X[4, 16, 5, 15], X[7, 14, 8, 15], 
  X[16, 6, 17, 5]], 81}
{{1, 2}, PD[X[20, 2, 21, 1], X[24, 22, 1, 21], X[19, 13, 20, 12], 
  X[9, 3, 10, 2], X[10, 23, 11, 24], X[22, 11, 23, 12], X[3, 18, 4, 19], 
  X[8, 14, 9, 13], X[17, 6, 18, 7], X[15, 4, 16, 5], X[14, 8, 15, 7], 
  X[5, 16, 6, 17]], 82}
{{1, 2}, PD[X[20, 2, 21, 1], X[24, 22, 1, 21], X[12, 19, 13, 20], 
  X[9, 3, 10, 2], X[10, 23, 11, 24], X[22, 11, 23, 12], X[3, 18, 4, 19], 
  X[13, 8, 14, 9], X[6, 18, 7, 17], X[4, 16, 5, 15], X[7, 14, 8, 15], 
  X[16, 6, 17, 5]], 83}
{{1, 2}, PD[X[20, 2, 21, 1], X[24, 22, 1, 21], X[19, 11, 20, 10], 
  X[2, 7, 3, 8], X[8, 23, 9, 24], X[22, 9, 23, 10], X[3, 18, 4, 19], 
  X[11, 6, 12, 7], X[17, 13, 18, 12], X[15, 4, 16, 5], X[5, 14, 6, 15], 
  X[13, 17, 14, 16]], 84}
{{1, 2}, PD[X[20, 2, 21, 1], X[24, 22, 1, 21], X[10, 19, 11, 20], 
  X[2, 7, 3, 8], X[8, 23, 9, 24], X[22, 9, 23, 10], X[18, 4, 19, 3], 
  X[11, 6, 12, 7], X[17, 13, 18, 12], X[15, 4, 16, 5], X[5, 14, 6, 15], 
  X[13, 17, 14, 16]], 85}
{{1, 2}, PD[X[20, 2, 21, 1], X[24, 22, 1, 21], X[10, 19, 11, 20], 
  X[2, 7, 3, 8], X[8, 23, 9, 24], X[22, 9, 23, 10], X[3, 18, 4, 19], 
  X[6, 12, 7, 11], X[17, 13, 18, 12], X[15, 4, 16, 5], X[5, 14, 6, 15], 
  X[13, 17, 14, 16]], 86}
{{1, 2}, PD[X[20, 2, 21, 1], X[24, 22, 1, 21], X[10, 19, 11, 20], 
  X[7, 3, 8, 2], X[8, 23, 9, 24], X[22, 9, 23, 10], X[3, 18, 4, 19], 
  X[11, 6, 12, 7], X[17, 13, 18, 12], X[15, 4, 16, 5], X[5, 14, 6, 15], 
  X[13, 17, 14, 16]], 87}
{{1, 2}, PD[X[1, 20, 2, 21], X[11, 1, 12, 24], X[19, 4, 20, 5], 
  X[21, 2, 22, 3], X[23, 13, 24, 12], X[10, 18, 11, 17], X[5, 18, 6, 19], 
  X[3, 22, 4, 23], X[13, 6, 14, 7], X[16, 8, 17, 7], X[14, 10, 15, 9], 
  X[8, 16, 9, 15]], 88}
{{1, 2}, PD[X[1, 20, 2, 21], X[11, 1, 12, 24], X[19, 4, 20, 5], 
  X[21, 2, 22, 3], X[23, 13, 24, 12], X[17, 10, 18, 11], X[5, 18, 6, 19], 
  X[3, 22, 4, 23], X[6, 14, 7, 13], X[16, 8, 17, 7], X[14, 10, 15, 9], 
  X[8, 16, 9, 15]], 89}
{{1, 2}, PD[X[1, 8, 2, 9], X[24, 12, 1, 11], X[14, 7, 15, 8], 
  X[19, 3, 20, 2], X[22, 10, 23, 9], X[10, 24, 11, 23], X[12, 22, 13, 21], 
  X[20, 14, 21, 13], X[6, 17, 7, 18], X[4, 15, 5, 16], X[3, 19, 4, 18], 
  X[16, 5, 17, 6]], 90}
{{1, 2}, PD[X[1, 8, 2, 9], X[11, 24, 12, 1], X[14, 7, 15, 8], 
  X[19, 3, 20, 2], X[9, 22, 10, 23], X[23, 10, 24, 11], X[12, 22, 13, 21], 
  X[20, 14, 21, 13], X[17, 7, 18, 6], X[15, 5, 16, 4], X[3, 19, 4, 18], 
  X[5, 17, 6, 16]], 91}
{{1, 2}, PD[X[1, 14, 2, 15], X[17, 24, 18, 1], X[13, 6, 14, 7], 
  X[2, 10, 3, 9], X[15, 22, 16, 23], X[23, 16, 24, 17], X[21, 18, 22, 19], 
  X[7, 21, 8, 20], X[12, 4, 13, 3], X[10, 6, 11, 5], X[19, 9, 20, 8], 
  X[4, 12, 5, 11]], 92}
{{1, 2}, PD[X[1, 14, 2, 15], X[17, 24, 18, 1], X[6, 14, 7, 13], 
  X[9, 2, 10, 3], X[15, 22, 16, 23], X[23, 16, 24, 17], X[21, 18, 22, 19], 
  X[7, 21, 8, 20], X[12, 4, 13, 3], X[10, 6, 11, 5], X[19, 9, 20, 8], 
  X[4, 12, 5, 11]], 93}
{{1, 2}, PD[X[1, 7, 2, 6], X[13, 1, 14, 24], X[7, 19, 8, 18], 
  X[17, 2, 18, 3], X[5, 14, 6, 15], X[23, 9, 24, 8], X[12, 19, 13, 20], 
  X[3, 16, 4, 17], X[15, 4, 16, 5], X[22, 11, 23, 12], X[20, 9, 21, 10], 
  X[10, 21, 11, 22]], 94}
{{1, 2}, PD[X[1, 7, 2, 6], X[13, 1, 14, 24], X[7, 19, 8, 18], 
  X[17, 2, 18, 3], X[5, 14, 6, 15], X[8, 23, 9, 24], X[19, 13, 20, 12], 
  X[3, 16, 4, 17], X[15, 4, 16, 5], X[22, 11, 23, 12], X[20, 9, 21, 10], 
  X[10, 21, 11, 22]], 95}
{{1, 2}, PD[X[1, 5, 2, 4], X[9, 24, 10, 1], X[5, 16, 6, 17], X[7, 3, 8, 2], 
  X[3, 9, 4, 8], X[23, 10, 24, 11], X[15, 22, 16, 23], X[17, 6, 18, 7], 
  X[18, 12, 19, 11], X[14, 20, 15, 19], X[12, 22, 13, 21], 
  X[20, 14, 21, 13]], 96}
{{1, 2}, PD[X[1, 5, 2, 4], X[9, 24, 10, 1], X[5, 16, 6, 17], X[7, 3, 8, 2], 
  X[3, 9, 4, 8], X[23, 10, 24, 11], X[22, 16, 23, 15], X[17, 6, 18, 7], 
  X[11, 18, 12, 19], X[14, 20, 15, 19], X[12, 22, 13, 21], 
  X[20, 14, 21, 13]], 97}
{{1, 2}, PD[X[1, 17, 2, 16], X[11, 24, 12, 1], X[17, 7, 18, 6], 
  X[2, 21, 3, 22], X[15, 11, 16, 10], X[23, 12, 24, 13], X[7, 23, 8, 22], 
  X[18, 3, 19, 4], X[20, 5, 21, 6], X[9, 15, 10, 14], X[13, 9, 14, 8], 
  X[4, 19, 5, 20]], 98}
{{1, 2}, PD[X[1, 17, 2, 16], X[11, 24, 12, 1], X[6, 17, 7, 18], 
  X[21, 3, 22, 2], X[15, 11, 16, 10], X[23, 12, 24, 13], X[7, 23, 8, 22], 
  X[18, 3, 19, 4], X[20, 5, 21, 6], X[9, 15, 10, 14], X[13, 9, 14, 8], 
  X[4, 19, 5, 20]], 99}
{{1, 2}, PD[X[1, 15, 2, 14], X[11, 24, 12, 1], X[15, 3, 16, 2], 
  X[13, 11, 14, 10], X[23, 12, 24, 13], X[3, 9, 4, 8], X[16, 21, 17, 22], 
  X[9, 23, 10, 22], X[4, 17, 5, 18], X[20, 7, 21, 8], X[18, 5, 19, 6], 
  X[6, 19, 7, 20]], 100}
{{1, 2}, PD[X[1, 15, 2, 14], X[11, 24, 12, 1], X[15, 3, 16, 2], 
  X[13, 11, 14, 10], X[23, 12, 24, 13], X[8, 3, 9, 4], X[21, 17, 22, 16], 
  X[9, 23, 10, 22], X[4, 17, 5, 18], X[20, 7, 21, 8], X[18, 5, 19, 6], 
  X[6, 19, 7, 20]], 101}
{{1, 2}, PD[X[1, 15, 2, 14], X[11, 24, 12, 1], X[15, 9, 16, 8], 
  X[2, 21, 3, 22], X[13, 11, 14, 10], X[23, 12, 24, 13], X[9, 23, 10, 22], 
  X[7, 17, 8, 16], X[20, 3, 21, 4], X[6, 19, 7, 20], X[4, 17, 5, 18], 
  X[18, 5, 19, 6]], 102}
{{1, 2}, PD[X[1, 15, 2, 14], X[11, 24, 12, 1], X[8, 15, 9, 16], 
  X[21, 3, 22, 2], X[13, 11, 14, 10], X[23, 12, 24, 13], X[9, 23, 10, 22], 
  X[16, 7, 17, 8], X[3, 21, 4, 20], X[6, 19, 7, 20], X[4, 17, 5, 18], 
  X[18, 5, 19, 6]], 103}
{{1, 2}, PD[X[1, 22, 2, 23], X[11, 1, 12, 24], X[21, 15, 22, 14], 
  X[2, 9, 3, 10], X[23, 13, 24, 12], X[13, 10, 14, 11], X[20, 17, 21, 18], 
  X[8, 16, 9, 15], X[6, 3, 7, 4], X[18, 6, 19, 5], X[4, 20, 5, 19], 
  X[16, 8, 17, 7]], 104}
{{1, 2}, PD[X[1, 22, 2, 23], X[11, 1, 12, 24], X[14, 21, 15, 22], 
  X[9, 3, 10, 2], X[23, 13, 24, 12], X[13, 10, 14, 11], X[20, 17, 21, 18], 
  X[8, 16, 9, 15], X[6, 3, 7, 4], X[18, 6, 19, 5], X[4, 20, 5, 19], 
  X[16, 8, 17, 7]], 105}
{{1, 2}, PD[X[1, 10, 2, 11], X[13, 1, 14, 24], X[16, 9, 17, 10], 
  X[21, 3, 22, 2], X[11, 15, 12, 14], X[23, 13, 24, 12], X[15, 22, 16, 23], 
  X[8, 17, 9, 18], X[7, 21, 8, 20], X[3, 7, 4, 6], X[5, 18, 6, 19], 
  X[19, 4, 20, 5]], 106}
{{2, 4}, PD[X[1, 21, 2, 20], X[17, 12, 18, 1], X[21, 15, 22, 14], 
  X[2, 9, 3, 10], X[19, 17, 20, 16], X[11, 18, 12, 19], X[15, 11, 16, 10], 
  X[22, 6, 23, 5], X[8, 13, 9, 14], X[6, 3, 7, 4], X[4, 24, 5, 23], 
  X[24, 7, 13, 8]], 107}
{{2, 4}, PD[X[1, 21, 2, 20], X[17, 12, 18, 1], X[14, 21, 15, 22], 
  X[9, 3, 10, 2], X[19, 17, 20, 16], X[11, 18, 12, 19], X[15, 11, 16, 10], 
  X[22, 6, 23, 5], X[8, 13, 9, 14], X[6, 3, 7, 4], X[4, 24, 5, 23], 
  X[24, 7, 13, 8]], 108}
{{1, 2}, PD[X[1, 10, 2, 11], X[21, 1, 22, 24], X[14, 9, 15, 10], 
  X[19, 3, 20, 2], X[11, 23, 12, 22], X[23, 13, 24, 12], X[13, 20, 14, 21], 
  X[8, 15, 9, 16], X[7, 19, 8, 18], X[3, 7, 4, 6], X[5, 16, 6, 17], 
  X[17, 4, 18, 5]], 109}
{{2, 4}, PD[X[1, 21, 2, 20], X[11, 1, 12, 14], X[21, 17, 22, 16], 
  X[2, 9, 3, 10], X[19, 12, 20, 13], X[13, 18, 14, 19], X[17, 11, 18, 10], 
  X[22, 6, 23, 5], X[8, 15, 9, 16], X[6, 3, 7, 4], X[4, 24, 5, 23], 
  X[24, 7, 15, 8]], 110}
{{2, 4}, PD[X[1, 21, 2, 20], X[11, 1, 12, 14], X[16, 21, 17, 22], 
  X[9, 3, 10, 2], X[19, 12, 20, 13], X[13, 18, 14, 19], X[17, 11, 18, 10], 
  X[22, 6, 23, 5], X[8, 15, 9, 16], X[6, 3, 7, 4], X[4, 24, 5, 23], 
  X[24, 7, 15, 8]], 111}
{{1, 2}, PD[X[1, 15, 2, 14], X[24, 11, 1, 12], X[15, 3, 16, 2], 
  X[13, 17, 14, 16], X[17, 13, 18, 12], X[4, 23, 5, 24], X[10, 19, 11, 20], 
  X[3, 19, 4, 18], X[22, 8, 23, 7], X[20, 5, 21, 6], X[6, 9, 7, 10], 
  X[8, 22, 9, 21]], 112}
{{1, 2}, PD[X[1, 15, 2, 14], X[24, 11, 1, 12], X[15, 3, 16, 2], 
  X[13, 17, 14, 16], X[17, 13, 18, 12], X[4, 23, 5, 24], X[19, 11, 20, 10], 
  X[18, 3, 19, 4], X[7, 22, 8, 23], X[5, 21, 6, 20], X[9, 7, 10, 6], 
  X[21, 8, 22, 9]], 113}
{{1, 2}, PD[X[1, 15, 2, 14], X[11, 1, 12, 24], X[15, 3, 16, 2], 
  X[13, 17, 14, 16], X[17, 13, 18, 12], X[4, 23, 5, 24], X[10, 19, 11, 20], 
  X[18, 3, 19, 4], X[22, 8, 23, 7], X[20, 5, 21, 6], X[6, 9, 7, 10], 
  X[8, 22, 9, 21]], 114}
{{1, 2}, PD[X[1, 7, 2, 6], X[24, 15, 1, 16], X[7, 19, 8, 18], X[5, 3, 6, 2], 
  X[3, 17, 4, 16], X[8, 23, 9, 24], X[14, 19, 15, 20], X[17, 5, 18, 4], 
  X[22, 12, 23, 11], X[20, 9, 21, 10], X[10, 13, 11, 14], X[12, 22, 13, 21]], 
 115}
{{1, 2}, PD[X[1, 7, 2, 6], X[24, 15, 1, 16], X[18, 7, 19, 8], X[5, 3, 6, 2], 
  X[3, 17, 4, 16], X[8, 23, 9, 24], X[19, 15, 20, 14], X[17, 5, 18, 4], 
  X[11, 22, 12, 23], X[9, 21, 10, 20], X[13, 11, 14, 10], X[21, 12, 22, 13]], 
 116}
{{1, 2}, PD[X[1, 7, 2, 6], X[15, 1, 16, 24], X[18, 7, 19, 8], X[5, 3, 6, 2], 
  X[3, 17, 4, 16], X[8, 23, 9, 24], X[14, 19, 15, 20], X[17, 5, 18, 4], 
  X[22, 12, 23, 11], X[20, 9, 21, 10], X[10, 13, 11, 14], X[12, 22, 13, 21]], 
 117}
{{1, 2}, PD[X[1, 10, 2, 11], X[13, 24, 14, 1], X[20, 10, 21, 9], 
  X[15, 2, 16, 3], X[11, 22, 12, 23], X[23, 12, 24, 13], X[21, 14, 22, 15], 
  X[8, 20, 9, 19], X[7, 16, 8, 17], X[3, 7, 4, 6], X[5, 19, 6, 18], 
  X[17, 5, 18, 4]], 118}
{{1, 2}, PD[X[1, 20, 2, 21], X[24, 14, 1, 13], X[19, 8, 20, 9], 
  X[2, 16, 3, 15], X[10, 22, 11, 21], X[12, 24, 13, 23], X[9, 14, 10, 15], 
  X[18, 5, 19, 6], X[16, 8, 17, 7], X[6, 3, 7, 4], X[22, 12, 23, 11], 
  X[4, 17, 5, 18]], 119}
{{1, 2}, PD[X[12, 1, 13, 2], X[24, 11, 1, 12], X[13, 23, 14, 22], 
  X[9, 3, 10, 2], X[10, 23, 11, 24], X[14, 3, 15, 4], X[21, 9, 22, 8], 
  X[20, 15, 21, 16], X[4, 20, 5, 19], X[18, 8, 19, 7], X[16, 6, 17, 5], 
  X[6, 18, 7, 17]], 120}
{{1, 2}, PD[X[16, 1, 17, 2], X[24, 15, 1, 16], X[17, 23, 18, 22], 
  X[2, 13, 3, 14], X[14, 23, 15, 24], X[3, 19, 4, 18], X[21, 13, 22, 12], 
  X[19, 9, 20, 8], X[7, 4, 8, 5], X[11, 6, 12, 7], X[9, 21, 10, 20], 
  X[5, 10, 6, 11]], 121}
{{1, 2}, PD[X[16, 1, 17, 2], X[24, 15, 1, 16], X[22, 17, 23, 18], 
  X[13, 3, 14, 2], X[14, 23, 15, 24], X[3, 19, 4, 18], X[21, 13, 22, 12], 
  X[19, 9, 20, 8], X[7, 4, 8, 5], X[11, 6, 12, 7], X[9, 21, 10, 20], 
  X[5, 10, 6, 11]], 122}
{{1, 2}, PD[X[12, 2, 13, 1], X[24, 14, 1, 13], X[11, 22, 12, 23], 
  X[15, 2, 16, 3], X[14, 24, 15, 23], X[10, 4, 11, 3], X[21, 16, 22, 17], 
  X[20, 10, 21, 9], X[4, 20, 5, 19], X[6, 17, 7, 18], X[8, 5, 9, 6], 
  X[18, 7, 19, 8]], 123}
{{1, 2}, PD[X[1, 22, 2, 23], X[13, 1, 14, 24], X[21, 17, 22, 16], 
  X[2, 11, 3, 12], X[23, 15, 24, 14], X[15, 12, 16, 13], X[20, 6, 21, 5], 
  X[10, 18, 11, 17], X[8, 3, 9, 4], X[4, 7, 5, 8], X[6, 20, 7, 19], 
  X[18, 10, 19, 9]], 124}
{{1, 2}, PD[X[1, 22, 2, 23], X[13, 1, 14, 24], X[16, 21, 17, 22], 
  X[11, 3, 12, 2], X[23, 15, 24, 14], X[15, 12, 16, 13], X[20, 6, 21, 5], 
  X[10, 18, 11, 17], X[8, 3, 9, 4], X[4, 7, 5, 8], X[6, 20, 7, 19], 
  X[18, 10, 19, 9]], 125}
{{1, 2}, PD[X[1, 22, 2, 23], X[13, 24, 14, 1], X[21, 10, 22, 11], 
  X[2, 16, 3, 15], X[23, 12, 24, 13], X[11, 14, 12, 15], X[20, 5, 21, 6], 
  X[16, 10, 17, 9], X[18, 4, 19, 3], X[6, 19, 7, 20], X[4, 8, 5, 7], 
  X[8, 18, 9, 17]], 126}
{{1, 2}, PD[X[1, 22, 2, 23], X[13, 24, 14, 1], X[10, 22, 11, 21], 
  X[15, 2, 16, 3], X[23, 12, 24, 13], X[11, 14, 12, 15], X[20, 5, 21, 6], 
  X[16, 10, 17, 9], X[18, 4, 19, 3], X[6, 19, 7, 20], X[4, 8, 5, 7], 
  X[8, 18, 9, 17]], 127}
{{1, 2}, PD[X[1, 22, 2, 23], X[11, 24, 12, 1], X[8, 22, 9, 21], 
  X[13, 2, 14, 3], X[23, 10, 24, 11], X[9, 12, 10, 13], X[20, 8, 21, 7], 
  X[19, 14, 20, 15], X[3, 19, 4, 18], X[17, 7, 18, 6], X[15, 5, 16, 4], 
  X[5, 17, 6, 16]], 128}
{{1, 2}, PD[X[1, 22, 2, 23], X[11, 1, 12, 24], X[14, 21, 15, 22], 
  X[9, 3, 10, 2], X[23, 13, 24, 12], X[13, 10, 14, 11], X[20, 15, 21, 16], 
  X[19, 9, 20, 8], X[3, 19, 4, 18], X[5, 16, 6, 17], X[7, 4, 8, 5], 
  X[17, 6, 18, 7]], 129}
{{1, 2}, PD[X[1, 15, 2, 14], X[24, 11, 1, 12], X[4, 15, 5, 16], 
  X[13, 3, 14, 2], X[3, 13, 4, 12], X[16, 23, 17, 24], X[5, 11, 6, 10], 
  X[19, 22, 20, 23], X[17, 7, 18, 6], X[9, 19, 10, 18], X[21, 8, 22, 9], 
  X[7, 20, 8, 21]], 130}
{{1, 2}, PD[X[1, 22, 2, 23], X[9, 1, 10, 24], X[12, 21, 13, 22], 
  X[7, 3, 8, 2], X[23, 11, 24, 10], X[11, 8, 12, 9], X[20, 13, 21, 14], 
  X[19, 7, 20, 6], X[3, 19, 4, 18], X[17, 14, 18, 15], X[5, 16, 6, 17], 
  X[15, 4, 16, 5]], 131}
{{1, 2}, PD[X[1, 22, 2, 23], X[11, 24, 12, 1], X[21, 8, 22, 9], 
  X[2, 14, 3, 13], X[23, 10, 24, 11], X[9, 12, 10, 13], X[20, 18, 21, 17], 
  X[14, 8, 15, 7], X[16, 4, 17, 3], X[4, 19, 5, 20], X[18, 5, 19, 6], 
  X[6, 16, 7, 15]], 132}
{{1, 2}, PD[X[1, 22, 2, 23], X[11, 24, 12, 1], X[8, 22, 9, 21], 
  X[13, 2, 14, 3], X[23, 10, 24, 11], X[9, 12, 10, 13], X[20, 18, 21, 17], 
  X[14, 8, 15, 7], X[16, 4, 17, 3], X[4, 19, 5, 20], X[18, 5, 19, 6], 
  X[6, 16, 7, 15]], 133}
{{1, 2}, PD[X[1, 22, 2, 23], X[9, 1, 10, 24], X[21, 13, 22, 12], 
  X[2, 7, 3, 8], X[23, 11, 24, 10], X[11, 8, 12, 9], X[15, 20, 16, 21], 
  X[6, 14, 7, 13], X[14, 4, 15, 3], X[19, 16, 20, 17], X[5, 18, 6, 19], 
  X[17, 4, 18, 5]], 134}
{{1, 2}, PD[X[1, 11, 2, 10], X[24, 7, 1, 8], X[11, 21, 12, 20], 
  X[5, 3, 6, 2], X[22, 9, 23, 10], X[8, 23, 9, 24], X[6, 21, 7, 22], 
  X[17, 13, 18, 12], X[19, 15, 20, 14], X[15, 4, 16, 5], X[3, 16, 4, 17], 
  X[13, 19, 14, 18]], 135}
{{1, 2}, PD[X[1, 11, 2, 10], X[7, 1, 8, 24], X[20, 11, 21, 12], 
  X[2, 5, 3, 6], X[9, 23, 10, 22], X[23, 9, 24, 8], X[6, 21, 7, 22], 
  X[12, 17, 13, 18], X[14, 19, 15, 20], X[4, 16, 5, 15], X[16, 4, 17, 3], 
  X[18, 13, 19, 14]], 136}
{{1, 2}, PD[X[1, 11, 2, 10], X[24, 7, 1, 8], X[11, 21, 12, 20], 
  X[5, 3, 6, 2], X[22, 9, 23, 10], X[8, 23, 9, 24], X[6, 21, 7, 22], 
  X[17, 12, 18, 13], X[19, 16, 20, 17], X[15, 5, 16, 4], X[3, 15, 4, 14], 
  X[13, 18, 14, 19]], 137}
{{1, 2}, PD[X[1, 11, 2, 10], X[7, 1, 8, 24], X[20, 11, 21, 12], 
  X[2, 5, 3, 6], X[9, 23, 10, 22], X[23, 9, 24, 8], X[6, 21, 7, 22], 
  X[12, 18, 13, 17], X[16, 20, 17, 19], X[4, 15, 5, 16], X[14, 3, 15, 4], 
  X[18, 14, 19, 13]], 138}
{{2, 4}, PD[X[1, 21, 2, 22], X[12, 15, 1, 14], X[20, 6, 21, 7], 
  X[16, 2, 17, 3], X[8, 23, 9, 22], X[13, 12, 14, 11], X[15, 8, 16, 7], 
  X[5, 19, 6, 20], X[3, 17, 4, 18], X[23, 10, 24, 9], X[10, 13, 11, 24], 
  X[18, 4, 19, 5]], 139}
{{2, 4}, PD[X[1, 21, 2, 22], X[14, 12, 15, 1], X[6, 21, 7, 20], 
  X[2, 17, 3, 16], X[22, 8, 23, 9], X[11, 13, 12, 14], X[15, 8, 16, 7], 
  X[19, 6, 20, 5], X[17, 4, 18, 3], X[9, 23, 10, 24], X[24, 10, 13, 11], 
  X[4, 19, 5, 18]], 140}
{{2, 4}, PD[X[1, 8, 2, 9], X[12, 17, 1, 18], X[7, 2, 8, 3], X[20, 9, 21, 10], 
  X[18, 11, 19, 12], X[16, 22, 17, 21], X[3, 15, 4, 14], X[23, 7, 24, 6], 
  X[10, 19, 11, 20], X[22, 16, 23, 15], X[13, 5, 14, 4], X[5, 13, 6, 24]], 
 141}
{{2, 4}, PD[X[1, 8, 2, 9], X[17, 1, 18, 12], X[7, 2, 8, 3], X[9, 21, 10, 20], 
  X[11, 19, 12, 18], X[16, 22, 17, 21], X[14, 3, 15, 4], X[6, 23, 7, 24], 
  X[19, 11, 20, 10], X[22, 16, 23, 15], X[4, 13, 5, 14], X[24, 5, 13, 6]], 
 142}
{{1, 2}, PD[X[1, 7, 2, 6], X[24, 18, 1, 17], X[7, 14, 8, 15], X[5, 3, 6, 2], 
  X[3, 16, 4, 17], X[23, 11, 24, 10], X[18, 13, 19, 14], X[21, 9, 22, 8], 
  X[15, 4, 16, 5], X[9, 23, 10, 22], X[20, 11, 21, 12], X[12, 19, 13, 20]], 
 143}
{{1, 2}, PD[X[1, 7, 2, 6], X[17, 24, 18, 1], X[14, 8, 15, 7], X[5, 3, 6, 2], 
  X[3, 16, 4, 17], X[23, 11, 24, 10], X[18, 13, 19, 14], X[21, 9, 22, 8], 
  X[15, 4, 16, 5], X[9, 23, 10, 22], X[20, 11, 21, 12], X[12, 19, 13, 20]], 
 144}
{{1, 2}, PD[X[4, 2, 5, 1], X[24, 6, 1, 5], X[14, 3, 15, 4], X[2, 15, 3, 16], 
  X[8, 24, 9, 23], X[6, 22, 7, 21], X[13, 20, 14, 21], X[16, 10, 17, 9], 
  X[22, 8, 23, 7], X[17, 12, 18, 13], X[19, 10, 20, 11], X[11, 18, 12, 19]], 
 145}
{{1, 2}, PD[X[4, 2, 5, 1], X[24, 6, 1, 5], X[14, 3, 15, 4], X[2, 15, 3, 16], 
  X[8, 24, 9, 23], X[6, 22, 7, 21], X[20, 14, 21, 13], X[9, 16, 10, 17], 
  X[22, 8, 23, 7], X[17, 12, 18, 13], X[19, 10, 20, 11], X[11, 18, 12, 19]], 
 146}
{{2, 4}, PD[X[1, 15, 2, 16], X[18, 10, 19, 1], X[14, 6, 15, 7], 
  X[2, 13, 3, 12], X[16, 22, 17, 21], X[20, 18, 21, 17], X[9, 19, 10, 20], 
  X[23, 8, 24, 7], X[5, 13, 6, 14], X[11, 4, 12, 3], X[8, 23, 9, 22], 
  X[4, 11, 5, 24]], 147}
{{2, 4}, PD[X[1, 17, 2, 18], X[12, 21, 1, 20], X[16, 6, 17, 7], 
  X[14, 2, 15, 3], X[8, 19, 9, 18], X[19, 10, 20, 9], X[21, 12, 22, 11], 
  X[23, 8, 24, 7], X[5, 15, 6, 16], X[3, 13, 4, 14], X[10, 23, 11, 22], 
  X[24, 4, 13, 5]], 148}
{{2, 4}, PD[X[1, 17, 2, 18], X[12, 21, 1, 20], X[6, 17, 7, 16], 
  X[14, 2, 15, 3], X[18, 8, 19, 9], X[9, 19, 10, 20], X[21, 12, 22, 11], 
  X[23, 8, 24, 7], X[15, 6, 16, 5], X[3, 13, 4, 14], X[10, 23, 11, 22], 
  X[24, 4, 13, 5]], 149}
{{2, 4}, PD[X[1, 17, 2, 18], X[20, 12, 21, 1], X[16, 6, 17, 7], 
  X[2, 15, 3, 14], X[8, 19, 9, 18], X[19, 10, 20, 9], X[11, 21, 12, 22], 
  X[23, 8, 24, 7], X[5, 15, 6, 16], X[13, 4, 14, 3], X[22, 10, 23, 11], 
  X[4, 13, 5, 24]], 150}
{{2, 4}, PD[X[1, 17, 2, 18], X[20, 12, 21, 1], X[6, 17, 7, 16], 
  X[2, 15, 3, 14], X[18, 8, 19, 9], X[9, 19, 10, 20], X[11, 21, 12, 22], 
  X[23, 8, 24, 7], X[15, 6, 16, 5], X[13, 4, 14, 3], X[22, 10, 23, 11], 
  X[4, 13, 5, 24]], 151}
{{1, 2}, PD[X[1, 17, 2, 16], X[24, 8, 1, 7], X[17, 10, 18, 11], 
  X[15, 3, 16, 2], X[6, 13, 7, 14], X[18, 23, 19, 24], X[8, 22, 9, 21], 
  X[20, 10, 21, 9], X[4, 11, 5, 12], X[3, 15, 4, 14], X[12, 5, 13, 6], 
  X[22, 19, 23, 20]], 152}
{{1, 2}, PD[X[1, 17, 2, 16], X[7, 24, 8, 1], X[10, 18, 11, 17], 
  X[15, 3, 16, 2], X[6, 13, 7, 14], X[18, 23, 19, 24], X[8, 22, 9, 21], 
  X[20, 10, 21, 9], X[4, 11, 5, 12], X[3, 15, 4, 14], X[12, 5, 13, 6], 
  X[22, 19, 23, 20]], 153}
{{2, 4}, PD[X[1, 19, 2, 18], X[6, 14, 1, 13], X[19, 9, 20, 8], 
  X[23, 2, 24, 3], X[10, 17, 11, 18], X[12, 15, 13, 16], X[14, 6, 15, 5], 
  X[4, 9, 5, 10], X[7, 21, 8, 20], X[21, 7, 22, 24], X[3, 22, 4, 23], 
  X[16, 11, 17, 12]], 154}
{{2, 4}, PD[X[1, 19, 2, 18], X[13, 6, 14, 1], X[8, 19, 9, 20], 
  X[2, 24, 3, 23], X[17, 11, 18, 10], X[15, 13, 16, 12], X[5, 14, 6, 15], 
  X[4, 9, 5, 10], X[20, 7, 21, 8], X[24, 21, 7, 22], X[22, 4, 23, 3], 
  X[11, 17, 12, 16]], 155}
{{2, 4}, PD[X[1, 7, 2, 6], X[12, 15, 1, 16], X[7, 19, 8, 18], X[5, 3, 6, 2], 
  X[3, 17, 4, 16], X[14, 11, 15, 12], X[19, 9, 20, 8], X[17, 5, 18, 4], 
  X[20, 13, 21, 14], X[10, 23, 11, 24], X[22, 9, 23, 10], X[24, 21, 13, 22]], 
 156}
{{2, 4}, PD[X[1, 7, 2, 6], X[15, 1, 16, 12], X[18, 7, 19, 8], X[5, 3, 6, 2], 
  X[3, 17, 4, 16], X[11, 15, 12, 14], X[8, 19, 9, 20], X[17, 5, 18, 4], 
  X[20, 13, 21, 14], X[10, 23, 11, 24], X[22, 9, 23, 10], X[24, 21, 13, 22]], 
 157}
{{2, 4}, PD[X[1, 7, 2, 6], X[14, 20, 1, 19], X[7, 16, 8, 17], X[5, 3, 6, 2], 
  X[3, 18, 4, 19], X[20, 14, 21, 13], X[15, 12, 16, 13], X[8, 24, 9, 23], 
  X[17, 4, 18, 5], X[10, 22, 11, 21], X[11, 24, 12, 15], X[22, 10, 23, 9]], 
 158}
{{2, 4}, PD[X[1, 16, 2, 15], X[12, 22, 1, 23], X[16, 7, 17, 6], 
  X[14, 3, 15, 2], X[23, 3, 24, 4], X[11, 20, 12, 19], X[21, 7, 22, 8], 
  X[9, 18, 10, 17], X[13, 5, 14, 6], X[4, 24, 5, 13], X[18, 11, 19, 10], 
  X[8, 20, 9, 21]], 159}
{{2, 4}, PD[X[1, 16, 2, 15], X[12, 22, 1, 23], X[16, 7, 17, 6], 
  X[14, 3, 15, 2], X[3, 24, 4, 23], X[19, 11, 20, 12], X[21, 7, 22, 8], 
  X[17, 9, 18, 10], X[5, 14, 6, 13], X[24, 5, 13, 4], X[10, 18, 11, 19], 
  X[8, 20, 9, 21]], 160}
{{2, 4}, PD[X[1, 16, 2, 15], X[22, 1, 23, 12], X[6, 16, 7, 17], 
  X[14, 3, 15, 2], X[23, 3, 24, 4], X[11, 20, 12, 19], X[21, 7, 22, 8], 
  X[9, 18, 10, 17], X[13, 5, 14, 6], X[4, 24, 5, 13], X[18, 11, 19, 10], 
  X[8, 20, 9, 21]], 161}
{{2, 4}, PD[X[1, 16, 2, 15], X[22, 1, 23, 12], X[6, 16, 7, 17], 
  X[14, 3, 15, 2], X[3, 24, 4, 23], X[19, 11, 20, 12], X[21, 7, 22, 8], 
  X[17, 9, 18, 10], X[5, 14, 6, 13], X[24, 5, 13, 4], X[10, 18, 11, 19], 
  X[8, 20, 9, 21]], 162}
{{2, 4}, PD[X[1, 19, 2, 18], X[8, 15, 1, 16], X[19, 3, 20, 2], 
  X[12, 17, 13, 18], X[16, 13, 17, 14], X[14, 7, 15, 8], X[3, 23, 4, 22], 
  X[9, 21, 10, 20], X[6, 11, 7, 12], X[23, 5, 24, 4], X[21, 9, 22, 24], 
  X[10, 5, 11, 6]], 163}
{{2, 4}, PD[X[1, 19, 2, 18], X[15, 1, 16, 8], X[19, 3, 20, 2], 
  X[17, 13, 18, 12], X[13, 17, 14, 16], X[7, 15, 8, 14], X[22, 3, 23, 4], 
  X[20, 9, 21, 10], X[6, 11, 7, 12], X[4, 23, 5, 24], X[24, 21, 9, 22], 
  X[10, 5, 11, 6]], 164}
{{1, 2}, PD[X[1, 9, 2, 8], X[24, 15, 1, 16], X[9, 19, 10, 18], X[7, 3, 8, 2], 
  X[5, 16, 6, 17], X[14, 23, 15, 24], X[19, 11, 20, 10], X[17, 4, 18, 5], 
  X[3, 7, 4, 6], X[20, 13, 21, 14], X[22, 11, 23, 12], X[12, 21, 13, 22]], 
 165}
{{1, 2}, PD[X[1, 9, 2, 8], X[15, 1, 16, 24], X[18, 9, 19, 10], X[7, 3, 8, 2], 
  X[5, 16, 6, 17], X[23, 15, 24, 14], X[10, 19, 11, 20], X[17, 4, 18, 5], 
  X[3, 7, 4, 6], X[20, 13, 21, 14], X[22, 11, 23, 12], X[12, 21, 13, 22]], 
 166}
{{1, 2}, PD[X[1, 17, 2, 16], X[24, 10, 1, 9], X[17, 5, 18, 4], 
  X[19, 3, 20, 2], X[6, 15, 7, 16], X[8, 13, 9, 14], X[10, 24, 11, 23], 
  X[20, 5, 21, 6], X[3, 19, 4, 18], X[14, 7, 15, 8], X[12, 22, 13, 21], 
  X[22, 12, 23, 11]], 167}
{{1, 2}, PD[X[1, 17, 2, 16], X[24, 10, 1, 9], X[4, 17, 5, 18], 
  X[2, 19, 3, 20], X[15, 7, 16, 6], X[13, 9, 14, 8], X[10, 24, 11, 23], 
  X[20, 5, 21, 6], X[18, 3, 19, 4], X[7, 15, 8, 14], X[12, 22, 13, 21], 
  X[22, 12, 23, 11]], 168}
{{1, 2}, PD[X[1, 17, 2, 16], X[9, 24, 10, 1], X[17, 5, 18, 4], 
  X[19, 3, 20, 2], X[6, 15, 7, 16], X[8, 13, 9, 14], X[23, 10, 24, 11], 
  X[20, 5, 21, 6], X[3, 19, 4, 18], X[14, 7, 15, 8], X[21, 12, 22, 13], 
  X[11, 22, 12, 23]], 169}
{{1, 2}, PD[X[1, 17, 2, 16], X[9, 24, 10, 1], X[4, 17, 5, 18], 
  X[2, 19, 3, 20], X[15, 7, 16, 6], X[13, 9, 14, 8], X[23, 10, 24, 11], 
  X[20, 5, 21, 6], X[18, 3, 19, 4], X[7, 15, 8, 14], X[21, 12, 22, 13], 
  X[11, 22, 12, 23]], 170}
{{2, 4}, PD[X[1, 22, 2, 23], X[12, 15, 1, 16], X[21, 7, 22, 6], 
  X[9, 3, 10, 2], X[18, 23, 19, 24], X[16, 13, 17, 14], X[14, 11, 15, 12], 
  X[5, 21, 6, 20], X[7, 5, 8, 4], X[3, 9, 4, 8], X[10, 20, 11, 19], 
  X[24, 17, 13, 18]], 171}
{{2, 4}, PD[X[1, 22, 2, 23], X[15, 1, 16, 12], X[6, 21, 7, 22], 
  X[2, 9, 3, 10], X[23, 19, 24, 18], X[13, 17, 14, 16], X[11, 15, 12, 14], 
  X[20, 5, 21, 6], X[4, 7, 5, 8], X[8, 3, 9, 4], X[10, 20, 11, 19], 
  X[17, 13, 18, 24]], 172}
{{1, 2}, PD[X[1, 14, 2, 15], X[3, 1, 4, 24], X[13, 2, 14, 3], 
  X[15, 20, 16, 21], X[23, 5, 24, 4], X[12, 8, 13, 7], X[8, 19, 9, 20], 
  X[16, 11, 17, 12], X[21, 7, 22, 6], X[5, 23, 6, 22], X[18, 9, 19, 10], 
  X[10, 17, 11, 18]], 173}
{{1, 2}, PD[X[1, 14, 2, 15], X[3, 1, 4, 24], X[13, 2, 14, 3], 
  X[20, 16, 21, 15], X[23, 5, 24, 4], X[7, 12, 8, 13], X[8, 19, 9, 20], 
  X[16, 11, 17, 12], X[21, 7, 22, 6], X[5, 23, 6, 22], X[18, 9, 19, 10], 
  X[10, 17, 11, 18]], 174}
{{2, 4}, PD[X[1, 17, 2, 18], X[12, 21, 1, 20], X[16, 4, 17, 5], 
  X[18, 2, 19, 3], X[3, 19, 4, 20], X[21, 12, 22, 11], X[5, 15, 6, 16], 
  X[10, 23, 11, 22], X[14, 6, 15, 7], X[13, 10, 14, 9], X[23, 8, 24, 7], 
  X[8, 13, 9, 24]], 175}
{{2, 4}, PD[X[1, 17, 2, 18], X[20, 12, 21, 1], X[4, 17, 5, 16], 
  X[18, 2, 19, 3], X[3, 19, 4, 20], X[11, 21, 12, 22], X[15, 6, 16, 5], 
  X[22, 10, 23, 11], X[6, 15, 7, 14], X[13, 10, 14, 9], X[23, 8, 24, 7], 
  X[8, 13, 9, 24]], 176}
{{2, 4}, PD[X[1, 18, 2, 19], X[22, 1, 23, 20], X[17, 11, 18, 10], 
  X[11, 3, 12, 2], X[19, 24, 20, 23], X[9, 21, 10, 22], X[16, 7, 17, 8], 
  X[3, 15, 4, 14], X[5, 13, 6, 12], X[24, 8, 21, 9], X[6, 15, 7, 16], 
  X[13, 5, 14, 4]], 177}
{{1, 2}, PD[X[1, 22, 2, 23], X[11, 24, 12, 1], X[8, 22, 9, 21], 
  X[19, 2, 20, 3], X[23, 10, 24, 11], X[9, 12, 10, 13], X[20, 8, 21, 7], 
  X[3, 14, 4, 15], X[15, 18, 16, 19], X[6, 14, 7, 13], X[17, 5, 18, 4], 
  X[5, 17, 6, 16]], 178}
{{1, 2}, PD[X[1, 22, 2, 23], X[11, 24, 12, 1], X[8, 22, 9, 21], 
  X[2, 20, 3, 19], X[23, 10, 24, 11], X[9, 12, 10, 13], X[20, 8, 21, 7], 
  X[3, 17, 4, 16], X[5, 18, 6, 19], X[13, 6, 14, 7], X[17, 14, 18, 15], 
  X[15, 5, 16, 4]], 179}
{{1, 2}, PD[X[1, 22, 2, 23], X[11, 1, 12, 24], X[21, 15, 22, 14], 
  X[2, 20, 3, 19], X[23, 13, 24, 12], X[13, 10, 14, 11], X[15, 21, 16, 20], 
  X[8, 3, 9, 4], X[18, 6, 19, 5], X[9, 16, 10, 17], X[4, 7, 5, 8], 
  X[6, 18, 7, 17]], 180}
{{1, 2}, PD[X[1, 22, 2, 23], X[11, 1, 12, 24], X[21, 15, 22, 14], 
  X[19, 2, 20, 3], X[23, 13, 24, 12], X[13, 10, 14, 11], X[15, 21, 16, 20], 
  X[8, 3, 9, 4], X[18, 6, 19, 5], X[16, 10, 17, 9], X[4, 7, 5, 8], 
  X[6, 18, 7, 17]], 181}
{{1, 2}, PD[X[1, 22, 2, 23], X[9, 1, 10, 24], X[12, 21, 13, 22], 
  X[19, 2, 20, 3], X[23, 11, 24, 10], X[11, 8, 12, 9], X[20, 13, 21, 14], 
  X[3, 18, 4, 19], X[14, 8, 15, 7], X[6, 18, 7, 17], X[4, 16, 5, 15], 
  X[16, 6, 17, 5]], 182}
{{1, 2}, PD[X[1, 22, 2, 23], X[7, 1, 8, 24], X[21, 11, 22, 10], 
  X[2, 20, 3, 19], X[23, 9, 24, 8], X[9, 6, 10, 7], X[11, 21, 12, 20], 
  X[16, 4, 17, 3], X[18, 13, 19, 14], X[5, 12, 6, 13], X[4, 16, 5, 15], 
  X[14, 17, 15, 18]], 183}
{{1, 2}, PD[X[1, 22, 2, 23], X[7, 1, 8, 24], X[21, 11, 22, 10], 
  X[19, 2, 20, 3], X[23, 9, 24, 8], X[9, 6, 10, 7], X[11, 21, 12, 20], 
  X[16, 4, 17, 3], X[18, 13, 19, 14], X[12, 6, 13, 5], X[4, 16, 5, 15], 
  X[14, 17, 15, 18]], 184}
{{2, 4}, PD[X[1, 18, 2, 19], X[22, 1, 23, 20], X[17, 8, 18, 9], 
  X[2, 16, 3, 15], X[19, 24, 20, 23], X[21, 9, 22, 10], X[7, 16, 8, 17], 
  X[12, 4, 13, 3], X[14, 6, 15, 5], X[10, 24, 11, 21], X[11, 6, 12, 7], 
  X[4, 14, 5, 13]], 185}
{{2, 4}, PD[X[1, 18, 2, 19], X[22, 1, 23, 20], X[17, 8, 18, 9], 
  X[15, 2, 16, 3], X[19, 24, 20, 23], X[21, 9, 22, 10], X[7, 16, 8, 17], 
  X[12, 4, 13, 3], X[14, 6, 15, 5], X[10, 24, 11, 21], X[6, 12, 7, 11], 
  X[4, 14, 5, 13]], 186}
{{1, 2}, PD[X[1, 16, 2, 17], X[24, 6, 1, 5], X[15, 2, 16, 3], 
  X[17, 15, 18, 14], X[19, 4, 20, 5], X[10, 24, 11, 23], X[6, 10, 7, 9], 
  X[3, 12, 4, 13], X[13, 19, 14, 18], X[11, 20, 12, 21], X[22, 7, 23, 8], 
  X[8, 21, 9, 22]], 187}
{{1, 2}, PD[X[1, 12, 2, 13], X[24, 10, 1, 9], X[11, 20, 12, 21], 
  X[19, 2, 20, 3], X[6, 14, 7, 13], X[8, 24, 9, 23], X[21, 10, 22, 11], 
  X[16, 3, 17, 4], X[18, 6, 19, 5], X[14, 18, 15, 17], X[22, 8, 23, 7], 
  X[4, 15, 5, 16]], 188}
{{2, 4}, PD[X[1, 22, 2, 23], X[12, 7, 1, 8], X[21, 17, 22, 16], 
  X[17, 3, 18, 2], X[10, 23, 11, 24], X[8, 13, 9, 14], X[14, 11, 15, 12], 
  X[6, 16, 7, 15], X[3, 21, 4, 20], X[5, 19, 6, 18], X[24, 9, 13, 10], 
  X[19, 5, 20, 4]], 189}
{{1, 2}, PD[X[1, 16, 2, 17], X[13, 1, 14, 24], X[15, 12, 16, 13], 
  X[11, 2, 12, 3], X[17, 11, 18, 10], X[23, 15, 24, 14], X[3, 19, 4, 18], 
  X[22, 9, 23, 10], X[6, 20, 7, 19], X[4, 21, 5, 22], X[8, 6, 9, 5], 
  X[20, 8, 21, 7]], 190}
{{2, 4}, PD[X[1, 20, 2, 19], X[12, 6, 1, 5], X[20, 3, 21, 2], 
  X[18, 22, 19, 21], X[22, 4, 23, 5], X[15, 12, 16, 11], X[6, 15, 7, 14], 
  X[3, 17, 4, 18], X[16, 23, 17, 24], X[10, 7, 11, 8], X[13, 9, 14, 10], 
  X[8, 24, 9, 13]], 191}
{{2, 4}, PD[X[1, 19, 2, 20], X[12, 16, 1, 17], X[18, 21, 19, 22], 
  X[20, 2, 21, 3], X[3, 18, 4, 17], X[15, 11, 16, 12], X[22, 5, 23, 4], 
  X[6, 14, 7, 15], X[10, 8, 11, 7], X[5, 24, 6, 23], X[13, 10, 14, 9], 
  X[8, 13, 9, 24]], 192}
{{2, 4}, PD[X[1, 16, 2, 17], X[8, 22, 1, 21], X[15, 18, 16, 19], 
  X[17, 2, 18, 3], X[3, 20, 4, 21], X[12, 8, 13, 7], X[22, 12, 23, 11], 
  X[19, 14, 20, 15], X[13, 4, 14, 5], X[6, 10, 7, 9], X[10, 24, 11, 23], 
  X[24, 6, 9, 5]], 193}
{{1, 2}, PD[X[14, 1, 15, 2], X[24, 13, 1, 14], X[12, 15, 13, 16], 
  X[17, 3, 18, 2], X[4, 23, 5, 24], X[16, 11, 17, 12], X[3, 19, 4, 18], 
  X[22, 9, 23, 10], X[8, 5, 9, 6], X[19, 11, 20, 10], X[6, 22, 7, 21], 
  X[20, 8, 21, 7]], 194}
{{1, 2}, PD[X[16, 1, 17, 2], X[24, 15, 1, 16], X[14, 17, 15, 18], 
  X[2, 14, 3, 13], X[4, 23, 5, 24], X[11, 19, 12, 18], X[12, 4, 13, 3], 
  X[22, 9, 23, 10], X[8, 5, 9, 6], X[19, 11, 20, 10], X[6, 22, 7, 21], 
  X[20, 8, 21, 7]], 195}
{{2, 4}, PD[X[1, 8, 2, 9], X[12, 22, 1, 23], X[7, 18, 8, 17], X[5, 2, 6, 3], 
  X[13, 10, 14, 9], X[23, 11, 24, 12], X[21, 17, 22, 16], X[18, 7, 19, 6], 
  X[3, 19, 4, 20], X[20, 4, 21, 5], X[15, 13, 16, 24], X[10, 15, 11, 14]], 
 196}
{{2, 4}, PD[X[1, 8, 2, 9], X[22, 1, 23, 12], X[17, 7, 18, 8], X[2, 6, 3, 5], 
  X[9, 13, 10, 14], X[11, 24, 12, 23], X[21, 17, 22, 16], X[6, 18, 7, 19], 
  X[19, 4, 20, 3], X[4, 21, 5, 20], X[24, 15, 13, 16], X[14, 10, 15, 11]], 
 197}
{{2, 4}, PD[X[1, 8, 2, 9], X[14, 22, 1, 23], X[7, 18, 8, 17], X[5, 2, 6, 3], 
  X[12, 10, 13, 9], X[23, 13, 24, 14], X[21, 17, 22, 16], X[18, 7, 19, 6], 
  X[3, 19, 4, 20], X[20, 4, 21, 5], X[15, 12, 16, 11], X[10, 15, 11, 24]], 
 198}
{{2, 4}, PD[X[1, 8, 2, 9], X[22, 1, 23, 14], X[17, 7, 18, 8], X[2, 6, 3, 5], 
  X[9, 12, 10, 13], X[13, 24, 14, 23], X[21, 17, 22, 16], X[6, 18, 7, 19], 
  X[19, 4, 20, 3], X[4, 21, 5, 20], X[11, 15, 12, 16], X[24, 10, 15, 11]], 
 199}
{{1, 2}, PD[X[1, 12, 2, 13], X[21, 24, 22, 1], X[11, 23, 12, 22], 
  X[2, 10, 3, 9], X[13, 20, 14, 21], X[23, 11, 24, 10], X[8, 4, 9, 3], 
  X[19, 5, 20, 4], X[17, 14, 18, 15], X[7, 16, 8, 17], X[5, 19, 6, 18], 
  X[15, 6, 16, 7]], 200}
{{1, 2}, PD[X[1, 10, 2, 11], X[21, 24, 22, 1], X[9, 23, 10, 22], 
  X[2, 8, 3, 7], X[11, 20, 12, 21], X[23, 9, 24, 8], X[3, 14, 4, 15], 
  X[6, 20, 7, 19], X[17, 12, 18, 13], X[13, 16, 14, 17], X[15, 4, 16, 5], 
  X[18, 6, 19, 5]], 201}
{{2, 4}, PD[X[1, 8, 2, 9], X[14, 12, 1, 11], X[7, 17, 8, 18], X[5, 2, 6, 3], 
  X[19, 10, 20, 9], X[10, 21, 11, 20], X[21, 13, 22, 14], X[12, 22, 13, 23], 
  X[23, 19, 24, 18], X[16, 6, 17, 7], X[3, 16, 4, 15], X[24, 5, 15, 4]], 202}
{{2, 4}, PD[X[1, 8, 2, 9], X[11, 14, 12, 1], X[17, 8, 18, 7], X[2, 6, 3, 5], 
  X[9, 19, 10, 20], X[20, 10, 21, 11], X[13, 22, 14, 21], X[22, 13, 23, 12], 
  X[23, 19, 24, 18], X[6, 17, 7, 16], X[15, 3, 16, 4], X[4, 24, 5, 15]], 203}
{{1, 2}, PD[X[1, 12, 2, 13], X[17, 24, 18, 1], X[4, 12, 5, 11], 
  X[15, 3, 16, 2], X[13, 16, 14, 17], X[23, 7, 24, 6], X[21, 18, 22, 19], 
  X[10, 6, 11, 5], X[3, 15, 4, 14], X[7, 23, 8, 22], X[19, 8, 20, 9], 
  X[9, 20, 10, 21]], 204}
{{1, 2}, PD[X[1, 10, 2, 11], X[15, 24, 16, 1], X[4, 10, 5, 9], 
  X[13, 3, 14, 2], X[11, 14, 12, 15], X[8, 24, 9, 23], X[21, 16, 22, 17], 
  X[5, 18, 6, 19], X[3, 13, 4, 12], X[22, 8, 23, 7], X[17, 20, 18, 21], 
  X[19, 6, 20, 7]], 205}
{{1, 2}, PD[X[1, 7, 2, 6], X[13, 24, 14, 1], X[7, 14, 8, 15], X[5, 3, 6, 2], 
  X[12, 18, 13, 17], X[23, 8, 24, 9], X[15, 4, 16, 5], X[3, 16, 4, 17], 
  X[22, 12, 23, 11], X[18, 22, 19, 21], X[20, 9, 21, 10], X[10, 19, 11, 20]], 
 206}
{{1, 2}, PD[X[1, 14, 2, 15], X[24, 8, 1, 7], X[13, 20, 14, 21], 
  X[19, 2, 20, 3], X[4, 16, 5, 15], X[6, 18, 7, 17], X[12, 24, 13, 23], 
  X[8, 12, 9, 11], X[10, 21, 11, 22], X[3, 18, 4, 19], X[16, 6, 17, 5], 
  X[22, 9, 23, 10]], 207}
{{2, 4}, PD[X[1, 19, 2, 20], X[10, 22, 1, 23], X[18, 14, 19, 13], 
  X[14, 3, 15, 2], X[11, 20, 12, 21], X[23, 9, 24, 10], X[21, 7, 22, 8], 
  X[6, 13, 7, 12], X[3, 18, 4, 17], X[5, 16, 6, 15], X[8, 24, 9, 11], 
  X[16, 5, 17, 4]], 208}
{{1, 2}, PD[X[1, 15, 2, 14], X[11, 24, 12, 1], X[15, 12, 16, 13], 
  X[13, 3, 14, 2], X[17, 11, 18, 10], X[23, 16, 24, 17], X[18, 3, 19, 4], 
  X[9, 23, 10, 22], X[8, 19, 9, 20], X[4, 8, 5, 7], X[6, 22, 7, 21], 
  X[20, 6, 21, 5]], 209}
{{1, 2}, PD[X[1, 4, 2, 5], X[13, 24, 14, 1], X[3, 15, 4, 14], 
  X[15, 3, 16, 2], X[18, 5, 19, 6], X[17, 13, 18, 12], X[23, 16, 24, 17], 
  X[10, 19, 11, 20], X[6, 10, 7, 9], X[11, 23, 12, 22], X[20, 8, 21, 7], 
  X[8, 22, 9, 21]], 210}
{{2, 4}, PD[X[1, 23, 2, 22], X[3, 1, 4, 12], X[23, 3, 24, 2], 
  X[14, 22, 15, 21], X[13, 4, 14, 5], X[11, 24, 12, 13], X[6, 16, 7, 15], 
  X[20, 8, 21, 7], X[5, 10, 6, 11], X[16, 19, 17, 20], X[8, 17, 9, 18], 
  X[18, 9, 19, 10]], 211}
{{2, 4}, PD[X[16, 1, 17, 2], X[10, 15, 1, 16], X[14, 17, 15, 18], 
  X[19, 2, 20, 3], X[18, 10, 19, 9], X[8, 14, 9, 13], X[3, 20, 4, 21], 
  X[12, 8, 13, 7], X[11, 4, 12, 5], X[21, 11, 22, 24], X[23, 7, 24, 6], 
  X[5, 23, 6, 22]], 212}
{{2, 4}, PD[X[1, 18, 2, 17], X[12, 14, 1, 15], X[18, 9, 19, 8], 
  X[7, 2, 8, 3], X[16, 5, 17, 4], X[5, 16, 6, 15], X[19, 11, 20, 12], 
  X[13, 21, 14, 20], X[23, 9, 24, 10], X[3, 6, 4, 7], X[10, 22, 11, 23], 
  X[21, 13, 22, 24]], 213}
{{1, 2}, PD[X[14, 2, 15, 1], X[24, 16, 1, 15], X[16, 13, 17, 14], 
  X[11, 3, 12, 2], X[12, 23, 13, 24], X[22, 17, 23, 18], X[3, 11, 4, 10], 
  X[18, 7, 19, 8], X[4, 22, 5, 21], X[6, 9, 7, 10], X[8, 19, 9, 20], 
  X[20, 6, 21, 5]], 214}
{{2, 4}, PD[X[1, 20, 2, 19], X[16, 12, 17, 1], X[20, 17, 21, 18], 
  X[18, 3, 19, 2], X[11, 15, 12, 16], X[21, 15, 22, 14], X[3, 10, 4, 11], 
  X[6, 22, 7, 23], X[13, 10, 14, 9], X[4, 8, 5, 7], X[23, 5, 24, 6], 
  X[8, 13, 9, 24]], 215}
{{2, 4}, PD[X[1, 20, 2, 19], X[16, 12, 17, 1], X[20, 17, 21, 18], 
  X[18, 3, 19, 2], X[11, 15, 12, 16], X[14, 21, 15, 22], X[10, 4, 11, 3], 
  X[6, 22, 7, 23], X[13, 10, 14, 9], X[4, 8, 5, 7], X[23, 5, 24, 6], 
  X[8, 13, 9, 24]], 216}
{{1, 2}, PD[X[14, 2, 15, 1], X[24, 16, 1, 15], X[16, 13, 17, 14], 
  X[11, 3, 12, 2], X[12, 23, 13, 24], X[22, 17, 23, 18], X[21, 11, 22, 10], 
  X[8, 3, 9, 4], X[18, 5, 19, 6], X[9, 21, 10, 20], X[4, 7, 5, 8], 
  X[6, 19, 7, 20]], 217}
{{1, 2}, PD[X[1, 15, 2, 14], X[24, 5, 1, 6], X[15, 3, 16, 2], 
  X[13, 23, 14, 22], X[6, 23, 7, 24], X[17, 5, 18, 4], X[3, 17, 4, 16], 
  X[21, 9, 22, 8], X[9, 12, 10, 13], X[18, 7, 19, 8], X[11, 20, 12, 21], 
  X[19, 10, 20, 11]], 218}
{{1, 2}, PD[X[1, 13, 2, 12], X[15, 1, 16, 24], X[13, 3, 14, 2], 
  X[11, 23, 12, 22], X[23, 17, 24, 16], X[3, 15, 4, 14], X[21, 7, 22, 6], 
  X[7, 10, 8, 11], X[4, 17, 5, 18], X[18, 5, 19, 6], X[9, 20, 10, 21], 
  X[19, 8, 20, 9]], 219}
{{1, 2}, PD[X[14, 2, 15, 1], X[24, 16, 1, 15], X[13, 4, 14, 5], 
  X[11, 2, 12, 3], X[23, 10, 24, 11], X[16, 6, 17, 5], X[3, 12, 4, 13], 
  X[17, 22, 18, 23], X[9, 19, 10, 18], X[19, 7, 20, 6], X[21, 9, 22, 8], 
  X[7, 21, 8, 20]], 220}
{{1, 2}, PD[X[4, 2, 5, 1], X[24, 6, 1, 5], X[14, 4, 15, 3], X[2, 14, 3, 13], 
  X[12, 24, 13, 23], X[15, 6, 16, 7], X[22, 18, 23, 17], X[18, 11, 19, 12], 
  X[7, 16, 8, 17], X[10, 21, 11, 22], X[8, 19, 9, 20], X[20, 9, 21, 10]], 221}
{{1, 2}, PD[X[1, 10, 2, 11], X[24, 14, 1, 13], X[9, 19, 10, 18], 
  X[7, 2, 8, 3], X[16, 11, 17, 12], X[12, 15, 13, 16], X[14, 24, 15, 23], 
  X[22, 18, 23, 17], X[19, 9, 20, 8], X[3, 6, 4, 7], X[21, 5, 22, 4], 
  X[5, 21, 6, 20]], 222}
{{1, 2}, PD[X[1, 10, 2, 11], X[13, 24, 14, 1], X[18, 9, 19, 10], 
  X[2, 8, 3, 7], X[11, 17, 12, 16], X[15, 13, 16, 12], X[23, 14, 24, 15], 
  X[22, 18, 23, 17], X[8, 19, 9, 20], X[6, 4, 7, 3], X[4, 21, 5, 22], 
  X[20, 5, 21, 6]], 223}
{{1, 2}, PD[X[1, 17, 2, 16], X[24, 13, 1, 14], X[17, 9, 18, 8], 
  X[19, 3, 20, 2], X[10, 15, 11, 16], X[14, 11, 15, 12], X[12, 23, 13, 24], 
  X[22, 9, 23, 10], X[7, 19, 8, 18], X[3, 7, 4, 6], X[5, 20, 6, 21], 
  X[21, 4, 22, 5]], 224}
{{1, 2}, PD[X[1, 17, 2, 16], X[13, 1, 14, 24], X[8, 17, 9, 18], 
  X[2, 19, 3, 20], X[15, 11, 16, 10], X[11, 15, 12, 14], X[23, 13, 24, 12], 
  X[22, 9, 23, 10], X[18, 7, 19, 8], X[6, 3, 7, 4], X[20, 6, 21, 5], 
  X[4, 22, 5, 21]], 225}
{{1, 2}, PD[X[1, 8, 2, 9], X[11, 24, 12, 1], X[7, 18, 8, 19], 
  X[17, 2, 18, 3], X[20, 10, 21, 9], X[10, 22, 11, 21], X[23, 12, 24, 13], 
  X[14, 20, 15, 19], X[3, 7, 4, 6], X[5, 17, 6, 16], X[13, 22, 14, 23], 
  X[15, 5, 16, 4]], 226}
{{1, 2}, PD[X[1, 8, 2, 9], X[11, 24, 12, 1], X[7, 20, 8, 21], 
  X[19, 2, 20, 3], X[9, 15, 10, 14], X[13, 11, 14, 10], X[23, 12, 24, 13], 
  X[16, 22, 17, 21], X[3, 7, 4, 6], X[5, 19, 6, 18], X[22, 16, 23, 15], 
  X[17, 5, 18, 4]], 227}
{{1, 2}, PD[X[1, 13, 2, 12], X[24, 17, 1, 18], X[13, 7, 14, 6], 
  X[5, 2, 6, 3], X[11, 23, 12, 22], X[18, 23, 19, 24], X[16, 7, 17, 8], 
  X[3, 14, 4, 15], X[15, 4, 16, 5], X[21, 11, 22, 10], X[19, 9, 20, 8], 
  X[9, 21, 10, 20]], 228}
{{1, 2}, PD[X[1, 15, 2, 14], X[9, 1, 10, 24], X[15, 7, 16, 6], X[5, 2, 6, 3], 
  X[13, 23, 14, 22], X[23, 11, 24, 10], X[8, 19, 9, 20], X[18, 7, 19, 8], 
  X[3, 16, 4, 17], X[17, 4, 18, 5], X[21, 13, 22, 12], X[11, 21, 12, 20]], 
 229}
{{1, 2}, PD[X[1, 13, 2, 12], X[9, 1, 10, 24], X[13, 3, 14, 2], 
  X[11, 23, 12, 22], X[23, 11, 24, 10], X[8, 21, 9, 22], X[3, 19, 4, 18], 
  X[17, 14, 18, 15], X[20, 7, 21, 8], X[6, 19, 7, 20], X[15, 4, 16, 5], 
  X[5, 16, 6, 17]], 230}
{{1, 2}, PD[X[1, 13, 2, 12], X[24, 7, 1, 8], X[13, 19, 14, 18], 
  X[17, 2, 18, 3], X[11, 23, 12, 22], X[8, 23, 9, 24], X[6, 19, 7, 20], 
  X[3, 14, 4, 15], X[5, 16, 6, 17], X[21, 11, 22, 10], X[9, 21, 10, 20], 
  X[15, 4, 16, 5]], 231}
{{1, 2}, PD[X[1, 11, 2, 10], X[19, 1, 20, 24], X[11, 17, 12, 16], 
  X[15, 2, 16, 3], X[9, 23, 10, 22], X[23, 21, 24, 20], X[18, 7, 19, 8], 
  X[6, 17, 7, 18], X[3, 12, 4, 13], X[5, 14, 6, 15], X[21, 9, 22, 8], 
  X[13, 4, 14, 5]], 232}
{{1, 2}, PD[X[1, 8, 2, 9], X[11, 24, 12, 1], X[7, 15, 8, 14], 
  X[15, 3, 16, 2], X[9, 22, 10, 23], X[23, 10, 24, 11], X[12, 22, 13, 21], 
  X[20, 14, 21, 13], X[6, 17, 7, 18], X[3, 17, 4, 16], X[4, 19, 5, 20], 
  X[18, 5, 19, 6]], 233}
{{1, 2}, PD[X[1, 8, 2, 9], X[11, 24, 12, 1], X[7, 15, 8, 14], 
  X[15, 3, 16, 2], X[9, 22, 10, 23], X[23, 10, 24, 11], X[12, 22, 13, 21], 
  X[20, 14, 21, 13], X[17, 7, 18, 6], X[3, 17, 4, 16], X[19, 5, 20, 4], 
  X[5, 19, 6, 18]], 234}
{{1, 2}, PD[X[14, 2, 15, 1], X[24, 16, 1, 15], X[2, 14, 3, 13], 
  X[16, 24, 17, 23], X[3, 23, 4, 22], X[12, 17, 13, 18], X[21, 5, 22, 4], 
  X[18, 5, 19, 6], X[6, 11, 7, 12], X[20, 9, 21, 10], X[8, 19, 9, 20], 
  X[10, 7, 11, 8]], 235}
{{1, 2}, PD[X[10, 1, 11, 2], X[24, 9, 1, 10], X[11, 23, 12, 22], 
  X[2, 7, 3, 8], X[8, 23, 9, 24], X[17, 12, 18, 13], X[21, 7, 22, 6], 
  X[3, 15, 4, 14], X[13, 18, 14, 19], X[19, 16, 20, 17], X[5, 21, 6, 20], 
  X[15, 5, 16, 4]], 236}
{{1, 2}, PD[X[10, 1, 11, 2], X[24, 9, 1, 10], X[22, 11, 23, 12], 
  X[7, 3, 8, 2], X[8, 23, 9, 24], X[17, 12, 18, 13], X[21, 7, 22, 6], 
  X[3, 15, 4, 14], X[13, 18, 14, 19], X[19, 16, 20, 17], X[5, 21, 6, 20], 
  X[15, 5, 16, 4]], 237}
{{1, 2}, PD[X[1, 10, 2, 11], X[24, 14, 1, 13], X[9, 4, 10, 5], 
  X[11, 2, 12, 3], X[3, 12, 4, 13], X[8, 24, 9, 23], X[14, 20, 15, 19], 
  X[18, 5, 19, 6], X[22, 8, 23, 7], X[20, 16, 21, 15], X[6, 17, 7, 18], 
  X[16, 22, 17, 21]], 238}
{{1, 2}, PD[X[1, 10, 2, 11], X[13, 24, 14, 1], X[4, 10, 5, 9], 
  X[11, 2, 12, 3], X[3, 12, 4, 13], X[8, 24, 9, 23], X[14, 20, 15, 19], 
  X[18, 5, 19, 6], X[22, 8, 23, 7], X[20, 16, 21, 15], X[6, 17, 7, 18], 
  X[16, 22, 17, 21]], 239}
{{1, 2}, PD[X[12, 1, 13, 2], X[24, 11, 1, 12], X[2, 13, 3, 14], 
  X[23, 15, 24, 14], X[10, 3, 11, 4], X[15, 23, 16, 22], X[4, 9, 5, 10], 
  X[5, 17, 6, 16], X[21, 19, 22, 18], X[19, 8, 20, 9], X[17, 7, 18, 6], 
  X[7, 20, 8, 21]], 240}
{{1, 2}, PD[X[12, 1, 13, 2], X[24, 11, 1, 12], X[2, 13, 3, 14], 
  X[14, 23, 15, 24], X[3, 11, 4, 10], X[22, 15, 23, 16], X[9, 5, 10, 4], 
  X[5, 17, 6, 16], X[21, 19, 22, 18], X[19, 8, 20, 9], X[17, 7, 18, 6], 
  X[7, 20, 8, 21]], 241}
{{1, 2}, PD[X[1, 12, 2, 13], X[24, 16, 1, 15], X[11, 2, 12, 3], 
  X[13, 11, 14, 10], X[9, 15, 10, 14], X[4, 23, 5, 24], X[16, 22, 17, 21], 
  X[3, 8, 4, 9], X[22, 5, 23, 6], X[20, 18, 21, 17], X[18, 7, 19, 8], 
  X[6, 19, 7, 20]], 242}
{{1, 2}, PD[X[1, 12, 2, 13], X[15, 24, 16, 1], X[11, 2, 12, 3], 
  X[13, 11, 14, 10], X[9, 15, 10, 14], X[4, 23, 5, 24], X[16, 22, 17, 21], 
  X[8, 4, 9, 3], X[22, 5, 23, 6], X[20, 18, 21, 17], X[18, 7, 19, 8], 
  X[6, 19, 7, 20]], 243}
{{1, 2}, PD[X[1, 15, 2, 14], X[24, 11, 1, 12], X[15, 3, 16, 2], 
  X[13, 17, 14, 16], X[17, 13, 18, 12], X[4, 23, 5, 24], X[10, 21, 11, 22], 
  X[3, 19, 4, 18], X[22, 5, 23, 6], X[6, 9, 7, 10], X[20, 8, 21, 7], 
  X[8, 20, 9, 19]], 244}
{{1, 2}, PD[X[1, 15, 2, 14], X[11, 1, 12, 24], X[15, 3, 16, 2], 
  X[13, 17, 14, 16], X[17, 13, 18, 12], X[4, 23, 5, 24], X[10, 21, 11, 22], 
  X[18, 3, 19, 4], X[22, 5, 23, 6], X[6, 9, 7, 10], X[20, 8, 21, 7], 
  X[8, 20, 9, 19]], 245}
{{1, 2}, PD[X[1, 20, 2, 21], X[24, 14, 1, 13], X[19, 8, 20, 9], 
  X[5, 2, 6, 3], X[10, 22, 11, 21], X[12, 24, 13, 23], X[14, 10, 15, 9], 
  X[7, 18, 8, 19], X[17, 6, 18, 7], X[3, 17, 4, 16], X[15, 5, 16, 4], 
  X[22, 12, 23, 11]], 246}
{{1, 2}, PD[X[1, 20, 2, 21], X[13, 24, 14, 1], X[8, 20, 9, 19], 
  X[2, 6, 3, 5], X[21, 10, 22, 11], X[23, 12, 24, 13], X[14, 10, 15, 9], 
  X[18, 8, 19, 7], X[6, 18, 7, 17], X[16, 3, 17, 4], X[4, 15, 5, 16], 
  X[11, 22, 12, 23]], 247}
{{1, 2}, PD[X[1, 10, 2, 11], X[24, 14, 1, 13], X[9, 20, 10, 21], 
  X[7, 2, 8, 3], X[22, 12, 23, 11], X[12, 24, 13, 23], X[14, 22, 15, 21], 
  X[19, 8, 20, 9], X[3, 19, 4, 18], X[15, 7, 16, 6], X[17, 5, 18, 4], 
  X[5, 17, 6, 16]], 248}
{{1, 2}, PD[X[1, 10, 2, 11], X[13, 24, 14, 1], X[20, 10, 21, 9], 
  X[2, 8, 3, 7], X[11, 22, 12, 23], X[23, 12, 24, 13], X[14, 22, 15, 21], 
  X[8, 20, 9, 19], X[18, 3, 19, 4], X[6, 15, 7, 16], X[4, 17, 5, 18], 
  X[16, 5, 17, 6]], 249}
{{1, 2}, PD[X[1, 12, 2, 13], X[24, 16, 1, 15], X[11, 2, 12, 3], 
  X[22, 14, 23, 13], X[14, 24, 15, 23], X[16, 22, 17, 21], X[20, 3, 21, 4], 
  X[5, 10, 6, 11], X[17, 9, 18, 8], X[4, 19, 5, 20], X[9, 6, 10, 7], 
  X[7, 19, 8, 18]], 250}
{{1, 2}, PD[X[1, 10, 2, 11], X[13, 24, 14, 1], X[9, 17, 10, 16], 
  X[2, 8, 3, 7], X[11, 22, 12, 23], X[23, 12, 24, 13], X[14, 22, 15, 21], 
  X[20, 16, 21, 15], X[17, 9, 18, 8], X[6, 4, 7, 3], X[4, 19, 5, 20], 
  X[18, 5, 19, 6]], 251}
{{1, 2}, PD[X[1, 19, 2, 18], X[24, 15, 1, 16], X[19, 9, 20, 8], 
  X[5, 2, 6, 3], X[22, 17, 23, 18], X[16, 23, 17, 24], X[14, 21, 15, 22], 
  X[9, 21, 10, 20], X[7, 11, 8, 10], X[11, 7, 12, 6], X[3, 12, 4, 13], 
  X[13, 4, 14, 5]], 252}
{{1, 2}, PD[X[1, 19, 2, 18], X[15, 1, 16, 24], X[8, 19, 9, 20], 
  X[2, 6, 3, 5], X[17, 23, 18, 22], X[23, 17, 24, 16], X[14, 21, 15, 22], 
  X[20, 9, 21, 10], X[10, 7, 11, 8], X[6, 11, 7, 12], X[12, 4, 13, 3], 
  X[4, 14, 5, 13]], 253}
{{1, 2}, PD[X[1, 8, 2, 9], X[24, 14, 1, 13], X[7, 18, 8, 19], 
  X[17, 2, 18, 3], X[9, 22, 10, 23], X[12, 24, 13, 23], X[14, 20, 15, 19], 
  X[3, 7, 4, 6], X[5, 17, 6, 16], X[21, 10, 22, 11], X[11, 20, 12, 21], 
  X[15, 5, 16, 4]], 254}
{{1, 2}, PD[X[1, 8, 2, 9], X[19, 1, 20, 24], X[7, 16, 8, 17], 
  X[15, 2, 16, 3], X[9, 22, 10, 23], X[23, 21, 24, 20], X[18, 12, 19, 11], 
  X[12, 18, 13, 17], X[3, 7, 4, 6], X[5, 15, 6, 14], X[21, 10, 22, 11], 
  X[13, 5, 14, 4]], 255}
{{1, 2}, PD[X[1, 15, 2, 14], X[11, 1, 12, 24], X[15, 9, 16, 8], 
  X[7, 2, 8, 3], X[13, 23, 14, 22], X[23, 13, 24, 12], X[10, 21, 11, 22], 
  X[20, 9, 21, 10], X[3, 16, 4, 17], X[17, 6, 18, 7], X[19, 4, 20, 5], 
  X[5, 18, 6, 19]], 256}
{{2, 4}, PD[X[20, 1, 21, 2], X[4, 19, 1, 20], X[18, 21, 19, 22], 
  X[2, 10, 3, 9], X[8, 4, 9, 3], X[22, 16, 23, 15], X[17, 10, 18, 11], 
  X[7, 16, 8, 17], X[12, 24, 13, 23], X[14, 6, 15, 5], X[11, 6, 12, 7], 
  X[24, 14, 5, 13]], 257}
{{1, 2}, PD[X[1, 22, 2, 23], X[9, 1, 10, 24], X[21, 13, 22, 12], 
  X[13, 3, 14, 2], X[23, 11, 24, 10], X[11, 8, 12, 9], X[3, 21, 4, 20], 
  X[14, 7, 15, 8], X[4, 18, 5, 17], X[6, 19, 7, 20], X[18, 15, 19, 16], 
  X[16, 6, 17, 5]], 258}
{{1, 2}, PD[X[1, 22, 2, 23], X[11, 1, 12, 24], X[21, 15, 22, 14], 
  X[15, 3, 16, 2], X[23, 13, 24, 12], X[13, 10, 14, 11], X[3, 21, 4, 20], 
  X[16, 9, 17, 10], X[4, 17, 5, 18], X[6, 20, 7, 19], X[8, 5, 9, 6], 
  X[18, 8, 19, 7]], 259}
{{2, 4}, PD[X[1, 13, 2, 12], X[9, 1, 10, 18], X[4, 13, 5, 14], 
  X[11, 3, 12, 2], X[3, 11, 4, 10], X[17, 7, 18, 6], X[21, 9, 22, 8], 
  X[14, 5, 15, 6], X[19, 16, 20, 17], X[7, 23, 8, 22], X[23, 20, 24, 21], 
  X[15, 24, 16, 19]], 260}
{{1, 2}, PD[X[1, 13, 2, 12], X[24, 9, 1, 10], X[13, 19, 14, 18], 
  X[17, 2, 18, 3], X[22, 12, 23, 11], X[10, 22, 11, 21], X[20, 24, 21, 23], 
  X[8, 19, 9, 20], X[3, 14, 4, 15], X[5, 17, 6, 16], X[7, 4, 8, 5], 
  X[15, 7, 16, 6]], 261}
{{2, 4}, PD[X[1, 13, 2, 12], X[18, 9, 1, 10], X[13, 21, 14, 22], 
  X[22, 3, 23, 2], X[16, 11, 17, 12], X[10, 17, 11, 18], X[8, 15, 9, 16], 
  X[20, 14, 21, 15], X[19, 3, 20, 4], X[23, 6, 24, 5], X[4, 8, 5, 7], 
  X[6, 19, 7, 24]], 262}
{{2, 4}, PD[X[1, 13, 2, 14], X[10, 6, 1, 5], X[12, 2, 13, 3], 
  X[14, 12, 15, 11], X[24, 5, 11, 4], X[17, 9, 18, 10], X[6, 18, 7, 19], 
  X[3, 16, 4, 15], X[16, 23, 17, 24], X[8, 21, 9, 20], X[21, 8, 22, 7], 
  X[19, 22, 20, 23]], 263}
{{2, 4}, PD[X[1, 5, 2, 4], X[12, 8, 1, 7], X[5, 19, 6, 20], X[20, 3, 21, 2], 
  X[3, 22, 4, 21], X[22, 6, 23, 7], X[17, 12, 18, 11], X[8, 17, 9, 16], 
  X[18, 23, 19, 24], X[10, 14, 11, 15], X[13, 9, 14, 10], X[15, 24, 16, 13]], 
 264}
{{1, 2}, PD[X[1, 6, 2, 7], X[24, 10, 1, 9], X[5, 18, 6, 19], X[17, 2, 18, 3], 
  X[22, 7, 23, 8], X[8, 21, 9, 22], X[20, 24, 21, 23], X[10, 20, 11, 19], 
  X[13, 4, 14, 5], X[3, 14, 4, 15], X[11, 17, 12, 16], X[15, 13, 16, 12]], 
 265}
{{1, 2}, PD[X[1, 13, 2, 12], X[24, 9, 1, 10], X[13, 19, 14, 18], 
  X[17, 2, 18, 3], X[22, 12, 23, 11], X[10, 22, 11, 21], X[20, 24, 21, 23], 
  X[8, 19, 9, 20], X[5, 15, 6, 14], X[3, 6, 4, 7], X[7, 16, 8, 17], 
  X[15, 5, 16, 4]], 266}
{{2, 4}, PD[X[1, 6, 2, 7], X[12, 9, 1, 10], X[5, 17, 6, 18], X[16, 2, 17, 3], 
  X[19, 8, 20, 7], X[10, 20, 11, 21], X[21, 11, 22, 12], X[8, 23, 9, 22], 
  X[23, 19, 24, 18], X[14, 5, 15, 4], X[3, 14, 4, 13], X[24, 16, 13, 15]], 
 267}
{{2, 4}, PD[X[1, 6, 2, 7], X[10, 20, 1, 21], X[5, 15, 6, 16], 
  X[14, 2, 15, 3], X[17, 8, 18, 7], X[21, 18, 22, 19], X[19, 9, 20, 10], 
  X[23, 17, 24, 16], X[12, 5, 13, 4], X[3, 12, 4, 11], X[24, 14, 11, 13], 
  X[8, 23, 9, 22]], 268}
{{1, 2}, PD[X[1, 16, 2, 17], X[24, 20, 1, 19], X[15, 6, 16, 7], 
  X[5, 2, 6, 3], X[17, 5, 18, 4], X[3, 19, 4, 18], X[14, 24, 15, 23], 
  X[20, 14, 21, 13], X[12, 7, 13, 8], X[22, 10, 23, 9], X[10, 22, 11, 21], 
  X[8, 11, 9, 12]], 269}
{{1, 2}, PD[X[12, 1, 13, 2], X[24, 11, 1, 12], X[10, 13, 11, 14], 
  X[15, 2, 16, 3], X[14, 24, 15, 23], X[22, 10, 23, 9], X[21, 16, 22, 17], 
  X[3, 21, 4, 20], X[19, 9, 20, 8], X[17, 6, 18, 7], X[7, 5, 8, 4], 
  X[5, 18, 6, 19]], 270}
{{1, 2}, PD[X[1, 16, 2, 17], X[3, 1, 4, 24], X[15, 2, 16, 3], 
  X[17, 5, 18, 4], X[23, 15, 24, 14], X[22, 5, 23, 6], X[7, 19, 8, 18], 
  X[8, 13, 9, 14], X[6, 21, 7, 22], X[10, 19, 11, 20], X[12, 9, 13, 10], 
  X[20, 11, 21, 12]], 271}
{{1, 2}, PD[X[1, 16, 2, 17], X[24, 14, 1, 13], X[15, 2, 16, 3], 
  X[17, 22, 18, 23], X[12, 24, 13, 23], X[3, 14, 4, 15], X[21, 10, 22, 11], 
  X[9, 18, 10, 19], X[4, 12, 5, 11], X[7, 21, 8, 20], X[19, 7, 20, 6], 
  X[5, 9, 6, 8]], 272}
{{1, 2}, PD[X[4, 2, 5, 1], X[24, 6, 1, 5], X[16, 3, 17, 4], X[2, 17, 3, 18], 
  X[18, 23, 19, 24], X[15, 7, 16, 6], X[22, 13, 23, 14], X[12, 19, 13, 20], 
  X[7, 15, 8, 14], X[10, 22, 11, 21], X[20, 10, 21, 9], X[8, 12, 9, 11]], 273}
{{1, 2}, PD[X[4, 2, 5, 1], X[24, 6, 1, 5], X[16, 3, 17, 4], X[2, 17, 3, 18], 
  X[23, 19, 24, 18], X[6, 15, 7, 16], X[7, 22, 8, 23], X[19, 8, 20, 9], 
  X[14, 10, 15, 9], X[12, 22, 13, 21], X[20, 12, 21, 11], X[10, 14, 11, 13]], 
 274}
{{1, 2}, PD[X[1, 15, 2, 14], X[24, 11, 1, 12], X[15, 7, 16, 6], 
  X[17, 3, 18, 2], X[8, 13, 9, 14], X[12, 9, 13, 10], X[10, 23, 11, 24], 
  X[22, 7, 23, 8], X[5, 17, 6, 16], X[3, 20, 4, 21], X[21, 19, 22, 18], 
  X[19, 4, 20, 5]], 275}
{{1, 2}, PD[X[1, 15, 2, 14], X[11, 1, 12, 24], X[6, 15, 7, 16], 
  X[2, 17, 3, 18], X[13, 9, 14, 8], X[9, 13, 10, 12], X[23, 11, 24, 10], 
  X[22, 7, 23, 8], X[16, 5, 17, 6], X[20, 4, 21, 3], X[18, 21, 19, 22], 
  X[4, 20, 5, 19]], 276}
{{1, 2}, PD[X[1, 6, 2, 7], X[24, 12, 1, 11], X[5, 18, 6, 19], 
  X[17, 2, 18, 3], X[7, 22, 8, 23], X[10, 24, 11, 23], X[12, 20, 13, 19], 
  X[15, 5, 16, 4], X[3, 15, 4, 14], X[13, 17, 14, 16], X[21, 8, 22, 9], 
  X[9, 20, 10, 21]], 277}
{{1, 2}, PD[X[1, 6, 2, 7], X[19, 1, 20, 24], X[5, 16, 6, 17], 
  X[15, 2, 16, 3], X[7, 22, 8, 23], X[23, 21, 24, 20], X[18, 10, 19, 9], 
  X[10, 18, 11, 17], X[13, 5, 14, 4], X[3, 13, 4, 12], X[11, 15, 12, 14], 
  X[21, 8, 22, 9]], 278}
{{1, 2}, PD[X[1, 23, 2, 22], X[9, 24, 10, 1], X[23, 10, 24, 11], 
  X[21, 3, 22, 2], X[8, 4, 9, 3], X[11, 20, 12, 21], X[12, 7, 13, 8], 
  X[4, 13, 5, 14], X[19, 15, 20, 14], X[17, 7, 18, 6], X[5, 17, 6, 16], 
  X[15, 19, 16, 18]], 279}
{{2, 4}, PD[X[1, 6, 2, 7], X[18, 10, 1, 9], X[5, 14, 6, 15], X[13, 2, 14, 3], 
  X[16, 8, 17, 7], X[8, 18, 9, 17], X[10, 16, 11, 15], X[4, 23, 5, 22], 
  X[23, 4, 24, 3], X[12, 20, 13, 21], X[19, 11, 20, 12], X[21, 24, 22, 19]], 
 280}
{{1, 2}, PD[X[1, 6, 2, 7], X[24, 10, 1, 9], X[5, 20, 6, 21], X[15, 2, 16, 3], 
  X[22, 8, 23, 7], X[8, 24, 9, 23], X[10, 22, 11, 21], X[19, 4, 20, 5], 
  X[3, 16, 4, 17], X[11, 15, 12, 14], X[13, 19, 14, 18], X[17, 13, 18, 12]], 
 281}
{{1, 2}, PD[X[1, 6, 2, 7], X[9, 24, 10, 1], X[20, 6, 21, 5], X[2, 16, 3, 15], 
  X[7, 22, 8, 23], X[23, 8, 24, 9], X[10, 22, 11, 21], X[4, 20, 5, 19], 
  X[16, 4, 17, 3], X[14, 11, 15, 12], X[18, 13, 19, 14], X[12, 17, 13, 18]], 
 282}
{{1, 2}, PD[X[1, 15, 2, 14], X[24, 11, 1, 12], X[15, 3, 16, 2], 
  X[22, 13, 23, 14], X[12, 23, 13, 24], X[10, 21, 11, 22], X[20, 3, 21, 4], 
  X[5, 17, 6, 16], X[9, 7, 10, 6], X[4, 19, 5, 20], X[17, 8, 18, 9], 
  X[7, 18, 8, 19]], 283}
{{1, 2}, PD[X[1, 11, 2, 10], X[24, 19, 1, 20], X[11, 7, 12, 6], 
  X[13, 3, 14, 2], X[22, 9, 23, 10], X[20, 23, 21, 24], X[18, 7, 19, 8], 
  X[5, 13, 6, 12], X[3, 16, 4, 17], X[17, 15, 18, 14], X[8, 21, 9, 22], 
  X[15, 4, 16, 5]], 284}
{{1, 2}, PD[X[1, 11, 2, 10], X[19, 1, 20, 24], X[6, 11, 7, 12], 
  X[2, 13, 3, 14], X[9, 23, 10, 22], X[23, 21, 24, 20], X[18, 7, 19, 8], 
  X[12, 5, 13, 6], X[16, 4, 17, 3], X[14, 17, 15, 18], X[21, 9, 22, 8], 
  X[4, 16, 5, 15]], 285}
{{1, 2}, PD[X[12, 2, 13, 1], X[24, 14, 1, 13], X[2, 12, 3, 11], 
  X[10, 24, 11, 23], X[3, 14, 4, 15], X[22, 6, 23, 5], X[9, 20, 10, 21], 
  X[15, 4, 16, 5], X[6, 22, 7, 21], X[17, 9, 18, 8], X[19, 16, 20, 17], 
  X[7, 19, 8, 18]], 286}
{{1, 2}, PD[X[14, 2, 15, 1], X[24, 16, 1, 15], X[2, 14, 3, 13], 
  X[12, 24, 13, 23], X[3, 16, 4, 17], X[22, 6, 23, 5], X[6, 11, 7, 12], 
  X[17, 4, 18, 5], X[8, 21, 9, 22], X[10, 19, 11, 20], X[18, 7, 19, 8], 
  X[20, 9, 21, 10]], 287}
{{1, 2}, PD[X[12, 2, 13, 1], X[24, 14, 1, 13], X[2, 12, 3, 11], 
  X[23, 10, 24, 11], X[14, 4, 15, 3], X[15, 22, 16, 23], X[9, 17, 10, 16], 
  X[4, 17, 5, 18], X[21, 7, 22, 6], X[19, 9, 20, 8], X[18, 5, 19, 6], 
  X[7, 21, 8, 20]], 288}
{{1, 2}, PD[X[12, 2, 13, 1], X[24, 14, 1, 13], X[2, 12, 3, 11], 
  X[23, 10, 24, 11], X[14, 4, 15, 3], X[15, 22, 16, 23], X[9, 17, 10, 16], 
  X[4, 17, 5, 18], X[6, 21, 7, 22], X[8, 19, 9, 20], X[18, 5, 19, 6], 
  X[20, 7, 21, 8]], 289}
{{2, 4}, PD[X[1, 6, 2, 7], X[9, 20, 10, 1], X[5, 13, 6, 12], X[13, 3, 14, 2], 
  X[7, 18, 8, 19], X[19, 8, 20, 9], X[10, 18, 11, 17], X[16, 12, 17, 11], 
  X[23, 5, 24, 4], X[3, 23, 4, 22], X[21, 14, 22, 15], X[15, 24, 16, 21]], 
 290}
{{1, 2}, PD[X[1, 12, 2, 13], X[9, 1, 10, 24], X[11, 2, 12, 3], 
  X[13, 11, 14, 10], X[4, 23, 5, 24], X[21, 9, 22, 8], X[3, 15, 4, 14], 
  X[22, 5, 23, 6], X[18, 7, 19, 8], X[20, 15, 21, 16], X[6, 17, 7, 18], 
  X[16, 19, 17, 20]], 291}
{{1, 2}, PD[X[1, 17, 2, 16], X[3, 24, 4, 1], X[17, 14, 18, 15], 
  X[15, 3, 16, 2], X[23, 4, 24, 5], X[8, 13, 9, 14], X[18, 6, 19, 5], 
  X[7, 22, 8, 23], X[12, 9, 13, 10], X[6, 20, 7, 19], X[10, 22, 11, 21], 
  X[20, 12, 21, 11]], 292}
{{1, 2}, PD[X[1, 13, 2, 12], X[3, 24, 4, 1], X[13, 10, 14, 11], 
  X[11, 3, 12, 2], X[8, 24, 9, 23], X[21, 4, 22, 5], X[9, 14, 10, 15], 
  X[22, 8, 23, 7], X[18, 6, 19, 5], X[20, 15, 21, 16], X[6, 18, 7, 17], 
  X[16, 19, 17, 20]], 293}
{{1, 2}, PD[X[1, 13, 2, 12], X[3, 24, 4, 1], X[13, 10, 14, 11], 
  X[11, 3, 12, 2], X[23, 15, 24, 14], X[4, 22, 5, 21], X[9, 20, 10, 21], 
  X[15, 23, 16, 22], X[18, 6, 19, 5], X[19, 8, 20, 9], X[16, 8, 17, 7], 
  X[6, 18, 7, 17]], 294}
{{2, 4}, PD[X[1, 12, 2, 13], X[17, 1, 18, 14], X[20, 11, 21, 12], 
  X[9, 2, 10, 3], X[13, 19, 14, 18], X[19, 16, 20, 17], X[10, 21, 11, 22], 
  X[6, 4, 7, 3], X[8, 16, 9, 15], X[22, 5, 23, 6], X[4, 23, 5, 24], 
  X[24, 8, 15, 7]], 295}
{{1, 2}, PD[X[1, 11, 2, 10], X[24, 7, 1, 8], X[11, 19, 12, 18], 
  X[17, 2, 18, 3], X[22, 10, 23, 9], X[8, 22, 9, 21], X[20, 24, 21, 23], 
  X[6, 19, 7, 20], X[15, 12, 16, 13], X[3, 15, 4, 14], X[5, 16, 6, 17], 
  X[13, 5, 14, 4]], 296}
{{1, 2}, PD[X[1, 15, 2, 14], X[24, 11, 1, 12], X[15, 7, 16, 6], 
  X[5, 2, 6, 3], X[13, 4, 14, 5], X[3, 12, 4, 13], X[16, 23, 17, 24], 
  X[10, 18, 11, 17], X[18, 8, 19, 7], X[22, 20, 23, 19], X[20, 9, 21, 10], 
  X[8, 21, 9, 22]], 297}
{{1, 2}, PD[X[10, 2, 11, 1], X[24, 12, 1, 11], X[2, 10, 3, 9], 
  X[12, 24, 13, 23], X[22, 3, 23, 4], X[13, 9, 14, 8], X[4, 20, 5, 19], 
  X[21, 14, 22, 15], X[7, 20, 8, 21], X[16, 5, 17, 6], X[18, 15, 19, 16], 
  X[6, 17, 7, 18]], 298}
{{1, 2}, PD[X[1, 11, 2, 10], X[24, 7, 1, 8], X[11, 21, 12, 20], 
  X[2, 13, 3, 14], X[22, 9, 23, 10], X[8, 23, 9, 24], X[21, 7, 22, 6], 
  X[19, 13, 20, 12], X[3, 16, 4, 17], X[5, 15, 6, 14], X[15, 18, 16, 19], 
  X[17, 4, 18, 5]], 299}
{{1, 2}, PD[X[1, 11, 2, 10], X[7, 1, 8, 24], X[11, 21, 12, 20], 
  X[2, 13, 3, 14], X[9, 23, 10, 22], X[23, 9, 24, 8], X[21, 7, 22, 6], 
  X[19, 13, 20, 12], X[3, 16, 4, 17], X[5, 15, 6, 14], X[15, 18, 16, 19], 
  X[17, 4, 18, 5]], 300}
{{2, 4}, PD[X[1, 11, 2, 10], X[16, 7, 1, 8], X[11, 19, 12, 20], 
  X[20, 3, 21, 2], X[14, 9, 15, 10], X[8, 15, 9, 16], X[6, 13, 7, 14], 
  X[18, 12, 19, 13], X[23, 4, 24, 3], X[21, 5, 22, 6], X[17, 23, 18, 22], 
  X[4, 17, 5, 24]], 301}
{{1, 2}, PD[X[1, 11, 2, 10], X[24, 7, 1, 8], X[11, 21, 12, 20], 
  X[19, 2, 20, 3], X[22, 9, 23, 10], X[8, 23, 9, 24], X[21, 7, 22, 6], 
  X[17, 12, 18, 13], X[3, 14, 4, 15], X[18, 6, 19, 5], X[13, 16, 14, 17], 
  X[15, 4, 16, 5]], 302}
{{1, 2}, PD[X[1, 11, 2, 10], X[7, 1, 8, 24], X[11, 21, 12, 20], 
  X[19, 2, 20, 3], X[9, 23, 10, 22], X[23, 9, 24, 8], X[21, 7, 22, 6], 
  X[17, 12, 18, 13], X[3, 14, 4, 15], X[18, 6, 19, 5], X[13, 16, 14, 17], 
  X[15, 4, 16, 5]], 303}
{{1, 2}, PD[X[1, 8, 2, 9], X[24, 12, 1, 11], X[7, 20, 8, 21], 
  X[19, 2, 20, 3], X[22, 10, 23, 9], X[10, 24, 11, 23], X[12, 22, 13, 21], 
  X[6, 17, 7, 18], X[16, 3, 17, 4], X[18, 13, 19, 14], X[14, 5, 15, 6], 
  X[4, 15, 5, 16]], 304}
{{2, 4}, PD[X[1, 11, 2, 10], X[20, 7, 1, 8], X[11, 17, 12, 16], 
  X[15, 2, 16, 3], X[18, 9, 19, 10], X[8, 19, 9, 20], X[6, 17, 7, 18], 
  X[12, 23, 13, 22], X[21, 3, 22, 4], X[14, 6, 15, 5], X[23, 14, 24, 13], 
  X[4, 24, 5, 21]], 305}
{{2, 4}, PD[X[7, 2, 8, 1], X[4, 9, 1, 8], X[6, 12, 7, 11], X[2, 20, 3, 21], 
  X[21, 3, 22, 4], X[9, 19, 10, 18], X[17, 11, 18, 10], X[5, 15, 6, 14], 
  X[23, 12, 24, 13], X[19, 22, 20, 23], X[13, 16, 14, 17], X[15, 5, 16, 24]], 
 306}
{{2, 4}, PD[X[1, 9, 2, 8], X[21, 4, 22, 1], X[9, 19, 10, 18], X[7, 3, 8, 2], 
  X[3, 20, 4, 21], X[19, 22, 20, 23], X[15, 10, 16, 11], X[17, 7, 18, 6], 
  X[16, 23, 17, 24], X[11, 14, 12, 15], X[5, 13, 6, 12], X[13, 5, 14, 24]], 
 307}
{{2, 4}, PD[X[1, 10, 2, 11], X[15, 1, 16, 12], X[18, 9, 19, 10], 
  X[7, 2, 8, 3], X[11, 17, 12, 16], X[17, 14, 18, 15], X[8, 19, 9, 20], 
  X[22, 3, 23, 4], X[6, 14, 7, 13], X[20, 24, 21, 23], X[4, 21, 5, 22], 
  X[24, 6, 13, 5]], 308}
{{2, 4}, PD[X[1, 18, 2, 19], X[22, 1, 23, 20], X[17, 9, 18, 8], 
  X[2, 16, 3, 15], X[19, 24, 20, 23], X[7, 21, 8, 22], X[9, 17, 10, 16], 
  X[3, 13, 4, 12], X[5, 14, 6, 15], X[24, 6, 21, 7], X[13, 10, 14, 11], 
  X[11, 5, 12, 4]], 309}
{{1, 2}, PD[X[1, 22, 2, 23], X[7, 1, 8, 24], X[10, 21, 11, 22], 
  X[13, 3, 14, 2], X[23, 9, 24, 8], X[9, 6, 10, 7], X[20, 11, 21, 12], 
  X[12, 19, 13, 20], X[16, 4, 17, 3], X[14, 5, 15, 6], X[18, 16, 19, 15], 
  X[4, 18, 5, 17]], 310}
{{2, 4}, PD[X[1, 18, 2, 19], X[22, 1, 23, 20], X[17, 9, 18, 8], 
  X[9, 3, 10, 2], X[19, 24, 20, 23], X[7, 21, 8, 22], X[11, 16, 12, 17], 
  X[3, 15, 4, 14], X[10, 5, 11, 6], X[24, 6, 21, 7], X[15, 12, 16, 13], 
  X[13, 5, 14, 4]], 311}
{{1, 2}, PD[X[1, 22, 2, 23], X[7, 1, 8, 24], X[10, 21, 11, 22], 
  X[2, 20, 3, 19], X[23, 9, 24, 8], X[9, 6, 10, 7], X[20, 11, 21, 12], 
  X[14, 4, 15, 3], X[5, 18, 6, 19], X[12, 18, 13, 17], X[16, 14, 17, 13], 
  X[4, 16, 5, 15]], 312}
{{1, 2}, PD[X[1, 22, 2, 23], X[13, 24, 14, 1], X[21, 10, 22, 11], 
  X[9, 2, 10, 3], X[23, 12, 24, 13], X[11, 14, 12, 15], X[7, 21, 8, 20], 
  X[3, 19, 4, 18], X[8, 15, 9, 16], X[19, 7, 20, 6], X[17, 5, 18, 4], 
  X[5, 17, 6, 16]], 313}
{{1, 2}, PD[X[1, 22, 2, 23], X[11, 24, 12, 1], X[21, 8, 22, 9], 
  X[2, 20, 3, 19], X[23, 10, 24, 11], X[9, 12, 10, 13], X[7, 20, 8, 21], 
  X[3, 17, 4, 16], X[13, 19, 14, 18], X[17, 7, 18, 6], X[15, 5, 16, 4], 
  X[5, 15, 6, 14]], 314}
{{1, 2}, PD[X[10, 1, 11, 2], X[24, 9, 1, 10], X[11, 23, 12, 22], 
  X[2, 20, 3, 19], X[8, 23, 9, 24], X[21, 13, 22, 12], X[13, 21, 14, 20], 
  X[16, 4, 17, 3], X[7, 18, 8, 19], X[14, 6, 15, 5], X[4, 16, 5, 15], 
  X[17, 6, 18, 7]], 315}
{{2, 4}, PD[X[14, 1, 15, 2], X[10, 13, 1, 14], X[8, 15, 9, 16], 
  X[17, 3, 18, 2], X[12, 9, 13, 10], X[16, 7, 17, 8], X[3, 21, 4, 20], 
  X[18, 11, 19, 12], X[23, 7, 24, 6], X[21, 5, 22, 4], X[24, 19, 11, 20], 
  X[5, 23, 6, 22]], 316}
{{1, 2}, PD[X[1, 6, 2, 7], X[24, 12, 1, 11], X[5, 15, 6, 14], 
  X[15, 3, 16, 2], X[7, 18, 8, 19], X[21, 10, 22, 11], X[23, 16, 24, 17], 
  X[3, 13, 4, 12], X[13, 5, 14, 4], X[17, 22, 18, 23], X[19, 8, 20, 9], 
  X[9, 20, 10, 21]], 317}
{{1, 2}, PD[X[1, 12, 2, 13], X[24, 10, 1, 9], X[20, 12, 21, 11], 
  X[2, 15, 3, 16], X[6, 14, 7, 13], X[8, 24, 9, 23], X[10, 22, 11, 21], 
  X[14, 19, 15, 20], X[16, 3, 17, 4], X[18, 5, 19, 6], X[22, 8, 23, 7], 
  X[4, 17, 5, 18]], 318}
{{1, 2}, PD[X[1, 8, 2, 9], X[24, 12, 1, 11], X[14, 7, 15, 8], 
  X[2, 17, 3, 18], X[20, 10, 21, 9], X[10, 22, 11, 21], X[18, 24, 19, 23], 
  X[12, 5, 13, 6], X[6, 13, 7, 14], X[4, 15, 5, 16], X[16, 3, 17, 4], 
  X[22, 20, 23, 19]], 319}
{{1, 2}, PD[X[1, 20, 2, 21], X[24, 7, 1, 8], X[19, 4, 20, 5], 
  X[2, 16, 3, 15], X[12, 21, 13, 22], X[8, 23, 9, 24], X[17, 6, 18, 7], 
  X[5, 18, 6, 19], X[16, 4, 17, 3], X[14, 10, 15, 9], X[10, 14, 11, 13], 
  X[22, 11, 23, 12]], 320}
{{1, 2}, PD[X[1, 9, 2, 8], X[24, 14, 1, 13], X[16, 10, 17, 9], 
  X[2, 19, 3, 20], X[22, 7, 23, 8], X[12, 24, 13, 23], X[14, 12, 15, 11], 
  X[10, 16, 11, 15], X[6, 17, 7, 18], X[18, 5, 19, 6], X[20, 3, 21, 4], 
  X[4, 21, 5, 22]], 321}
{{1, 2}, PD[X[1, 20, 2, 21], X[24, 16, 1, 15], X[4, 19, 5, 20], 
  X[2, 7, 3, 8], X[10, 22, 11, 21], X[14, 24, 15, 23], X[16, 3, 17, 4], 
  X[18, 5, 19, 6], X[6, 17, 7, 18], X[8, 14, 9, 13], X[12, 10, 13, 9], 
  X[22, 12, 23, 11]], 322}
{{1, 2}, PD[X[14, 2, 15, 1], X[24, 16, 1, 15], X[16, 13, 17, 14], 
  X[11, 2, 12, 3], X[10, 24, 11, 23], X[12, 17, 13, 18], X[8, 3, 9, 4], 
  X[22, 7, 23, 8], X[18, 10, 19, 9], X[4, 21, 5, 22], X[6, 19, 7, 20], 
  X[20, 5, 21, 6]], 323}
{{1, 2}, PD[X[1, 8, 2, 9], X[24, 12, 1, 11], X[16, 8, 17, 7], 
  X[2, 19, 3, 20], X[22, 9, 23, 10], X[10, 21, 11, 22], X[20, 24, 21, 23], 
  X[12, 18, 13, 17], X[6, 14, 7, 13], X[4, 16, 5, 15], X[18, 3, 19, 4], 
  X[14, 6, 15, 5]], 324}
{{1, 2}, PD[X[1, 20, 2, 21], X[24, 9, 1, 10], X[4, 19, 5, 20], 
  X[2, 16, 3, 15], X[12, 22, 13, 21], X[10, 23, 11, 24], X[8, 4, 9, 3], 
  X[18, 7, 19, 8], X[16, 5, 17, 6], X[14, 12, 15, 11], X[22, 14, 23, 13], 
  X[6, 17, 7, 18]], 325}
{{1, 2}, PD[X[1, 13, 2, 12], X[15, 24, 16, 1], X[13, 16, 14, 17], 
  X[9, 2, 10, 3], X[11, 23, 12, 22], X[23, 14, 24, 15], X[10, 17, 11, 18], 
  X[3, 8, 4, 9], X[21, 5, 22, 4], X[5, 19, 6, 18], X[7, 21, 8, 20], 
  X[19, 7, 20, 6]], 326}
{{1, 2}, PD[X[1, 14, 2, 15], X[11, 1, 12, 24], X[13, 10, 14, 11], 
  X[17, 3, 18, 2], X[15, 22, 16, 23], X[23, 13, 24, 12], X[16, 9, 17, 10], 
  X[3, 19, 4, 18], X[21, 5, 22, 4], X[5, 8, 6, 9], X[19, 6, 20, 7], 
  X[7, 20, 8, 21]], 327}
{{2, 4}, PD[X[1, 15, 2, 16], X[12, 1, 13, 8], X[14, 11, 15, 12], 
  X[2, 18, 3, 19], X[6, 17, 7, 16], X[7, 14, 8, 13], X[10, 18, 11, 17], 
  X[23, 3, 24, 4], X[5, 20, 6, 19], X[9, 21, 10, 20], X[21, 9, 22, 24], 
  X[4, 22, 5, 23]], 328}
{{2, 4}, PD[X[1, 15, 2, 16], X[12, 1, 13, 8], X[14, 11, 15, 12], 
  X[18, 3, 19, 2], X[16, 6, 17, 7], X[7, 14, 8, 13], X[17, 10, 18, 11], 
  X[23, 3, 24, 4], X[5, 20, 6, 19], X[9, 21, 10, 20], X[21, 9, 22, 24], 
  X[4, 22, 5, 23]], 329}
{{2, 4}, PD[X[1, 15, 2, 16], X[12, 1, 13, 8], X[14, 11, 15, 12], 
  X[18, 3, 19, 2], X[6, 17, 7, 16], X[7, 14, 8, 13], X[17, 10, 18, 11], 
  X[23, 3, 24, 4], X[19, 5, 20, 6], X[9, 21, 10, 20], X[21, 9, 22, 24], 
  X[4, 22, 5, 23]], 330}
{{1, 2}, PD[X[1, 11, 2, 10], X[13, 24, 14, 1], X[11, 14, 12, 15], 
  X[2, 8, 3, 7], X[9, 23, 10, 22], X[23, 12, 24, 13], X[15, 9, 16, 8], 
  X[3, 19, 4, 18], X[21, 6, 22, 7], X[19, 16, 20, 17], X[17, 5, 18, 4], 
  X[5, 20, 6, 21]], 331}
{{1, 2}, PD[X[1, 11, 2, 10], X[13, 24, 14, 1], X[11, 14, 12, 15], 
  X[7, 2, 8, 3], X[22, 9, 23, 10], X[23, 12, 24, 13], X[15, 9, 16, 8], 
  X[18, 3, 19, 4], X[6, 22, 7, 21], X[16, 20, 17, 19], X[4, 17, 5, 18], 
  X[20, 6, 21, 5]], 332}
{{1, 2}, PD[X[1, 11, 2, 10], X[13, 24, 14, 1], X[11, 14, 12, 15], 
  X[19, 2, 20, 3], X[9, 23, 10, 22], X[23, 12, 24, 13], X[20, 15, 21, 16], 
  X[3, 6, 4, 7], X[7, 18, 8, 19], X[21, 9, 22, 8], X[5, 17, 6, 16], 
  X[17, 5, 18, 4]], 333}
{{2, 4}, PD[X[19, 2, 20, 1], X[10, 21, 1, 20], X[21, 18, 22, 19], 
  X[16, 2, 17, 3], X[9, 15, 10, 16], X[17, 22, 18, 23], X[3, 14, 4, 13], 
  X[12, 9, 13, 8], X[23, 15, 24, 14], X[7, 5, 8, 4], X[5, 11, 6, 12], 
  X[24, 6, 11, 7]], 334}
{{1, 2}, PD[X[1, 20, 2, 21], X[24, 14, 1, 13], X[4, 19, 5, 20], 
  X[2, 7, 3, 8], X[10, 21, 11, 22], X[12, 24, 13, 23], X[14, 3, 15, 4], 
  X[18, 16, 19, 15], X[16, 6, 17, 5], X[6, 18, 7, 17], X[8, 12, 9, 11], 
  X[22, 9, 23, 10]], 335}
{{1, 2}, PD[X[1, 12, 2, 13], X[9, 1, 10, 24], X[11, 8, 12, 9], 
  X[15, 3, 16, 2], X[13, 22, 14, 23], X[23, 11, 24, 10], X[14, 7, 15, 8], 
  X[3, 17, 4, 16], X[21, 5, 22, 4], X[19, 6, 20, 7], X[17, 20, 18, 21], 
  X[5, 18, 6, 19]], 336}
{{1, 2}, PD[X[1, 13, 2, 12], X[15, 24, 16, 1], X[13, 16, 14, 17], 
  X[2, 10, 3, 9], X[11, 23, 12, 22], X[23, 14, 24, 15], X[17, 11, 18, 10], 
  X[3, 6, 4, 7], X[21, 8, 22, 9], X[5, 19, 6, 18], X[19, 5, 20, 4], 
  X[7, 20, 8, 21]], 337}
{{1, 2}, PD[X[1, 13, 2, 12], X[15, 24, 16, 1], X[13, 16, 14, 17], 
  X[9, 2, 10, 3], X[22, 11, 23, 12], X[23, 14, 24, 15], X[17, 11, 18, 10], 
  X[6, 4, 7, 3], X[8, 22, 9, 21], X[18, 5, 19, 6], X[4, 19, 5, 20], 
  X[20, 8, 21, 7]], 338}
{{1, 2}, PD[X[1, 12, 2, 13], X[9, 1, 10, 24], X[11, 8, 12, 9], 
  X[2, 17, 3, 18], X[22, 14, 23, 13], X[23, 11, 24, 10], X[7, 15, 8, 14], 
  X[5, 17, 6, 16], X[20, 4, 21, 3], X[18, 21, 19, 22], X[15, 7, 16, 6], 
  X[4, 20, 5, 19]], 339}
{{1, 2}, PD[X[1, 10, 2, 11], X[7, 1, 8, 24], X[9, 6, 10, 7], X[19, 2, 20, 3], 
  X[22, 12, 23, 11], X[23, 9, 24, 8], X[20, 6, 21, 5], X[16, 4, 17, 3], 
  X[18, 13, 19, 14], X[12, 22, 13, 21], X[4, 16, 5, 15], X[14, 17, 15, 18]], 
 340}
{{1, 2}, PD[X[1, 10, 2, 11], X[7, 1, 8, 24], X[9, 6, 10, 7], X[13, 3, 14, 2], 
  X[22, 12, 23, 11], X[23, 9, 24, 8], X[5, 13, 6, 12], X[18, 4, 19, 3], 
  X[14, 21, 15, 22], X[4, 18, 5, 17], X[16, 19, 17, 20], X[20, 15, 21, 16]], 
 341}
{{2, 4}, PD[X[10, 1, 11, 2], X[20, 9, 1, 10], X[8, 11, 9, 12], 
  X[13, 3, 14, 2], X[14, 19, 15, 20], X[12, 7, 13, 8], X[16, 4, 17, 3], 
  X[18, 24, 19, 23], X[6, 16, 7, 15], X[4, 21, 5, 22], X[22, 18, 23, 17], 
  X[24, 5, 21, 6]], 342}
{{2, 4}, PD[X[12, 1, 13, 2], X[20, 11, 1, 12], X[10, 13, 11, 14], 
  X[2, 10, 3, 9], X[19, 8, 20, 9], X[14, 8, 15, 7], X[16, 4, 17, 3], 
  X[18, 24, 19, 23], X[6, 16, 7, 15], X[4, 21, 5, 22], X[22, 18, 23, 17], 
  X[24, 5, 21, 6]], 343}
{{1, 2}, PD[X[1, 20, 2, 21], X[24, 9, 1, 10], X[6, 19, 7, 20], 
  X[2, 16, 3, 15], X[12, 22, 13, 21], X[10, 13, 11, 14], X[14, 23, 15, 24], 
  X[8, 18, 9, 17], X[18, 5, 19, 6], X[4, 7, 5, 8], X[16, 4, 17, 3], 
  X[22, 12, 23, 11]], 344}
{{1, 2}, PD[X[1, 23, 2, 22], X[15, 1, 16, 24], X[23, 15, 24, 14], 
  X[13, 2, 14, 3], X[21, 12, 22, 13], X[11, 16, 12, 17], X[10, 3, 11, 4], 
  X[9, 21, 10, 20], X[17, 6, 18, 7], X[7, 5, 8, 4], X[19, 9, 20, 8], 
  X[5, 18, 6, 19]], 345}
{{1, 2}, PD[X[1, 6, 2, 7], X[24, 17, 1, 18], X[14, 5, 15, 6], 
  X[2, 12, 3, 11], X[20, 8, 21, 7], X[18, 23, 19, 24], X[16, 4, 17, 3], 
  X[4, 13, 5, 14], X[12, 15, 13, 16], X[10, 20, 11, 19], X[8, 22, 9, 21], 
  X[22, 10, 23, 9]], 346}
{{1, 2}, PD[X[1, 21, 2, 20], X[9, 24, 10, 1], X[21, 10, 22, 11], 
  X[17, 2, 18, 3], X[19, 7, 20, 6], X[23, 8, 24, 9], X[7, 22, 8, 23], 
  X[18, 11, 19, 12], X[3, 16, 4, 17], X[5, 15, 6, 14], X[15, 13, 16, 12], 
  X[13, 5, 14, 4]], 347}
{{1, 2}, PD[X[1, 11, 2, 10], X[24, 13, 1, 14], X[16, 12, 17, 11], 
  X[2, 8, 3, 7], X[22, 9, 23, 10], X[14, 23, 15, 24], X[12, 16, 13, 15], 
  X[8, 17, 9, 18], X[18, 4, 19, 3], X[6, 20, 7, 19], X[4, 22, 5, 21], 
  X[20, 6, 21, 5]], 348}
{{1, 2}, PD[X[1, 14, 2, 15], X[11, 1, 12, 24], X[13, 10, 14, 11], 
  X[7, 2, 8, 3], X[22, 16, 23, 15], X[23, 13, 24, 12], X[9, 17, 10, 16], 
  X[17, 9, 18, 8], X[3, 18, 4, 19], X[19, 6, 20, 7], X[21, 4, 22, 5], 
  X[5, 20, 6, 21]], 349}
{{1, 2}, PD[X[10, 2, 11, 1], X[24, 12, 1, 11], X[4, 9, 5, 10], 
  X[21, 3, 22, 2], X[14, 23, 15, 24], X[12, 15, 13, 16], X[16, 3, 17, 4], 
  X[8, 18, 9, 17], X[18, 6, 19, 5], X[20, 8, 21, 7], X[22, 13, 23, 14], 
  X[6, 20, 7, 19]], 350}
{{1, 2}, PD[X[1, 20, 2, 21], X[24, 14, 1, 13], X[16, 20, 17, 19], 
  X[2, 7, 3, 8], X[10, 21, 11, 22], X[12, 24, 13, 23], X[14, 3, 15, 4], 
  X[4, 18, 5, 17], X[18, 6, 19, 5], X[6, 15, 7, 16], X[8, 12, 9, 11], 
  X[22, 9, 23, 10]], 351}
{{1, 2}, PD[X[1, 12, 2, 13], X[9, 1, 10, 24], X[11, 8, 12, 9], 
  X[15, 3, 16, 2], X[13, 22, 14, 23], X[23, 11, 24, 10], X[14, 7, 15, 8], 
  X[3, 17, 4, 16], X[21, 18, 22, 19], X[17, 7, 18, 6], X[19, 4, 20, 5], 
  X[5, 20, 6, 21]], 352}
{{1, 2}, PD[X[1, 20, 2, 21], X[24, 16, 1, 15], X[6, 20, 7, 19], 
  X[2, 9, 3, 10], X[12, 21, 13, 22], X[14, 24, 15, 23], X[16, 3, 17, 4], 
  X[4, 8, 5, 7], X[18, 6, 19, 5], X[8, 17, 9, 18], X[10, 14, 11, 13], 
  X[22, 11, 23, 12]], 353}
{{1, 2}, PD[X[1, 14, 2, 15], X[11, 1, 12, 24], X[13, 10, 14, 11], 
  X[17, 3, 18, 2], X[15, 22, 16, 23], X[23, 13, 24, 12], X[16, 9, 17, 10], 
  X[3, 19, 4, 18], X[21, 6, 22, 7], X[19, 9, 20, 8], X[7, 4, 8, 5], 
  X[5, 20, 6, 21]], 354}
{{1, 2}, PD[X[1, 13, 2, 12], X[15, 24, 16, 1], X[13, 16, 14, 17], 
  X[9, 2, 10, 3], X[11, 23, 12, 22], X[23, 14, 24, 15], X[10, 17, 11, 18], 
  X[3, 8, 4, 9], X[21, 7, 22, 6], X[7, 19, 8, 18], X[19, 5, 20, 4], 
  X[5, 21, 6, 20]], 355}
{{1, 2}, PD[X[14, 1, 15, 2], X[24, 13, 1, 14], X[12, 15, 13, 16], 
  X[17, 3, 18, 2], X[18, 23, 19, 24], X[16, 11, 17, 12], X[3, 9, 4, 8], 
  X[5, 22, 6, 23], X[10, 20, 11, 19], X[20, 10, 21, 9], X[7, 5, 8, 4], 
  X[21, 6, 22, 7]], 356}
{{1, 2}, PD[X[1, 18, 2, 19], X[24, 9, 1, 10], X[17, 6, 18, 7], 
  X[15, 2, 16, 3], X[19, 13, 20, 12], X[21, 11, 22, 10], X[23, 15, 24, 14], 
  X[3, 8, 4, 9], X[7, 4, 8, 5], X[5, 16, 6, 17], X[13, 23, 14, 22], 
  X[11, 21, 12, 20]], 357}
{{1, 2}, PD[X[1, 18, 2, 19], X[24, 9, 1, 10], X[6, 18, 7, 17], 
  X[15, 2, 16, 3], X[12, 19, 13, 20], X[10, 21, 11, 22], X[23, 15, 24, 14], 
  X[8, 4, 9, 3], X[4, 8, 5, 7], X[16, 6, 17, 5], X[13, 23, 14, 22], 
  X[20, 11, 21, 12]], 358}
{{1, 2}, PD[X[1, 18, 2, 19], X[9, 1, 10, 24], X[17, 6, 18, 7], 
  X[2, 16, 3, 15], X[19, 13, 20, 12], X[21, 11, 22, 10], X[23, 15, 24, 14], 
  X[3, 8, 4, 9], X[7, 4, 8, 5], X[5, 16, 6, 17], X[13, 23, 14, 22], 
  X[11, 21, 12, 20]], 359}
{{1, 2}, PD[X[1, 18, 2, 19], X[9, 1, 10, 24], X[17, 6, 18, 7], 
  X[2, 16, 3, 15], X[12, 19, 13, 20], X[10, 21, 11, 22], X[23, 15, 24, 14], 
  X[3, 8, 4, 9], X[7, 4, 8, 5], X[5, 16, 6, 17], X[13, 23, 14, 22], 
  X[20, 11, 21, 12]], 360}
{{2, 4}, PD[X[1, 6, 2, 7], X[10, 12, 1, 13], X[5, 23, 6, 24], 
  X[2, 19, 3, 18], X[15, 8, 16, 7], X[13, 9, 14, 10], X[20, 11, 21, 12], 
  X[24, 21, 11, 22], X[22, 4, 23, 5], X[19, 4, 20, 3], X[17, 15, 18, 14], 
  X[8, 17, 9, 16]], 361}
{{1, 2}, PD[X[1, 13, 2, 12], X[15, 24, 16, 1], X[13, 16, 14, 17], 
  X[2, 8, 3, 7], X[22, 11, 23, 12], X[23, 14, 24, 15], X[17, 11, 18, 10], 
  X[19, 9, 20, 8], X[6, 4, 7, 3], X[4, 21, 5, 22], X[9, 19, 10, 18], 
  X[20, 5, 21, 6]], 362}
{{1, 2}, PD[X[1, 20, 2, 21], X[24, 12, 1, 11], X[19, 2, 20, 3], 
  X[8, 21, 9, 22], X[10, 24, 11, 23], X[17, 12, 18, 13], X[3, 14, 4, 15], 
  X[18, 6, 19, 5], X[6, 10, 7, 9], X[22, 7, 23, 8], X[13, 16, 14, 17], 
  X[15, 4, 16, 5]], 363}
{{1, 2}, PD[X[1, 15, 2, 14], X[17, 24, 18, 1], X[15, 18, 16, 19], 
  X[13, 3, 14, 2], X[23, 16, 24, 17], X[4, 20, 5, 19], X[5, 12, 6, 13], 
  X[3, 22, 4, 23], X[9, 21, 10, 20], X[11, 6, 12, 7], X[21, 9, 22, 8], 
  X[7, 10, 8, 11]], 364}
{{1, 2}, PD[X[1, 15, 2, 14], X[17, 24, 18, 1], X[15, 18, 16, 19], 
  X[13, 3, 14, 2], X[23, 16, 24, 17], X[19, 11, 20, 10], X[3, 13, 4, 12], 
  X[22, 11, 23, 12], X[7, 21, 8, 20], X[9, 4, 10, 5], X[21, 7, 22, 6], 
  X[5, 8, 6, 9]], 365}
{{2, 4}, PD[X[1, 23, 2, 22], X[15, 14, 16, 1], X[23, 16, 24, 17], 
  X[2, 10, 3, 9], X[12, 21, 13, 22], X[13, 24, 14, 15], X[17, 11, 18, 10], 
  X[8, 4, 9, 3], X[20, 11, 21, 12], X[18, 6, 19, 5], X[4, 8, 5, 7], 
  X[6, 20, 7, 19]], 366}
{{2, 4}, PD[X[10, 2, 11, 1], X[18, 12, 1, 11], X[12, 9, 13, 10], 
  X[7, 2, 8, 3], X[6, 18, 7, 17], X[8, 13, 9, 14], X[22, 3, 23, 4], 
  X[16, 20, 17, 19], X[14, 6, 15, 5], X[4, 23, 5, 24], X[24, 21, 19, 22], 
  X[20, 16, 21, 15]], 367}
{{2, 4}, PD[X[8, 2, 9, 1], X[18, 10, 1, 9], X[10, 7, 11, 8], X[2, 11, 3, 12], 
  X[17, 13, 18, 12], X[6, 14, 7, 13], X[22, 3, 23, 4], X[16, 20, 17, 19], 
  X[14, 6, 15, 5], X[4, 23, 5, 24], X[24, 21, 19, 22], X[20, 16, 21, 15]], 
 368}
{{1, 2}, PD[X[1, 12, 2, 13], X[9, 1, 10, 24], X[11, 8, 12, 9], 
  X[19, 2, 20, 3], X[13, 22, 14, 23], X[23, 11, 24, 10], X[20, 8, 21, 7], 
  X[3, 18, 4, 19], X[21, 14, 22, 15], X[6, 18, 7, 17], X[4, 16, 5, 15], 
  X[16, 6, 17, 5]], 369}
{{1, 2}, PD[X[14, 1, 15, 2], X[24, 13, 1, 14], X[12, 15, 13, 16], 
  X[2, 12, 3, 11], X[23, 10, 24, 11], X[16, 10, 17, 9], X[18, 4, 19, 3], 
  X[22, 6, 23, 5], X[8, 18, 9, 17], X[4, 20, 5, 19], X[6, 22, 7, 21], 
  X[20, 8, 21, 7]], 370}
{{1, 2}, PD[X[14, 1, 15, 2], X[24, 13, 1, 14], X[12, 15, 13, 16], 
  X[2, 12, 3, 11], X[23, 10, 24, 11], X[16, 10, 17, 9], X[18, 4, 19, 3], 
  X[5, 22, 6, 23], X[8, 18, 9, 17], X[4, 20, 5, 19], X[21, 6, 22, 7], 
  X[7, 20, 8, 21]], 371}
{{2, 4}, PD[X[1, 8, 2, 9], X[12, 17, 1, 18], X[7, 14, 8, 15], 
  X[2, 24, 3, 23], X[20, 10, 21, 9], X[18, 11, 19, 12], X[16, 4, 17, 3], 
  X[4, 16, 5, 15], X[13, 6, 14, 7], X[5, 24, 6, 13], X[22, 20, 23, 19], 
  X[10, 22, 11, 21]], 372}
{{2, 4}, PD[X[1, 16, 2, 15], X[18, 10, 19, 1], X[16, 19, 17, 20], 
  X[12, 2, 13, 3], X[14, 9, 15, 8], X[9, 17, 10, 18], X[13, 20, 14, 21], 
  X[3, 11, 4, 12], X[23, 8, 24, 7], X[21, 6, 22, 5], X[24, 4, 11, 5], 
  X[6, 23, 7, 22]], 373}
{{1, 2}, PD[X[1, 15, 2, 14], X[9, 1, 10, 24], X[15, 3, 16, 2], 
  X[13, 5, 14, 4], X[10, 5, 11, 6], X[23, 20, 24, 21], X[19, 9, 20, 8], 
  X[3, 17, 4, 16], X[17, 12, 18, 13], X[11, 18, 12, 19], X[21, 6, 22, 7], 
  X[7, 22, 8, 23]], 374}
{{1, 2}, PD[X[1, 13, 2, 12], X[24, 18, 1, 17], X[13, 3, 14, 2], 
  X[11, 5, 12, 4], X[5, 16, 6, 17], X[23, 20, 24, 21], X[9, 19, 10, 18], 
  X[3, 15, 4, 14], X[15, 10, 16, 11], X[21, 6, 22, 7], X[7, 22, 8, 23], 
  X[19, 9, 20, 8]], 375}
{{1, 2}, PD[X[1, 11, 2, 10], X[13, 24, 14, 1], X[11, 14, 12, 15], 
  X[15, 3, 16, 2], X[4, 9, 5, 10], X[23, 12, 24, 13], X[3, 17, 4, 16], 
  X[19, 9, 20, 8], X[5, 22, 6, 23], X[17, 6, 18, 7], X[7, 21, 8, 20], 
  X[21, 18, 22, 19]], 376}
{{1, 2}, PD[X[1, 8, 2, 9], X[24, 17, 1, 18], X[4, 8, 5, 7], X[2, 14, 3, 13], 
  X[20, 10, 21, 9], X[18, 11, 19, 12], X[12, 23, 13, 24], X[16, 5, 17, 6], 
  X[6, 15, 7, 16], X[14, 4, 15, 3], X[22, 20, 23, 19], X[10, 22, 11, 21]], 
 377}
{{1, 2}, PD[X[10, 1, 11, 2], X[24, 9, 1, 10], X[11, 23, 12, 22], 
  X[2, 13, 3, 14], X[8, 23, 9, 24], X[21, 13, 22, 12], X[3, 18, 4, 19], 
  X[7, 15, 8, 14], X[5, 21, 6, 20], X[17, 4, 18, 5], X[19, 17, 20, 16], 
  X[15, 7, 16, 6]], 378}
{{2, 4}, PD[X[1, 8, 2, 9], X[14, 20, 1, 21], X[4, 8, 5, 7], X[2, 17, 3, 16], 
  X[9, 24, 10, 23], X[11, 22, 12, 21], X[15, 13, 16, 14], X[19, 5, 20, 6], 
  X[6, 18, 7, 19], X[17, 4, 18, 3], X[12, 24, 13, 15], X[22, 11, 23, 10]], 
 379}
{{2, 4}, PD[X[1, 7, 2, 6], X[14, 1, 15, 12], X[23, 7, 24, 8], 
  X[2, 20, 3, 21], X[17, 6, 18, 5], X[11, 16, 12, 15], X[13, 9, 14, 10], 
  X[8, 24, 9, 13], X[4, 23, 5, 22], X[19, 3, 20, 4], X[21, 19, 22, 18], 
  X[16, 11, 17, 10]], 380}
{{1, 2}, PD[X[10, 1, 11, 2], X[24, 9, 1, 10], X[8, 11, 9, 12], 
  X[13, 3, 14, 2], X[14, 23, 15, 24], X[12, 7, 13, 8], X[3, 18, 4, 19], 
  X[22, 15, 23, 16], X[21, 7, 22, 6], X[17, 4, 18, 5], X[19, 17, 20, 16], 
  X[5, 21, 6, 20]], 381}
{{1, 2}, PD[X[12, 2, 13, 1], X[24, 14, 1, 13], X[14, 11, 15, 12], 
  X[2, 10, 3, 9], X[23, 8, 24, 9], X[10, 15, 11, 16], X[20, 3, 21, 4], 
  X[22, 19, 23, 20], X[16, 8, 17, 7], X[4, 21, 5, 22], X[18, 6, 19, 5], 
  X[6, 18, 7, 17]], 382}
{{2, 4}, PD[X[17, 1, 18, 2], X[12, 16, 1, 17], X[15, 18, 16, 19], 
  X[20, 3, 21, 2], X[4, 11, 5, 12], X[19, 14, 20, 15], X[3, 22, 4, 21], 
  X[7, 11, 8, 10], X[5, 13, 6, 14], X[22, 9, 23, 8], X[9, 24, 10, 23], 
  X[24, 6, 13, 7]], 383}
{{1, 2}, PD[X[1, 14, 2, 15], X[24, 9, 1, 10], X[6, 14, 7, 13], 
  X[2, 20, 3, 19], X[22, 16, 23, 15], X[10, 23, 11, 24], X[8, 12, 9, 11], 
  X[12, 8, 13, 7], X[16, 5, 17, 6], X[20, 4, 21, 3], X[18, 22, 19, 21], 
  X[4, 17, 5, 18]], 384}
{{1, 2}, PD[X[1, 23, 2, 22], X[11, 24, 12, 1], X[23, 12, 24, 13], 
  X[13, 3, 14, 2], X[4, 21, 5, 22], X[5, 10, 6, 11], X[3, 15, 4, 14], 
  X[17, 21, 18, 20], X[9, 16, 10, 17], X[15, 6, 16, 7], X[7, 19, 8, 18], 
  X[19, 9, 20, 8]], 385}
{{1, 2}, PD[X[1, 20, 2, 21], X[24, 9, 1, 10], X[4, 20, 5, 19], 
  X[2, 16, 3, 15], X[12, 22, 13, 21], X[10, 13, 11, 14], X[14, 23, 15, 24], 
  X[8, 5, 9, 6], X[18, 7, 19, 8], X[16, 4, 17, 3], X[22, 12, 23, 11], 
  X[6, 17, 7, 18]], 386}
{{1, 2}, PD[X[14, 2, 15, 1], X[24, 16, 1, 15], X[16, 13, 17, 14], 
  X[11, 2, 12, 3], X[10, 24, 11, 23], X[12, 17, 13, 18], X[3, 6, 4, 7], 
  X[7, 22, 8, 23], X[18, 10, 19, 9], X[5, 21, 6, 20], X[21, 5, 22, 4], 
  X[8, 20, 9, 19]], 387}
{{1, 2}, PD[X[1, 14, 2, 15], X[11, 1, 12, 24], X[13, 10, 14, 11], 
  X[2, 5, 3, 6], X[22, 16, 23, 15], X[23, 13, 24, 12], X[9, 17, 10, 16], 
  X[4, 20, 5, 19], X[20, 4, 21, 3], X[6, 21, 7, 22], X[17, 9, 18, 8], 
  X[7, 19, 8, 18]], 388}
{{1, 2}, PD[X[12, 2, 13, 1], X[24, 14, 1, 13], X[14, 11, 15, 12], 
  X[9, 2, 10, 3], X[8, 24, 9, 23], X[10, 15, 11, 16], X[18, 3, 19, 4], 
  X[22, 17, 23, 18], X[16, 8, 17, 7], X[6, 19, 7, 20], X[4, 21, 5, 22], 
  X[20, 5, 21, 6]], 389}
{{1, 2}, PD[X[10, 2, 11, 1], X[24, 12, 1, 11], X[12, 9, 13, 10], 
  X[2, 13, 3, 14], X[23, 15, 24, 14], X[8, 16, 9, 15], X[18, 3, 19, 4], 
  X[22, 17, 23, 18], X[16, 8, 17, 7], X[6, 19, 7, 20], X[4, 21, 5, 22], 
  X[20, 5, 21, 6]], 390}
{{2, 4}, PD[X[10, 1, 11, 2], X[20, 9, 1, 10], X[8, 11, 9, 12], 
  X[13, 3, 14, 2], X[14, 19, 15, 20], X[12, 7, 13, 8], X[22, 4, 23, 3], 
  X[18, 6, 19, 5], X[6, 16, 7, 15], X[16, 21, 17, 22], X[4, 24, 5, 23], 
  X[24, 17, 21, 18]], 391}
{{2, 4}, PD[X[12, 1, 13, 2], X[20, 11, 1, 12], X[10, 13, 11, 14], 
  X[2, 10, 3, 9], X[19, 8, 20, 9], X[14, 8, 15, 7], X[22, 4, 23, 3], 
  X[18, 6, 19, 5], X[6, 16, 7, 15], X[16, 21, 17, 22], X[4, 24, 5, 23], 
  X[24, 17, 21, 18]], 392}
{{1, 2}, PD[X[1, 9, 2, 8], X[24, 11, 1, 12], X[14, 10, 15, 9], 
  X[2, 20, 3, 19], X[22, 7, 23, 8], X[12, 23, 13, 24], X[10, 14, 11, 13], 
  X[6, 15, 7, 16], X[20, 6, 21, 5], X[18, 4, 19, 3], X[16, 22, 17, 21], 
  X[4, 18, 5, 17]], 393}
{{1, 2}, PD[X[1, 12, 2, 13], X[9, 1, 10, 24], X[11, 8, 12, 9], 
  X[19, 2, 20, 3], X[22, 14, 23, 13], X[23, 11, 24, 10], X[7, 15, 8, 14], 
  X[5, 20, 6, 21], X[3, 18, 4, 19], X[21, 16, 22, 17], X[15, 7, 16, 6], 
  X[17, 4, 18, 5]], 394}
{{1, 2}, PD[X[12, 2, 13, 1], X[24, 14, 1, 13], X[2, 12, 3, 11], 
  X[6, 23, 7, 24], X[14, 4, 15, 3], X[5, 10, 6, 11], X[22, 17, 23, 18], 
  X[16, 7, 17, 8], X[4, 16, 5, 15], X[20, 9, 21, 10], X[18, 21, 19, 22], 
  X[8, 19, 9, 20]], 395}
{{1, 2}, PD[X[1, 10, 2, 11], X[24, 19, 1, 20], X[4, 10, 5, 9], 
  X[2, 16, 3, 15], X[22, 11, 23, 12], X[20, 13, 21, 14], X[14, 23, 15, 24], 
  X[18, 8, 19, 7], X[8, 6, 9, 5], X[16, 4, 17, 3], X[12, 21, 13, 22], 
  X[6, 18, 7, 17]], 396}
{{1, 2}, PD[X[10, 1, 11, 2], X[24, 9, 1, 10], X[8, 11, 9, 12], 
  X[13, 3, 14, 2], X[14, 23, 15, 24], X[12, 7, 13, 8], X[3, 20, 4, 21], 
  X[17, 23, 18, 22], X[6, 16, 7, 15], X[19, 4, 20, 5], X[21, 19, 22, 18], 
  X[16, 6, 17, 5]], 397}
{{1, 2}, PD[X[1, 14, 2, 15], X[24, 12, 1, 11], X[8, 14, 9, 13], 
  X[2, 19, 3, 20], X[22, 16, 23, 15], X[10, 24, 11, 23], X[12, 10, 13, 9], 
  X[16, 7, 17, 8], X[18, 3, 19, 4], X[20, 5, 21, 6], X[6, 21, 7, 22], 
  X[4, 17, 5, 18]], 398}
{{1, 2}, PD[X[1, 14, 2, 15], X[24, 12, 1, 11], X[8, 14, 9, 13], 
  X[19, 3, 20, 2], X[22, 16, 23, 15], X[10, 24, 11, 23], X[12, 10, 13, 9], 
  X[16, 7, 17, 8], X[3, 19, 4, 18], X[20, 5, 21, 6], X[6, 21, 7, 22], 
  X[17, 5, 18, 4]], 399}
{{2, 4}, PD[X[1, 10, 2, 11], X[14, 16, 1, 17], X[9, 4, 10, 5], 
  X[2, 23, 3, 22], X[19, 12, 20, 11], X[17, 13, 18, 14], X[7, 15, 8, 16], 
  X[5, 8, 6, 9], X[23, 4, 24, 3], X[21, 19, 22, 18], X[12, 21, 13, 20], 
  X[24, 6, 15, 7]], 400}
{{1, 2}, PD[X[1, 11, 2, 10], X[13, 24, 14, 1], X[11, 14, 12, 15], 
  X[2, 19, 3, 20], X[22, 9, 23, 10], X[23, 12, 24, 13], X[15, 9, 16, 8], 
  X[18, 3, 19, 4], X[5, 21, 6, 20], X[21, 7, 22, 6], X[7, 17, 8, 16], 
  X[4, 17, 5, 18]], 401}
{{1, 2}, PD[X[1, 11, 2, 10], X[13, 24, 14, 1], X[11, 14, 12, 15], 
  X[19, 3, 20, 2], X[22, 9, 23, 10], X[23, 12, 24, 13], X[15, 9, 16, 8], 
  X[3, 19, 4, 18], X[5, 21, 6, 20], X[21, 7, 22, 6], X[7, 17, 8, 16], 
  X[17, 5, 18, 4]], 402}
{{1, 2}, PD[X[1, 9, 2, 8], X[11, 24, 12, 1], X[9, 12, 10, 13], 
  X[2, 19, 3, 20], X[22, 7, 23, 8], X[23, 10, 24, 11], X[13, 7, 14, 6], 
  X[18, 3, 19, 4], X[20, 18, 21, 17], X[16, 22, 17, 21], X[5, 15, 6, 14], 
  X[15, 5, 16, 4]], 403}
{{1, 2}, PD[X[1, 18, 2, 19], X[24, 13, 1, 14], X[10, 18, 11, 17], 
  X[19, 2, 20, 3], X[14, 23, 15, 24], X[12, 16, 13, 15], X[16, 12, 17, 11], 
  X[9, 5, 10, 4], X[7, 20, 8, 21], X[22, 4, 23, 3], X[5, 9, 6, 8], 
  X[21, 6, 22, 7]], 404}
{{2, 4}, PD[X[12, 2, 13, 1], X[16, 14, 1, 13], X[11, 21, 12, 20], 
  X[2, 10, 3, 9], X[18, 15, 19, 16], X[14, 19, 15, 20], X[21, 11, 22, 10], 
  X[3, 6, 4, 7], X[17, 8, 18, 9], X[5, 23, 6, 22], X[23, 5, 24, 4], 
  X[7, 24, 8, 17]], 405}
{{1, 2}, PD[X[1, 12, 2, 13], X[9, 1, 10, 24], X[11, 8, 12, 9], 
  X[2, 16, 3, 15], X[13, 22, 14, 23], X[23, 11, 24, 10], X[7, 16, 8, 17], 
  X[18, 4, 19, 3], X[21, 14, 22, 15], X[17, 6, 18, 7], X[4, 20, 5, 19], 
  X[20, 6, 21, 5]], 406}
{{2, 4}, PD[X[1, 19, 2, 18], X[16, 23, 1, 24], X[19, 3, 20, 2], 
  X[14, 18, 15, 17], X[24, 14, 17, 13], X[12, 16, 13, 15], X[22, 3, 23, 4], 
  X[7, 20, 8, 21], X[11, 4, 12, 5], X[21, 8, 22, 9], X[9, 6, 10, 7], 
  X[5, 10, 6, 11]], 407}
{{1, 2}, PD[X[1, 16, 2, 17], X[13, 1, 14, 24], X[15, 12, 16, 13], 
  X[17, 2, 18, 3], X[23, 15, 24, 14], X[6, 12, 7, 11], X[5, 18, 6, 19], 
  X[22, 4, 23, 3], X[10, 8, 11, 7], X[8, 20, 9, 19], X[4, 22, 5, 21], 
  X[20, 10, 21, 9]], 408}
{{1, 2}, PD[X[12, 1, 13, 2], X[24, 11, 1, 12], X[13, 23, 14, 22], 
  X[2, 15, 3, 16], X[10, 23, 11, 24], X[21, 15, 22, 14], X[3, 19, 4, 18], 
  X[9, 17, 10, 16], X[5, 20, 6, 21], X[19, 6, 20, 7], X[7, 5, 8, 4], 
  X[17, 9, 18, 8]], 409}
{{1, 2}, PD[X[1, 12, 2, 13], X[24, 10, 1, 9], X[6, 12, 7, 11], 
  X[15, 2, 16, 3], X[22, 14, 23, 13], X[8, 24, 9, 23], X[10, 8, 11, 7], 
  X[5, 19, 6, 18], X[3, 16, 4, 17], X[14, 22, 15, 21], X[17, 20, 18, 21], 
  X[19, 5, 20, 4]], 410}
{{1, 2}, PD[X[1, 13, 2, 12], X[24, 15, 1, 16], X[18, 14, 19, 13], 
  X[9, 3, 10, 2], X[22, 11, 23, 12], X[16, 23, 17, 24], X[14, 18, 15, 17], 
  X[19, 6, 20, 7], X[3, 9, 4, 8], X[10, 21, 11, 22], X[5, 20, 6, 21], 
  X[7, 5, 8, 4]], 411}
{{1, 2}, PD[X[14, 2, 15, 1], X[24, 16, 1, 15], X[13, 22, 14, 23], 
  X[2, 12, 3, 11], X[16, 24, 17, 23], X[21, 12, 22, 13], X[3, 8, 4, 9], 
  X[17, 11, 18, 10], X[5, 21, 6, 20], X[7, 4, 8, 5], X[9, 19, 10, 18], 
  X[19, 7, 20, 6]], 412}
{{2, 4}, PD[X[1, 12, 2, 13], X[18, 21, 1, 20], X[11, 8, 12, 9], 
  X[13, 2, 14, 3], X[19, 4, 20, 3], X[17, 23, 18, 24], X[9, 21, 10, 22], 
  X[22, 10, 23, 11], X[16, 8, 17, 7], X[14, 6, 15, 5], X[4, 19, 5, 24], 
  X[6, 16, 7, 15]], 413}
{{2, 4}, PD[X[1, 8, 2, 9], X[3, 1, 4, 18], X[7, 2, 8, 3], X[9, 13, 10, 12], 
  X[4, 21, 5, 20], X[17, 14, 18, 15], X[6, 13, 7, 14], X[22, 10, 23, 11], 
  X[11, 21, 12, 22], X[5, 23, 6, 24], X[15, 20, 16, 19], X[24, 17, 19, 16]], 
 414}
{{2, 4}, PD[X[1, 8, 2, 9], X[3, 1, 4, 18], X[7, 2, 8, 3], X[12, 9, 13, 10], 
  X[4, 21, 5, 20], X[14, 18, 15, 17], X[6, 13, 7, 14], X[10, 23, 11, 22], 
  X[21, 12, 22, 11], X[5, 23, 6, 24], X[19, 15, 20, 16], X[16, 24, 17, 19]], 
 415}
{{2, 4}, PD[X[1, 21, 2, 22], X[9, 1, 10, 18], X[20, 2, 21, 3], 
  X[6, 23, 7, 22], X[7, 11, 8, 10], X[17, 9, 18, 8], X[16, 3, 17, 4], 
  X[5, 19, 6, 20], X[13, 24, 14, 23], X[11, 14, 12, 15], X[4, 15, 5, 16], 
  X[24, 13, 19, 12]], 416}
{{1, 2}, PD[X[1, 23, 2, 22], X[7, 24, 8, 1], X[23, 8, 24, 9], 
  X[17, 3, 18, 2], X[4, 21, 5, 22], X[15, 6, 16, 7], X[16, 10, 17, 9], 
  X[3, 19, 4, 18], X[11, 21, 12, 20], X[5, 14, 6, 15], X[13, 10, 14, 11], 
  X[19, 13, 20, 12]], 417}
{{1, 2}, PD[X[18, 1, 19, 2], X[24, 17, 1, 18], X[19, 7, 20, 6], 
  X[2, 21, 3, 22], X[23, 15, 24, 14], X[16, 7, 17, 8], X[5, 21, 6, 20], 
  X[3, 11, 4, 10], X[13, 23, 14, 22], X[8, 15, 9, 16], X[11, 5, 12, 4], 
  X[9, 13, 10, 12]], 418}
{{1, 2}, PD[X[12, 1, 13, 2], X[24, 11, 1, 12], X[6, 13, 7, 14], 
  X[15, 3, 16, 2], X[16, 23, 17, 24], X[7, 11, 8, 10], X[14, 5, 15, 6], 
  X[3, 21, 4, 20], X[19, 23, 20, 22], X[17, 9, 18, 8], X[9, 19, 10, 18], 
  X[21, 5, 22, 4]], 419}
{{2, 4}, PD[X[1, 18, 2, 19], X[8, 14, 1, 13], X[10, 18, 11, 17], 
  X[23, 2, 24, 3], X[6, 20, 7, 19], X[12, 8, 13, 7], X[14, 12, 15, 11], 
  X[21, 16, 22, 17], X[9, 4, 10, 5], X[3, 24, 4, 9], X[22, 6, 23, 5], 
  X[15, 20, 16, 21]], 420}
{{2, 4}, PD[X[1, 18, 2, 19], X[13, 8, 14, 1], X[10, 18, 11, 17], 
  X[2, 24, 3, 23], X[6, 20, 7, 19], X[7, 12, 8, 13], X[11, 14, 12, 15], 
  X[21, 16, 22, 17], X[4, 10, 5, 9], X[24, 4, 9, 3], X[5, 22, 6, 23], 
  X[15, 20, 16, 21]], 421}
{{1, 2}, PD[X[1, 14, 2, 15], X[7, 1, 8, 24], X[13, 2, 14, 3], 
  X[22, 16, 23, 15], X[23, 9, 24, 8], X[9, 6, 10, 7], X[10, 4, 11, 3], 
  X[19, 13, 20, 12], X[21, 18, 22, 19], X[5, 17, 6, 16], X[17, 5, 18, 4], 
  X[11, 21, 12, 20]], 422}
{{2, 4}, PD[X[1, 17, 2, 16], X[9, 1, 10, 18], X[17, 9, 18, 8], 
  X[2, 13, 3, 14], X[15, 22, 16, 21], X[10, 22, 11, 23], X[7, 4, 8, 5], 
  X[12, 3, 13, 4], X[20, 15, 21, 14], X[11, 20, 12, 19], X[5, 23, 6, 24], 
  X[24, 6, 19, 7]], 423}
{{3, 6}, PD[X[1, 21, 2, 22], X[12, 15, 1, 14], X[20, 2, 21, 3], 
  X[22, 6, 23, 7], X[13, 8, 14, 7], X[11, 17, 12, 18], X[3, 15, 4, 16], 
  X[19, 6, 20, 5], X[23, 10, 24, 9], X[8, 13, 9, 18], X[10, 19, 11, 24], 
  X[16, 4, 17, 5]], 424}

==> HARD EPD CODES/NEW_Hard_Markers_0_Crossings_8.txt <==
{{2, 4}, PD[X[1, 11, 2, 10], X[8, 15, 1, 16], X[11, 5, 12, 4], 
  X[13, 3, 14, 2], X[6, 9, 7, 10], X[16, 7, 9, 8], X[14, 5, 15, 6], 
  X[3, 13, 4, 12]], 1}
{{2, 4}, PD[X[1, 11, 2, 10], X[15, 1, 16, 8], X[4, 11, 5, 12], 
  X[2, 13, 3, 14], X[9, 7, 10, 6], X[7, 9, 8, 16], X[14, 5, 15, 6], 
  X[12, 3, 13, 4]], 2}


==> HARD EPD CODES/NEW_Hard_Markers_0_Crossings_9.txt <==
{{1, 2}, PD[X[1, 16, 2, 17], X[9, 18, 10, 1], X[15, 6, 16, 7], 
  X[2, 12, 3, 11], X[17, 8, 18, 9], X[7, 10, 8, 11], X[14, 4, 15, 3], 
  X[12, 6, 13, 5], X[4, 14, 5, 13]], 1}
{{1, 2}, PD[X[1, 16, 2, 17], X[9, 18, 10, 1], X[6, 16, 7, 15], 
  X[11, 2, 12, 3], X[17, 8, 18, 9], X[7, 10, 8, 11], X[14, 4, 15, 3], 
  X[12, 6, 13, 5], X[4, 14, 5, 13]], 2}
{{1, 2}, PD[X[10, 1, 11, 2], X[18, 9, 1, 10], X[2, 11, 3, 12], 
  X[17, 5, 18, 4], X[8, 13, 9, 14], X[12, 3, 13, 4], X[7, 17, 8, 16], 
  X[5, 15, 6, 14], X[15, 7, 16, 6]], 3}
{{1, 2}, PD[X[10, 1, 11, 2], X[18, 9, 1, 10], X[2, 11, 3, 12], 
  X[4, 17, 5, 18], X[13, 9, 14, 8], X[12, 3, 13, 4], X[7, 17, 8, 16], 
  X[5, 15, 6, 14], X[15, 7, 16, 6]], 4}
{{1, 2}, PD[X[1, 11, 2, 10], X[3, 1, 4, 18], X[11, 3, 12, 2], 
  X[9, 17, 10, 16], X[17, 5, 18, 4], X[12, 5, 13, 6], X[6, 15, 7, 16], 
  X[8, 13, 9, 14], X[14, 7, 15, 8]], 5}
{{1, 2}, PD[X[1, 11, 2, 10], X[3, 1, 4, 18], X[11, 3, 12, 2], 
  X[16, 9, 17, 10], X[17, 5, 18, 4], X[5, 13, 6, 12], X[6, 15, 7, 16], 
  X[8, 13, 9, 14], X[14, 7, 15, 8]], 6}
{{2, 4}, PD[X[1, 15, 2, 14], X[12, 17, 1, 18], X[4, 15, 5, 16], 
  X[2, 7, 3, 8], X[10, 14, 11, 13], X[18, 10, 13, 9], X[8, 12, 9, 11], 
  X[16, 5, 17, 6], X[6, 3, 7, 4]], 7}


==> HARD EPD CODES/NEW_Hard_Markers_10_Crossings_10.txt <==
{{1, 0}, PD[Y[15, 2, 16, 1], Y[16, 10, 17, 1], Y[14, 2, 15, 3], 
  Z[9, 17, 10, 18], Z[3, 13, 4, 14], Y[18, 8, 19, 9], Y[12, 4, 13, 5], 
  Z[7, 19, 8, 20], Z[5, 11, 6, 12], Y[20, 6, 11, 7]], 1}
{{1, -2}, PD[Y[16, 2, 17, 1], Y[17, 10, 18, 1], Y[15, 2, 16, 3], 
  Z[9, 18, 10, 19], Z[3, 14, 4, 15], Y[19, 6, 20, 7], Z[8, 12, 9, 11], 
  Y[13, 4, 14, 5], Z[5, 12, 6, 13], Y[20, 8, 11, 7]], 2}
{{1, -2}, PD[Y[1, 13, 2, 14], Y[10, 19, 1, 18], Z[12, 6, 13, 7], 
  Y[2, 15, 3, 14], Z[17, 6, 18, 5], Y[9, 19, 10, 20], Y[7, 11, 8, 12], 
  Z[15, 4, 16, 3], Y[4, 17, 5, 16], Z[20, 8, 11, 9]], 3}
{{1, -4}, PD[Y[1, 18, 2, 17], Y[10, 14, 1, 15], Z[18, 7, 19, 6], 
  Y[2, 12, 3, 13], Z[16, 9, 17, 8], Z[15, 9, 16, 10], Z[13, 7, 14, 8], 
  Z[19, 3, 20, 4], Y[5, 12, 6, 11], Z[20, 5, 11, 4]], 4}
{{1, -2}, PD[Y[15, 2, 16, 1], Y[16, 10, 17, 1], Y[14, 2, 15, 3], 
  Z[9, 17, 10, 18], Z[3, 13, 4, 14], Y[18, 4, 19, 5], Z[8, 13, 9, 12], 
  Y[19, 8, 20, 7], Z[5, 11, 6, 12], Y[20, 6, 11, 7]], 5}
{{1, -4}, PD[Y[1, 16, 2, 15], Y[10, 18, 1, 19], Z[16, 3, 17, 2], 
  Z[14, 9, 15, 8], Z[19, 9, 20, 10], Z[17, 3, 18, 4], Y[7, 12, 8, 11], 
  Z[13, 5, 14, 6], Z[20, 5, 11, 4], Y[6, 12, 7, 13]], 6}
{{1, -4}, PD[Y[1, 16, 2, 15], Y[10, 12, 1, 13], Z[16, 5, 17, 4], 
  Y[2, 14, 3, 15], Z[13, 3, 14, 4], Y[9, 12, 10, 11], Y[5, 20, 6, 19], 
  Z[17, 7, 18, 8], Z[20, 9, 11, 8], Y[6, 18, 7, 19]], 7}
{{1, -4}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 10], Y[17, 9, 18, 8], 
  Z[2, 13, 3, 14], Z[9, 15, 10, 14], Y[18, 7, 19, 8], Y[12, 3, 13, 4], 
  Z[6, 11, 7, 12], Y[19, 5, 20, 4], Z[5, 11, 6, 20]], 8}
{{1, -4}, PD[Y[17, 2, 18, 1], Y[18, 10, 19, 1], Y[16, 2, 17, 3], 
  Z[9, 15, 10, 16], Y[19, 6, 20, 5], Z[3, 11, 4, 12], Z[8, 13, 9, 12], 
  Y[14, 6, 15, 7], Y[20, 4, 11, 5], Z[7, 13, 8, 14]], 9}
{{1, -4}, PD[Y[13, 2, 14, 1], Y[14, 6, 15, 1], Y[12, 2, 13, 3], 
  Z[5, 15, 6, 16], Z[3, 19, 4, 18], Y[11, 9, 12, 8], Y[16, 9, 11, 10], 
  Z[4, 19, 5, 20], Y[17, 8, 18, 7], Z[10, 17, 7, 20]], 10}
{{1, -6}, PD[Y[1, 12, 2, 13], Y[6, 18, 1, 19], Z[11, 9, 12, 8], 
  Y[2, 16, 3, 15], Z[13, 4, 14, 5], Z[19, 5, 20, 6], Z[17, 8, 18, 7], 
  Z[16, 9, 11, 10], Y[3, 14, 4, 15], Z[20, 10, 17, 7]], 11}
{{1, -6}, PD[Y[18, 2, 19, 1], Y[19, 10, 20, 1], Y[17, 4, 18, 5], 
  Z[2, 13, 3, 14], Z[9, 15, 10, 14], Y[20, 6, 17, 5], Z[3, 13, 4, 12], 
  Z[8, 11, 9, 12], Y[15, 7, 16, 6], Z[7, 11, 8, 16]], 12}
{{1, -6}, PD[Y[18, 2, 19, 1], Y[19, 10, 20, 1], Y[17, 6, 18, 7], 
  Z[2, 15, 3, 14], Z[9, 13, 10, 14], Y[20, 8, 17, 7], Z[5, 11, 6, 12], 
  Y[15, 4, 16, 3], Z[8, 13, 9, 12], Z[4, 11, 5, 16]], 13}
{{1, -6}, PD[Y[1, 16, 2, 15], Y[10, 18, 1, 19], Z[16, 3, 17, 2], 
  Z[14, 7, 15, 6], Z[19, 9, 20, 10], Z[17, 3, 18, 4], Y[5, 12, 6, 11], 
  Z[13, 7, 14, 8], Y[8, 12, 9, 13], Z[20, 5, 11, 4]], 14}
{{1, -4}, PD[Y[17, 2, 18, 1], Y[18, 10, 19, 1], Y[16, 8, 17, 9], 
  Z[2, 13, 3, 12], Z[9, 19, 10, 20], Y[15, 8, 16, 7], Y[13, 6, 14, 5], 
  Z[3, 11, 4, 12], Y[20, 4, 11, 5], Z[6, 15, 7, 14]], 15}
{{1, -4}, PD[Y[14, 2, 15, 1], Y[15, 10, 16, 1], Y[13, 2, 14, 3], 
  Z[9, 16, 10, 17], Z[3, 12, 4, 13], Y[17, 6, 18, 7], Z[8, 12, 9, 11], 
  Z[4, 20, 5, 19], Z[5, 18, 6, 19], Z[7, 20, 8, 11]], 16}
{{1, -8}, PD[Y[1, 14, 2, 13], Y[10, 18, 1, 19], Z[14, 3, 15, 2], 
  Z[12, 9, 13, 8], Z[19, 9, 20, 10], Z[17, 3, 18, 4], Z[15, 7, 16, 8], 
  Z[11, 5, 12, 6], Z[20, 5, 11, 4], Z[16, 7, 17, 6]], 17}


==> HARD EPD CODES/NEW_Hard_Markers_10_Crossings_11.txt <==
{{1, -6}, PD[Y[1, 18, 2, 19], Y[2, 13, 3, 12], Y[3, 11, 4, 12], 
  Y[4, 20, 1, 19], Z[21, 6, 22, 5], Z[20, 6, 21, 7], Z[17, 10, 18, 9], 
  Z[16, 8, 17, 9], Z[15, 8, 16, 7], Z[22, 14, 15, 5], X[10, 14, 11, 13]], 1}
{{1, -6}, PD[Y[1, 21, 2, 20], Y[2, 19, 3, 20], Y[3, 5, 4, 6], Y[4, 7, 1, 6], 
  Y[10, 16, 11, 15], Y[11, 18, 12, 19], Y[12, 8, 13, 5], Y[13, 8, 14, 7], 
  X[14, 22, 15, 21], Y[9, 16, 10, 17], Z[17, 22, 18, 9]], 2}
{{1, -6}, PD[Y[1, 21, 2, 20], Y[2, 19, 3, 20], Y[3, 5, 4, 6], Y[4, 7, 1, 6], 
  Z[10, 16, 11, 15], X[11, 18, 12, 19], Y[12, 8, 13, 5], Y[13, 8, 14, 7], 
  Y[14, 22, 15, 21], Z[9, 16, 10, 17], Y[17, 22, 18, 9]], 3}
{{1, -6}, PD[X[1, 8, 2, 9], Y[2, 16, 3, 15], Y[3, 16, 4, 17], 
  Y[4, 20, 5, 19], Y[5, 18, 6, 19], Y[6, 18, 7, 17], Y[7, 20, 8, 21], 
  Z[9, 11, 10, 12], Z[10, 13, 1, 12], Z[21, 13, 22, 14], Z[22, 11, 15, 14]], 
 4}
{{1, -4}, PD[Y[1, 15, 2, 14], Y[2, 13, 3, 14], Y[3, 13, 4, 12], 
  Y[4, 15, 5, 16], Y[5, 17, 6, 16], Y[6, 21, 7, 22], Y[7, 19, 8, 18], 
  Y[8, 19, 9, 20], Y[9, 21, 10, 20], Y[10, 17, 11, 18], X[22, 11, 1, 12]], 5}
{{1, -4}, PD[X[1, 12, 2, 13], Y[2, 16, 3, 15], Y[3, 14, 4, 15], 
  Y[4, 14, 5, 13], Z[22, 6, 1, 5], Y[6, 18, 7, 17], Y[7, 20, 8, 21], 
  Y[8, 20, 9, 19], Y[9, 18, 10, 19], Y[10, 22, 11, 21], Y[11, 16, 12, 17]], 6}
{{1, -4}, PD[X[1, 5, 2, 4], Y[2, 15, 3, 16], Y[3, 17, 4, 16], 
  Y[5, 14, 6, 15], Y[6, 14, 7, 13], Y[7, 18, 8, 19], Y[8, 22, 9, 21], 
  Y[9, 20, 10, 21], Y[10, 20, 11, 19], Y[11, 22, 12, 13], Y[12, 18, 1, 17]], 
 7}
{{1, -5}, PD[Y[1, 14, 2, 13], Y[2, 12, 3, 13], Y[3, 12, 4, 11], 
  Y[4, 14, 5, 15], Y[5, 22, 6, 21], Y[6, 16, 7, 17], Y[7, 19, 8, 20], 
  Y[8, 19, 9, 18], Y[9, 16, 10, 15], Y[10, 22, 1, 11], X[17, 20, 18, 21]], 8}
{{1, -6}, PD[Y[1, 16, 2, 15], Y[2, 21, 3, 20], Y[3, 19, 4, 20], 
  Y[4, 14, 1, 15], Z[21, 7, 22, 6], Z[22, 5, 19, 6], Z[17, 11, 18, 10], 
  Z[16, 8, 17, 7], Z[13, 12, 14, 5], Z[18, 9, 13, 10], X[8, 12, 9, 11]], 9}
{{1, -4}, PD[Y[1, 8, 2, 9], Y[2, 16, 3, 17], Y[3, 18, 4, 17], Y[4, 10, 1, 9], 
  Y[21, 6, 22, 5], Y[20, 6, 21, 7], Y[19, 8, 20, 7], X[18, 16, 19, 15], 
  Y[14, 10, 15, 11], Y[13, 12, 14, 11], Y[22, 12, 13, 5]], 10}
{{1, -4}, PD[Y[1, 20, 2, 19], Y[2, 20, 3, 21], Y[3, 10, 4, 11], 
  Y[4, 10, 5, 9], Y[5, 16, 6, 9], Y[6, 16, 7, 15], Y[7, 18, 8, 17], 
  Y[8, 18, 1, 19], Z[21, 14, 22, 13], Z[22, 12, 17, 13], X[11, 15, 12, 14]], 
 11}
{{1, -4}, PD[Y[1, 13, 2, 12], Y[2, 13, 3, 14], Y[3, 17, 4, 16], 
  Y[4, 15, 5, 16], Y[5, 15, 6, 14], X[6, 17, 7, 18], Y[22, 7, 1, 8], 
  Z[8, 21, 9, 22], Z[9, 21, 10, 20], Z[10, 19, 11, 20], Z[11, 19, 12, 18]], 
 12}
{{1, -4}, PD[Y[1, 14, 2, 13], Y[2, 14, 3, 15], X[3, 9, 4, 8], 
  Z[4, 20, 5, 19], Z[5, 18, 6, 19], Z[6, 18, 7, 17], Z[7, 22, 8, 17], 
  Y[9, 12, 10, 11], Y[10, 12, 1, 13], Y[20, 11, 21, 16], Y[21, 15, 22, 16]], 
 13}
{{1, -6}, PD[Y[1, 11, 2, 10], Y[2, 11, 3, 12], Y[3, 13, 4, 12], 
  Y[4, 15, 5, 16], Y[5, 17, 6, 16], Y[6, 19, 7, 20], Y[7, 19, 8, 18], 
  Y[8, 17, 9, 18], X[9, 21, 10, 20], Y[22, 13, 1, 14], Z[14, 21, 15, 22]], 14}
{{1, -6}, PD[X[1, 5, 2, 4], Y[2, 17, 3, 18], Y[3, 19, 4, 18], 
  Z[5, 10, 6, 11], Z[6, 10, 1, 9], Z[21, 12, 22, 13], Z[20, 8, 21, 7], 
  Z[19, 8, 20, 9], Z[16, 12, 17, 11], Z[15, 14, 16, 7], Z[22, 14, 15, 13]], 
 15}
{{1, -4}, PD[Y[1, 15, 2, 14], Y[2, 13, 3, 14], Y[3, 13, 4, 12], 
  X[4, 15, 5, 16], Z[5, 19, 6, 18], Z[6, 17, 7, 18], Z[7, 17, 8, 16], 
  Z[8, 19, 9, 20], Z[9, 21, 10, 20], Z[10, 21, 11, 22], Y[22, 11, 1, 12]], 16}
{{1, -3}, PD[X[1, 12, 2, 13], Y[2, 18, 3, 17], Y[3, 14, 4, 15], 
  Y[4, 16, 5, 15], Y[5, 16, 6, 17], Y[6, 14, 7, 13], Z[22, 8, 1, 7], 
  Y[8, 22, 9, 21], Y[9, 20, 10, 21], Y[10, 20, 11, 19], Y[11, 18, 12, 19]], 
 17}
{{1, -4}, PD[Y[1, 18, 2, 19], Y[2, 18, 3, 17], Y[3, 16, 4, 17], 
  Y[4, 16, 5, 15], Y[5, 21, 6, 20], Y[6, 11, 7, 12], Y[7, 11, 8, 22], 
  Y[8, 21, 9, 22], Y[9, 13, 10, 12], Y[10, 13, 1, 14], X[19, 15, 20, 14]], 18}
{{1, -4}, PD[Y[1, 14, 2, 15], Y[2, 14, 3, 13], Y[3, 12, 4, 13], 
  X[4, 16, 5, 15], Y[22, 6, 1, 5], Z[6, 22, 7, 21], Z[7, 18, 8, 19], 
  Z[8, 20, 9, 19], Z[9, 20, 10, 21], Z[10, 18, 11, 17], Z[11, 16, 12, 17]], 
 19}
{{1, -4}, PD[Y[1, 18, 2, 19], Y[2, 18, 3, 17], Y[3, 16, 4, 17], 
  Y[4, 14, 5, 13], Y[5, 14, 6, 15], Y[6, 16, 7, 15], Y[7, 12, 8, 13], 
  Y[8, 22, 9, 21], Y[9, 20, 10, 21], Y[10, 20, 11, 19], X[22, 12, 1, 11]], 20}
{{1, -5}, PD[Y[1, 14, 2, 15], Y[2, 14, 3, 13], Y[3, 12, 4, 13], 
  X[4, 16, 5, 15], Z[5, 20, 6, 21], Z[6, 22, 7, 21], Y[22, 8, 1, 7], 
  Z[8, 18, 9, 17], Z[9, 18, 10, 19], Z[10, 20, 11, 19], Z[11, 16, 12, 17]], 
 21}
{{1, -5}, PD[Y[1, 20, 2, 19], Y[2, 8, 3, 9], Y[3, 8, 4, 7], Y[4, 16, 5, 7], 
  Y[5, 10, 6, 9], Y[6, 18, 1, 19], Z[21, 12, 22, 13], Z[20, 12, 21, 11], 
  Z[17, 14, 18, 15], Z[22, 14, 17, 13], X[10, 16, 11, 15]], 22}
{{1, -6}, PD[Y[1, 16, 2, 15], Y[2, 14, 3, 15], Y[3, 14, 4, 13], 
  Y[4, 18, 5, 19], Y[5, 18, 6, 17], Y[6, 16, 7, 17], Y[7, 20, 8, 19], 
  Y[8, 20, 9, 21], X[12, 9, 1, 10], Y[10, 13, 11, 22], Y[11, 21, 12, 22]], 23}
{{1, -4}, PD[Y[1, 19, 2, 18], Y[2, 19, 3, 20], Y[3, 15, 4, 14], 
  Y[4, 13, 5, 14], Y[5, 13, 6, 22], Y[6, 21, 7, 22], Y[7, 21, 8, 20], 
  Y[8, 15, 9, 16], X[12, 9, 1, 10], Y[10, 18, 11, 17], Y[11, 16, 12, 17]], 24}
{{1, -3}, PD[Y[1, 18, 2, 19], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 16, 5, 15], Y[5, 16, 6, 17], Y[6, 18, 7, 17], Y[7, 12, 8, 13], 
  Y[8, 22, 9, 21], Y[9, 20, 10, 21], Y[10, 20, 11, 19], X[22, 12, 1, 11]], 25}
{{1, -6}, PD[X[1, 6, 2, 7], Y[2, 17, 3, 18], Y[3, 17, 4, 22], 
  Y[4, 21, 5, 22], Y[5, 21, 6, 20], Y[7, 14, 8, 15], Y[8, 14, 9, 13], 
  Y[9, 18, 10, 19], Y[10, 20, 11, 19], Y[11, 16, 12, 13], Y[12, 16, 1, 15]], 
 26}
{{1, -4}, PD[Y[1, 20, 2, 19], Y[2, 20, 3, 21], Y[3, 22, 4, 21], 
  Y[4, 14, 5, 15], Y[5, 14, 6, 13], Y[6, 22, 7, 13], Y[7, 16, 8, 15], 
  Y[8, 16, 9, 17], X[12, 9, 1, 10], Y[10, 19, 11, 18], Y[11, 17, 12, 18]], 27}
{{1, -4}, PD[Y[1, 16, 2, 17], Y[2, 16, 3, 15], Y[3, 14, 4, 15], 
  Y[4, 14, 5, 13], Y[5, 20, 6, 21], Y[6, 22, 7, 21], Y[7, 22, 8, 13], 
  Y[8, 20, 9, 19], X[12, 9, 1, 10], Y[10, 17, 11, 18], Y[11, 19, 12, 18]], 28}
{{1, -6}, PD[Y[1, 17, 2, 18], Y[2, 17, 3, 16], Y[3, 13, 4, 14], 
  Y[4, 13, 5, 22], Y[5, 21, 6, 22], Y[6, 15, 7, 14], Y[7, 15, 8, 16], 
  Y[8, 21, 9, 20], X[12, 9, 1, 10], Y[10, 18, 11, 19], Y[11, 20, 12, 19]], 29}
{{1, -5}, PD[Y[1, 14, 2, 15], Y[2, 14, 3, 13], Y[3, 12, 4, 13], 
  X[4, 16, 5, 15], Y[22, 6, 1, 5], Z[6, 18, 7, 17], Z[7, 18, 8, 19], 
  Z[8, 22, 9, 21], Z[9, 20, 10, 21], Z[10, 20, 11, 19], Z[11, 16, 12, 17]], 
 30}
{{1, -6}, PD[Y[1, 15, 2, 14], Y[2, 15, 3, 16], Y[3, 12, 4, 13], 
  Y[4, 12, 5, 11], Y[5, 20, 6, 21], Y[6, 20, 7, 19], Y[7, 18, 8, 19], 
  Y[8, 22, 9, 21], Y[9, 22, 10, 11], Y[10, 18, 1, 17], X[13, 17, 14, 16]], 31}
{{1, -5}, PD[Y[1, 14, 2, 15], Y[2, 14, 3, 13], Y[3, 12, 4, 13], 
  X[4, 16, 5, 15], Y[22, 6, 1, 5], Z[6, 20, 7, 19], Z[7, 18, 8, 19], 
  Z[8, 18, 9, 17], Z[9, 20, 10, 21], Z[10, 22, 11, 21], Z[11, 16, 12, 17]], 
 32}
{{1, -6}, PD[Y[1, 21, 2, 20], Y[2, 19, 3, 20], X[10, 4, 1, 3], 
  Z[4, 16, 5, 17], Z[5, 12, 6, 11], Z[6, 18, 7, 11], Z[7, 18, 8, 17], 
  Z[8, 12, 9, 13], Z[9, 16, 10, 15], Z[21, 13, 22, 14], Z[22, 15, 19, 14]], 
 33}
{{1, -4}, PD[Y[1, 12, 2, 13], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 12, 5, 11], Y[5, 20, 6, 21], Y[6, 18, 7, 17], Y[7, 18, 8, 19], 
  Y[8, 20, 9, 19], Y[9, 16, 10, 17], X[10, 22, 11, 21], Y[22, 16, 1, 15]], 34}
{{1, -6}, PD[Y[1, 16, 2, 15], Y[2, 16, 3, 17], Y[3, 18, 4, 17], 
  Y[4, 20, 5, 21], Y[5, 11, 6, 12], Y[6, 13, 7, 12], Y[7, 22, 8, 21], 
  Y[8, 14, 9, 15], Y[9, 20, 10, 19], Y[10, 18, 1, 19], X[13, 11, 14, 22]], 35}
{{1, -5}, PD[Y[1, 20, 2, 19], Y[2, 20, 3, 21], Y[3, 22, 4, 21], 
  X[4, 8, 5, 7], Y[5, 13, 6, 14], Y[6, 15, 7, 14], Y[8, 22, 9, 13], 
  Y[9, 16, 10, 15], Y[10, 18, 11, 19], Y[11, 18, 12, 17], Y[12, 16, 1, 17]], 
 36}
{{1, -5}, PD[Y[1, 15, 2, 16], Y[2, 15, 3, 14], Y[3, 21, 4, 22], 
  Y[4, 12, 5, 13], Y[5, 12, 6, 11], Y[6, 21, 7, 20], Y[7, 19, 8, 20], 
  Y[8, 17, 9, 16], Y[9, 17, 10, 18], Y[10, 19, 1, 18], X[13, 11, 14, 22]], 37}
{{1, -6}, PD[Y[1, 17, 2, 16], X[2, 6, 3, 5], Y[3, 18, 4, 19], 
  Y[4, 20, 5, 19], Y[6, 17, 7, 18], Y[7, 21, 8, 20], Y[8, 13, 9, 14], 
  Y[9, 15, 10, 14], Y[10, 15, 11, 16], Y[11, 13, 12, 22], Y[12, 21, 1, 22]], 
 38}
{{1, -5}, PD[Y[1, 16, 2, 17], Y[2, 16, 3, 15], Y[3, 18, 4, 19], 
  Y[4, 20, 5, 19], Y[5, 20, 6, 21], Y[6, 11, 7, 12], Y[7, 13, 8, 12], 
  Y[8, 22, 9, 21], Y[9, 14, 10, 15], Y[10, 18, 1, 17], X[13, 11, 14, 22]], 39}
{{1, -5}, PD[Y[1, 19, 2, 18], Y[2, 19, 3, 20], Y[3, 17, 4, 16], 
  Y[4, 14, 5, 13], Y[5, 12, 6, 13], Y[6, 12, 7, 11], Y[7, 14, 8, 15], 
  Y[8, 21, 9, 22], Y[9, 21, 10, 20], Y[10, 17, 1, 18], X[15, 22, 16, 11]], 40}
{{1, -5}, PD[Y[1, 13, 2, 14], Y[2, 17, 3, 16], Y[3, 22, 4, 21], 
  Y[4, 18, 5, 19], Y[5, 20, 6, 19], Y[6, 20, 7, 21], Y[7, 11, 8, 12], 
  Y[8, 13, 9, 12], Y[9, 15, 10, 16], Y[10, 15, 1, 14], X[17, 11, 18, 22]], 41}
{{1, -4}, PD[Y[1, 17, 2, 18], X[2, 8, 3, 7], Y[3, 16, 4, 15], 
  Y[4, 14, 5, 15], Y[5, 14, 6, 13], Y[6, 22, 7, 13], Y[8, 17, 9, 16], 
  Y[9, 21, 10, 22], Y[10, 19, 11, 18], Y[11, 19, 12, 20], Y[12, 21, 1, 20]], 
 42}
{{1, -5}, PD[Y[1, 8, 2, 9], Y[2, 18, 3, 17], Y[3, 16, 4, 17], 
  Y[4, 14, 5, 13], Y[5, 14, 6, 15], Y[6, 16, 7, 15], X[7, 18, 8, 19], 
  Z[9, 20, 10, 21], Z[10, 22, 11, 21], Y[22, 12, 1, 11], Z[12, 20, 13, 19]], 
 43}
{{1, -6}, PD[Y[1, 20, 2, 19], Y[2, 16, 3, 17], X[3, 7, 4, 6], 
  Y[4, 15, 5, 14], Y[5, 13, 6, 14], Y[7, 16, 8, 15], Y[8, 20, 9, 21], 
  Y[9, 22, 10, 21], Y[10, 22, 11, 13], Y[11, 18, 12, 17], Y[12, 18, 1, 19]], 
 44}
{{1, -4}, PD[Y[1, 16, 2, 17], Y[2, 22, 3, 21], X[3, 7, 4, 6], 
  Y[4, 13, 5, 14], Y[5, 15, 6, 14], Y[7, 22, 8, 13], Y[8, 16, 9, 15], 
  Y[9, 20, 10, 21], Y[10, 20, 11, 19], Y[11, 18, 12, 19], Y[12, 18, 1, 17]], 
 45}
{{1, -6}, PD[Y[1, 14, 2, 13], Y[2, 12, 3, 13], Y[3, 12, 4, 11], 
  Y[4, 14, 5, 15], Y[5, 17, 6, 18], Y[6, 19, 7, 18], Y[7, 16, 8, 15], 
  Y[8, 22, 9, 11], Y[9, 22, 10, 21], Y[10, 20, 1, 21], X[16, 19, 17, 20]], 46}
{{1, -6}, PD[Y[1, 18, 2, 17], Y[2, 7, 3, 8], Y[3, 9, 4, 8], Y[4, 20, 5, 21], 
  Y[5, 20, 6, 19], X[6, 9, 7, 10], Y[10, 18, 11, 19], Y[11, 22, 12, 21], 
  Y[12, 16, 13, 17], Y[13, 16, 14, 15], Y[14, 22, 1, 15]], 47}
{{1, -6}, PD[Y[1, 11, 2, 10], Y[2, 11, 3, 12], X[3, 15, 4, 14], 
  Z[4, 20, 5, 19], Z[5, 20, 6, 21], Z[6, 15, 7, 16], Y[18, 7, 1, 8], 
  Z[8, 17, 9, 18], Z[9, 17, 10, 16], Z[12, 22, 13, 21], Z[13, 22, 14, 19]], 
 48}
{{1, -7}, PD[X[1, 13, 2, 12], Y[2, 20, 3, 21], Y[3, 20, 4, 19], 
  Y[4, 13, 5, 14], Y[5, 15, 6, 14], Y[6, 22, 7, 19], Y[7, 22, 8, 21], 
  Y[8, 15, 9, 16], Z[18, 9, 1, 10], Y[10, 17, 11, 18], Y[11, 17, 12, 16]], 49}
{{1, -7}, PD[Y[1, 13, 2, 12], Y[2, 20, 3, 21], Y[3, 20, 4, 19], 
  Y[4, 13, 5, 14], Y[5, 15, 6, 14], Y[6, 22, 7, 19], Y[7, 22, 8, 21], 
  X[8, 15, 9, 16], Y[18, 9, 1, 10], Z[10, 17, 11, 18], Z[11, 17, 12, 16]], 50}
{{1, -4}, PD[Y[1, 11, 2, 10], X[2, 13, 3, 14], Z[3, 17, 4, 16], 
  Z[4, 15, 5, 16], Z[5, 15, 6, 14], Z[6, 19, 7, 20], Y[22, 7, 1, 8], 
  Z[8, 21, 9, 22], Z[9, 21, 10, 20], Z[11, 19, 12, 18], Z[12, 17, 13, 18]], 
 51}
{{1, -4}, PD[Y[1, 16, 2, 15], X[2, 6, 3, 5], Y[3, 19, 4, 20], 
  Y[4, 21, 5, 20], Y[6, 18, 7, 19], Y[7, 18, 8, 17], Y[8, 16, 9, 17], 
  Y[9, 22, 10, 21], Y[10, 14, 11, 15], Y[11, 14, 12, 13], Y[12, 22, 1, 13]], 
 52}
{{1, -5}, PD[Y[1, 18, 2, 19], Y[2, 16, 3, 15], X[3, 7, 4, 6], 
  Y[4, 13, 5, 14], Y[5, 15, 6, 14], Y[7, 16, 8, 17], Y[8, 18, 9, 17], 
  Y[9, 22, 10, 13], Y[10, 20, 11, 19], Y[11, 20, 12, 21], Y[12, 22, 1, 21]], 
 53}
{{1, -6}, PD[Y[1, 16, 2, 17], Y[2, 16, 3, 15], Y[3, 10, 4, 11], 
  Y[4, 10, 5, 9], Y[5, 20, 6, 21], Y[6, 18, 7, 17], Y[7, 18, 8, 19], 
  Y[8, 20, 1, 19], Z[21, 12, 22, 13], X[14, 12, 15, 11], Z[22, 14, 9, 13]], 
 54}
{{1, -6}, PD[Y[1, 18, 2, 17], Y[2, 18, 3, 19], Y[3, 16, 4, 15], 
  Y[4, 14, 5, 15], Y[5, 12, 6, 11], Y[6, 10, 7, 11], Y[7, 20, 8, 19], 
  Y[8, 16, 1, 17], Y[21, 12, 22, 13], X[20, 10, 21, 9], Y[22, 14, 9, 13]], 55}
{{1, -5}, PD[Y[1, 20, 2, 19], X[2, 6, 3, 5], Y[3, 13, 4, 14], 
  Y[4, 15, 5, 14], Y[6, 20, 7, 21], Y[7, 22, 8, 21], Y[8, 22, 9, 13], 
  Y[9, 16, 10, 15], Y[10, 18, 11, 19], Y[11, 18, 12, 17], Y[12, 16, 1, 17]], 
 56}
{{1, -5}, PD[Y[1, 16, 2, 15], X[2, 8, 3, 7], Y[3, 17, 4, 18], 
  Y[4, 21, 5, 20], Y[5, 19, 6, 20], Y[6, 19, 7, 18], Y[8, 16, 9, 17], 
  Y[9, 22, 10, 21], Y[10, 14, 11, 15], Y[11, 14, 12, 13], Y[12, 22, 1, 13]], 
 57}
{{1, -8}, PD[Y[1, 14, 2, 15], Y[2, 20, 3, 21], Y[3, 20, 4, 19], 
  Y[4, 14, 5, 13], Y[5, 18, 6, 13], Y[6, 22, 7, 19], Y[7, 22, 8, 21], 
  Y[8, 18, 9, 17], X[12, 9, 1, 10], Y[10, 15, 11, 16], Y[11, 17, 12, 16]], 58}
{{1, -8}, PD[Y[1, 19, 2, 18], Y[2, 19, 3, 20], X[8, 3, 1, 4], 
  Y[4, 18, 5, 17], Y[5, 14, 6, 15], Y[6, 14, 7, 13], Y[7, 20, 8, 21], 
  Z[21, 11, 22, 12], Z[16, 11, 17, 10], Z[15, 9, 16, 10], Z[22, 9, 13, 12]], 
 59}
{{1, -7}, PD[X[1, 8, 2, 9], Y[2, 19, 3, 20], Y[3, 21, 4, 20], 
  Y[4, 15, 5, 16], Y[5, 15, 6, 22], Y[6, 21, 7, 22], Y[7, 19, 8, 18], 
  Z[9, 11, 10, 12], Z[10, 13, 1, 12], Z[17, 14, 18, 13], Z[16, 14, 17, 11]], 
 60}
{{1, -7}, PD[X[1, 10, 2, 11], Y[2, 21, 3, 20], Y[3, 17, 4, 18], 
  Y[4, 19, 5, 18], Y[5, 19, 6, 20], Y[6, 14, 7, 13], Y[7, 14, 8, 15], 
  Y[8, 17, 9, 22], Y[9, 21, 10, 22], Y[11, 13, 12, 16], Y[12, 15, 1, 16]], 61}
{{1, -6}, PD[Y[1, 7, 2, 6], Y[2, 14, 3, 13], Y[3, 12, 4, 13], Y[4, 5, 1, 6], 
  Y[10, 16, 11, 15], X[11, 18, 12, 19], Z[14, 20, 15, 19], Y[9, 16, 10, 17], 
  Z[17, 22, 18, 9], Y[20, 7, 21, 8], Y[21, 5, 22, 8]], 62}
{{1, -7}, PD[Y[1, 18, 2, 19], Y[2, 20, 3, 19], Y[3, 15, 4, 14], 
  Y[4, 13, 1, 14], Z[21, 5, 22, 6], Z[20, 9, 21, 8], Z[17, 9, 18, 10], 
  Z[16, 5, 17, 10], X[15, 12, 16, 13], Z[11, 7, 12, 8], Z[22, 7, 11, 6]], 63}
{{1, -7}, PD[Y[1, 9, 2, 10], Y[2, 11, 3, 10], Y[3, 18, 4, 19], 
  Y[4, 20, 1, 19], Y[21, 5, 22, 6], X[20, 18, 21, 17], Y[16, 9, 17, 8], 
  Y[15, 11, 16, 12], Y[14, 5, 15, 12], Y[13, 7, 14, 8], Y[22, 7, 13, 6]], 64}
{{1, -6}, PD[Y[1, 16, 2, 15], Y[2, 21, 3, 20], Y[3, 19, 4, 20], 
  Y[4, 14, 1, 15], Z[21, 7, 22, 6], Z[22, 5, 19, 6], Z[17, 9, 18, 8], 
  X[16, 12, 17, 11], Z[13, 10, 14, 5], Z[12, 10, 13, 9], Z[18, 7, 11, 8]], 65}
{{1, -7}, PD[Y[1, 17, 2, 18], Y[2, 19, 3, 18], Y[3, 5, 4, 6], Y[4, 7, 1, 6], 
  Z[21, 9, 22, 10], X[20, 16, 21, 15], Z[19, 12, 20, 11], Z[16, 12, 17, 13], 
  Z[22, 11, 15, 10], Y[13, 7, 14, 8], Y[14, 5, 9, 8]], 66}
{{1, -6}, PD[Y[1, 12, 2, 11], Y[2, 19, 3, 20], Y[3, 19, 4, 18], 
  Y[4, 12, 5, 13], Y[5, 16, 6, 15], Y[6, 10, 7, 11], Y[7, 10, 8, 9], 
  Y[8, 16, 1, 9], Y[21, 13, 22, 14], X[20, 18, 21, 17], Y[22, 15, 17, 14]], 
 67}
{{1, -6}, PD[Y[1, 20, 2, 19], Y[2, 10, 3, 11], Y[3, 10, 4, 9], 
  Y[4, 20, 5, 21], Y[5, 16, 6, 15], Y[6, 18, 7, 19], Y[7, 18, 8, 17], 
  Y[8, 16, 1, 17], Z[21, 12, 22, 13], X[14, 12, 15, 11], Z[22, 14, 9, 13]], 
 68}
{{1, -5}, PD[Y[1, 19, 2, 18], Y[2, 21, 3, 22], Y[3, 12, 4, 13], 
  Y[4, 12, 5, 11], Y[5, 21, 6, 20], Y[6, 19, 7, 20], Y[7, 15, 8, 14], 
  Y[8, 17, 9, 18], Y[9, 17, 10, 16], Y[10, 15, 1, 16], X[13, 11, 14, 22]], 69}
{{1, -5}, PD[Y[1, 21, 2, 20], X[2, 8, 3, 7], Y[3, 14, 4, 15], 
  Y[4, 14, 5, 13], Y[5, 22, 6, 13], Y[6, 16, 7, 15], Y[8, 21, 9, 22], 
  Y[9, 17, 10, 16], Y[10, 19, 11, 20], Y[11, 19, 12, 18], Y[12, 17, 1, 18]], 
 70}
{{1, -6}, PD[Y[1, 6, 2, 7], X[2, 14, 3, 13], Z[3, 20, 4, 21], 
  Z[4, 20, 5, 19], Z[5, 14, 6, 15], Z[7, 16, 8, 17], Z[8, 18, 9, 17], 
  Y[18, 10, 1, 9], Z[10, 16, 11, 15], Z[11, 22, 12, 19], Z[12, 22, 13, 21]], 
 71}
{{1, -7}, PD[Y[1, 7, 2, 6], Y[2, 20, 3, 19], Y[3, 18, 4, 19], Y[4, 5, 1, 6], 
  Z[21, 12, 22, 11], Z[20, 15, 21, 14], Z[17, 13, 18, 14], Z[22, 10, 17, 11], 
  Y[15, 7, 16, 8], X[12, 9, 13, 10], Y[16, 5, 9, 8]], 72}
{{1, -8}, PD[Y[1, 7, 2, 6], Y[2, 21, 3, 20], Y[3, 19, 4, 20], Y[4, 5, 1, 6], 
  Z[21, 14, 22, 15], Z[22, 16, 19, 15], Z[17, 11, 18, 10], X[16, 14, 17, 13], 
  Z[18, 9, 13, 10], Y[11, 7, 12, 8], Y[12, 5, 9, 8]], 73}
{{1, -6}, PD[Y[1, 18, 2, 19], Y[2, 18, 3, 17], Y[3, 21, 4, 20], 
  Y[4, 11, 5, 12], Y[5, 11, 6, 22], Y[6, 21, 7, 22], Y[7, 15, 8, 14], 
  Y[8, 13, 9, 14], Y[9, 13, 10, 12], Y[10, 15, 1, 16], X[19, 17, 20, 16]], 74}
{{1, -6}, PD[Y[1, 14, 2, 13], Y[2, 14, 3, 15], Y[3, 8, 4, 9], Y[4, 8, 5, 7], 
  Y[5, 12, 6, 11], Y[6, 12, 1, 13], Y[21, 9, 22, 10], X[20, 18, 21, 17], 
  Y[19, 16, 20, 11], Y[18, 16, 19, 15], Y[22, 7, 17, 10]], 75}
{{1, -8}, PD[Y[1, 10, 2, 11], Y[2, 10, 3, 9], Y[3, 6, 4, 7], Y[4, 6, 1, 5], 
  Z[21, 15, 22, 14], X[20, 18, 21, 17], Y[19, 12, 20, 5], Y[18, 12, 19, 11], 
  Z[22, 13, 17, 14], Y[15, 9, 16, 8], Y[16, 7, 13, 8]], 76}
{{1, -7}, PD[Y[1, 14, 2, 15], Y[2, 8, 3, 9], Y[3, 8, 4, 7], Y[4, 14, 5, 13], 
  Y[5, 12, 6, 13], Y[6, 12, 1, 11], Y[21, 9, 22, 10], X[20, 18, 21, 17], 
  Y[19, 16, 20, 11], Y[18, 16, 19, 15], Y[22, 7, 17, 10]], 77}
{{1, -7}, PD[Y[1, 9, 2, 8], Y[2, 7, 3, 8], Y[3, 11, 4, 12], Y[4, 11, 5, 18], 
  Y[5, 17, 6, 18], Y[6, 13, 1, 12], Y[21, 16, 22, 15], Y[20, 9, 21, 10], 
  Y[19, 7, 20, 10], Y[22, 14, 19, 15], X[16, 13, 17, 14]], 78}
{{1, -8}, PD[Y[1, 13, 2, 12], Y[2, 11, 3, 12], Y[3, 16, 4, 17], 
  Y[4, 16, 5, 15], X[5, 8, 6, 9], Z[6, 20, 7, 21], Z[7, 20, 8, 19], 
  Y[9, 18, 10, 15], Y[10, 18, 1, 17], Y[21, 14, 22, 13], Y[22, 14, 19, 11]], 
 79}
{{1, -8}, PD[Y[1, 15, 2, 16], Y[2, 11, 3, 10], Y[3, 9, 4, 10], 
  Y[4, 17, 1, 16], Z[21, 7, 22, 6], X[20, 17, 21, 18], Y[19, 15, 20, 14], 
  Y[18, 13, 19, 14], Z[22, 5, 13, 6], Z[11, 5, 12, 8], Z[12, 7, 9, 8]], 80}
{{1, -6}, PD[X[1, 4, 2, 5], Y[2, 20, 3, 19], Y[3, 20, 4, 21], 
  Y[5, 11, 6, 10], Y[6, 9, 7, 10], Y[7, 9, 8, 14], Y[8, 13, 1, 14], 
  Z[21, 17, 22, 16], Z[22, 15, 19, 16], Y[17, 13, 18, 12], 
  Y[18, 11, 15, 12]], 81}
{{1, -5}, PD[Y[1, 19, 2, 18], Y[2, 19, 3, 20], Y[3, 17, 4, 16], 
  Y[4, 13, 5, 14], Y[5, 15, 6, 14], Y[6, 15, 7, 16], X[7, 10, 8, 11], 
  Y[8, 22, 9, 21], Y[9, 22, 10, 13], Y[11, 21, 12, 20], Y[12, 17, 1, 18]], 82}
{{1, -5}, PD[X[1, 13, 2, 12], Y[2, 15, 3, 16], Y[3, 15, 4, 14], 
  Y[4, 13, 5, 14], Y[5, 19, 6, 18], Y[6, 17, 7, 18], Y[7, 17, 8, 16], 
  Y[8, 19, 9, 20], Z[22, 9, 1, 10], Y[10, 21, 11, 22], Y[11, 21, 12, 20]], 83}
{{1, -5}, PD[Y[1, 13, 2, 12], Y[2, 15, 3, 16], Y[3, 15, 4, 14], 
  Y[4, 13, 5, 14], Y[5, 19, 6, 18], Y[6, 17, 7, 18], Y[7, 17, 8, 16], 
  X[8, 19, 9, 20], Y[22, 9, 1, 10], Z[10, 21, 11, 22], Z[11, 21, 12, 20]], 84}
{{1, -4}, PD[X[1, 4, 2, 5], Y[2, 18, 3, 17], Y[3, 18, 4, 19], 
  Z[5, 12, 6, 11], Z[6, 10, 1, 11], Z[21, 8, 22, 7], Z[20, 8, 21, 9], 
  Z[19, 10, 20, 9], Z[16, 12, 17, 13], Z[15, 14, 16, 13], Z[22, 14, 15, 7]], 
 85}
{{1, -5}, PD[X[1, 4, 2, 5], Y[2, 11, 3, 12], Y[3, 11, 4, 10], 
  Z[5, 20, 6, 19], Z[6, 18, 1, 19], Y[21, 8, 22, 7], Y[20, 8, 21, 9], 
  Y[17, 10, 18, 9], Y[16, 12, 17, 13], Y[15, 14, 16, 13], Y[22, 14, 15, 7]], 
 86}
{{1, -5}, PD[Y[1, 13, 2, 12], X[2, 5, 3, 6], Z[3, 20, 4, 21], 
  Z[4, 20, 5, 19], Y[6, 9, 7, 10], Y[7, 11, 8, 10], Y[8, 11, 1, 12], 
  Y[21, 14, 22, 15], Y[18, 14, 19, 13], Y[17, 16, 18, 9], Y[22, 16, 17, 15]], 
 87}
{{1, -6}, PD[Y[1, 17, 2, 18], Y[2, 19, 3, 18], Y[3, 19, 4, 20], 
  Y[4, 21, 5, 20], X[8, 6, 1, 5], Y[6, 14, 7, 15], Y[7, 14, 8, 13], 
  Z[21, 11, 22, 12], Z[16, 11, 17, 10], Z[15, 9, 16, 10], Z[22, 9, 13, 12]], 
 88}
{{1, -5}, PD[Y[1, 8, 2, 9], Y[2, 10, 3, 9], Y[3, 10, 4, 11], X[4, 16, 5, 15], 
  Z[5, 18, 6, 19], Z[6, 18, 7, 17], Z[7, 16, 8, 17], Y[22, 12, 1, 11], 
  Z[12, 20, 13, 19], Z[13, 20, 14, 21], Z[14, 22, 15, 21]], 89}
{{1, -6}, PD[Y[1, 19, 2, 18], Y[2, 17, 3, 18], Y[3, 17, 4, 16], 
  X[4, 7, 5, 8], Y[5, 20, 6, 21], Y[6, 20, 7, 19], Y[8, 13, 9, 14], 
  Y[9, 13, 10, 22], Y[10, 21, 11, 22], Y[11, 15, 12, 14], Y[12, 15, 1, 16]], 
 90}
{{1, -6}, PD[Y[1, 10, 2, 11], Y[2, 12, 3, 11], X[6, 4, 1, 3], 
  Z[4, 20, 5, 19], Z[5, 20, 6, 21], Y[21, 12, 22, 13], Y[18, 8, 19, 7], 
  Y[17, 8, 18, 9], Y[16, 10, 17, 9], Y[15, 14, 16, 7], Y[22, 14, 15, 13]], 91}
{{1, -6}, PD[Y[1, 11, 2, 10], Y[2, 9, 3, 10], X[6, 4, 1, 3], Y[4, 14, 5, 13], 
  Y[5, 14, 6, 15], Y[21, 8, 22, 7], Y[20, 8, 21, 9], Y[19, 12, 20, 11], 
  Y[18, 12, 19, 13], Y[17, 16, 18, 15], Y[22, 16, 17, 7]], 92}
{{1, -6}, PD[Y[1, 18, 2, 17], Y[2, 16, 3, 17], X[6, 4, 1, 3], Z[4, 9, 5, 8], 
  Z[5, 9, 6, 10], Z[21, 10, 22, 11], Z[20, 8, 21, 7], Z[19, 14, 20, 7], 
  Z[18, 14, 19, 13], Z[15, 12, 16, 13], Z[22, 12, 15, 11]], 93}
{{1, -5}, PD[Y[1, 12, 2, 13], Y[2, 12, 3, 11], Y[3, 16, 4, 11], 
  Y[4, 14, 5, 13], X[10, 6, 1, 5], Z[6, 20, 7, 19], Z[7, 18, 8, 19], 
  Z[8, 18, 9, 17], Z[9, 20, 10, 21], Y[21, 14, 22, 15], Y[22, 16, 17, 15]], 
 94}
{{1, -6}, PD[Y[1, 17, 2, 16], Y[2, 13, 3, 14], Y[3, 15, 4, 14], 
  Y[4, 15, 5, 16], X[12, 6, 1, 5], Y[6, 21, 7, 20], Y[7, 19, 8, 20], 
  Y[8, 18, 9, 17], Y[9, 18, 10, 13], Y[10, 19, 11, 22], Y[11, 21, 12, 22]], 
 95}
{{1, -6}, PD[Y[1, 21, 2, 20], Y[2, 17, 3, 18], Y[3, 19, 4, 18], 
  Y[4, 19, 5, 20], X[10, 6, 1, 5], Z[6, 12, 7, 11], Z[7, 16, 8, 11], 
  Z[8, 16, 9, 15], Z[9, 12, 10, 13], Z[21, 15, 22, 14], Z[22, 13, 17, 14]], 
 96}
{{1, -6}, PD[Y[1, 16, 2, 17], Y[2, 16, 3, 15], Y[3, 10, 4, 11], 
  Y[4, 12, 5, 11], Y[5, 18, 6, 15], Y[6, 18, 7, 17], X[14, 8, 1, 7], 
  Z[8, 21, 9, 20], Z[9, 19, 10, 20], Z[12, 19, 13, 22], Z[13, 21, 14, 22]], 
 97}
{{1, -6}, PD[Y[1, 21, 2, 20], Y[2, 19, 3, 20], X[12, 4, 1, 3], 
  Y[4, 15, 5, 14], Y[5, 13, 6, 14], Y[6, 22, 7, 21], Y[7, 18, 8, 19], 
  Y[8, 18, 9, 17], Y[9, 22, 10, 17], Y[10, 13, 11, 16], Y[11, 15, 12, 16]], 
 98}
{{1, -6}, PD[Y[1, 8, 2, 9], Y[2, 10, 3, 9], X[14, 4, 1, 3], Z[4, 21, 5, 20], 
  Z[5, 19, 6, 20], Z[6, 15, 7, 16], Z[7, 17, 8, 16], Z[10, 17, 11, 18], 
  Z[11, 15, 12, 18], Z[12, 19, 13, 22], Z[13, 21, 14, 22]], 99}
{{1, -6}, PD[Y[1, 19, 2, 20], Y[2, 21, 3, 20], X[8, 4, 1, 3], 
  Y[4, 14, 5, 15], Y[5, 16, 6, 15], Y[6, 16, 7, 17], Y[7, 14, 8, 13], 
  Z[21, 11, 22, 12], Z[18, 11, 19, 10], Z[17, 9, 18, 10], Z[22, 9, 13, 12]], 
 100}
{{1, -5}, PD[Y[1, 19, 2, 20], Y[2, 21, 3, 20], X[8, 4, 1, 3], 
  Z[4, 11, 5, 12], Z[5, 13, 6, 12], Z[6, 13, 7, 14], Z[7, 11, 8, 10], 
  Z[21, 15, 22, 16], Z[18, 15, 19, 14], Z[17, 9, 18, 10], Z[22, 9, 17, 16]], 
 101}
{{1, -6}, PD[X[1, 6, 2, 7], Y[2, 18, 3, 19], Y[3, 20, 4, 19], 
  Y[4, 20, 5, 21], Y[5, 18, 6, 17], Z[7, 9, 8, 10], Z[8, 11, 1, 10], 
  Z[21, 12, 22, 13], Z[16, 12, 17, 11], Z[15, 14, 16, 9], Z[22, 14, 15, 13]], 
 102}
{{1, -5}, PD[Y[1, 20, 2, 19], X[2, 7, 3, 8], Z[3, 12, 4, 13], 
  Z[4, 14, 5, 13], Z[5, 14, 6, 15], Z[6, 12, 7, 11], Y[8, 18, 1, 19], 
  Z[21, 10, 22, 9], Z[20, 10, 21, 11], Z[17, 16, 18, 15], Z[22, 16, 17, 9]], 
 103}
{{1, -6}, PD[Y[1, 13, 2, 12], X[2, 9, 3, 10], Z[3, 21, 4, 20], 
  Z[4, 19, 5, 20], Z[5, 19, 6, 18], Z[6, 15, 7, 16], Z[7, 15, 8, 22], 
  Z[8, 21, 9, 22], Y[10, 11, 1, 12], Y[17, 11, 18, 14], Y[16, 13, 17, 14]], 
 104}
{{1, -6}, PD[Y[1, 15, 2, 16], X[2, 11, 3, 12], Y[3, 20, 4, 19], 
  Y[4, 18, 5, 19], Y[5, 18, 6, 17], Y[6, 22, 7, 17], Y[7, 14, 8, 13], 
  Y[8, 14, 9, 15], Y[9, 22, 10, 21], Y[10, 20, 11, 21], Y[12, 13, 1, 16]], 
 105}
{{1, -6}, PD[Y[1, 20, 2, 19], X[2, 11, 3, 12], Y[3, 15, 4, 14], 
  Y[4, 13, 5, 14], Y[5, 17, 6, 18], Y[6, 17, 7, 22], Y[7, 21, 8, 22], 
  Y[8, 21, 9, 20], Y[9, 13, 10, 16], Y[10, 15, 11, 16], Y[12, 18, 1, 19]], 
 106}
{{1, -5}, PD[X[1, 8, 2, 9], Y[2, 17, 3, 16], Y[3, 15, 4, 16], 
  Y[4, 15, 5, 22], Y[5, 21, 6, 22], Y[6, 21, 7, 20], Y[7, 17, 8, 18], 
  Z[9, 11, 10, 12], Z[10, 13, 1, 12], Z[19, 11, 20, 14], Z[18, 13, 19, 14]], 
 107}
{{1, -8}, PD[X[1, 5, 2, 4], Y[2, 11, 3, 12], Y[3, 13, 4, 12], 
  Z[5, 20, 6, 21], Z[6, 20, 7, 19], Z[7, 17, 8, 16], Z[8, 15, 9, 16], 
  Z[9, 22, 10, 19], Z[10, 22, 11, 21], Z[13, 15, 14, 18], Z[14, 17, 1, 18]], 
 108}
{{1, -8}, PD[X[1, 5, 2, 4], Y[2, 7, 3, 8], Y[3, 9, 4, 8], Z[5, 11, 6, 12], 
  Z[6, 13, 7, 12], Z[9, 15, 10, 16], Z[10, 17, 1, 16], Z[21, 15, 22, 14], 
  Z[20, 17, 21, 18], Z[19, 11, 20, 18], Z[22, 13, 19, 14]], 109}
{{1, -2}, PD[Y[1, 17, 2, 16], Y[2, 17, 3, 18], Y[3, 19, 4, 18], 
  Y[4, 22, 5, 21], Y[5, 20, 6, 21], Y[6, 11, 7, 12], Y[7, 13, 8, 12], 
  Y[8, 13, 9, 14], Y[9, 15, 10, 14], Y[10, 15, 1, 16], X[19, 11, 20, 22]], 
 110}
{{1, -2}, PD[Y[1, 10, 2, 11], Y[2, 10, 3, 9], Y[3, 8, 4, 9], Y[4, 18, 5, 17], 
  Y[5, 16, 6, 17], Y[6, 16, 7, 15], X[7, 18, 8, 19], Y[22, 12, 1, 11], 
  Z[12, 22, 13, 21], Z[13, 20, 14, 21], Z[14, 20, 15, 19]], 111}
{{1, -2}, PD[Y[1, 19, 2, 18], Y[2, 19, 3, 20], Y[3, 21, 4, 20], 
  Y[4, 14, 5, 13], Y[5, 12, 6, 13], Y[6, 12, 7, 11], Y[7, 22, 8, 11], 
  Y[8, 15, 9, 16], Y[9, 17, 10, 16], Y[10, 17, 1, 18], X[14, 21, 15, 22]], 
 112}
{{1, -2}, PD[Y[1, 8, 2, 9], Y[2, 18, 3, 17], Y[3, 16, 4, 17], 
  Y[4, 16, 5, 15], Y[5, 14, 6, 15], Y[6, 14, 7, 13], X[7, 18, 8, 19], 
  Y[22, 10, 1, 9], Z[10, 22, 11, 21], Z[11, 20, 12, 21], Z[12, 20, 13, 19]], 
 113}
{{1, -3}, PD[Y[1, 19, 2, 20], Y[2, 15, 3, 14], Y[3, 13, 4, 14], 
  Y[4, 13, 5, 12], Y[5, 11, 6, 12], Y[6, 11, 7, 22], Y[7, 21, 8, 22], 
  Y[8, 21, 9, 20], Y[9, 18, 10, 17], Y[10, 16, 1, 17], X[18, 15, 19, 16]], 
 114}
{{1, -3}, PD[Y[1, 16, 2, 17], Y[2, 16, 3, 15], Y[3, 14, 4, 15], 
  Y[4, 14, 5, 13], Y[5, 22, 6, 13], X[6, 12, 7, 11], Y[7, 21, 8, 20], 
  Y[8, 19, 9, 20], Y[9, 19, 10, 18], Y[10, 17, 11, 18], Y[12, 22, 1, 21]], 
 115}
{{1, -3}, PD[Y[1, 19, 2, 20], Y[2, 14, 3, 15], Y[3, 18, 4, 17], 
  Y[4, 16, 5, 17], Y[5, 16, 6, 15], Y[6, 13, 7, 12], Y[7, 11, 8, 12], 
  Y[8, 11, 9, 22], Y[9, 21, 10, 22], Y[10, 21, 1, 20], X[18, 14, 19, 13]], 
 116}
{{1, -4}, PD[Y[1, 11, 2, 10], Y[2, 13, 3, 14], Y[3, 13, 4, 12], 
  Y[4, 11, 5, 12], X[16, 5, 1, 6], Z[6, 17, 7, 18], Z[7, 17, 8, 22], 
  Z[8, 21, 9, 22], Z[9, 21, 10, 20], Z[14, 19, 15, 20], Z[15, 19, 16, 18]], 
 117}
{{1, -3}, PD[Y[1, 19, 2, 20], Y[2, 17, 3, 16], Y[3, 17, 4, 18], 
  Y[4, 19, 5, 18], X[12, 5, 1, 6], Y[6, 14, 7, 15], Y[7, 14, 8, 13], 
  Y[8, 22, 9, 13], Y[9, 22, 10, 21], Y[10, 20, 11, 21], Y[11, 16, 12, 15]], 
 118}
{{1, -5}, PD[Y[1, 16, 2, 17], Y[2, 16, 3, 15], Y[3, 18, 4, 19], 
  Y[4, 11, 5, 12], Y[5, 13, 6, 12], Y[6, 13, 7, 14], Y[7, 11, 8, 22], 
  Y[8, 21, 9, 22], Y[9, 21, 10, 20], Y[10, 18, 1, 17], X[19, 14, 20, 15]], 
 119}
{{1, -6}, PD[Y[1, 11, 2, 10], X[2, 13, 3, 14], Z[3, 17, 4, 16], 
  Z[4, 17, 5, 18], Z[5, 19, 6, 18], Z[6, 15, 7, 16], Z[7, 15, 8, 14], 
  Z[8, 21, 9, 22], Y[22, 9, 1, 10], Z[11, 21, 12, 20], Z[12, 19, 13, 20]], 
 120}
{{1, -5}, PD[Y[1, 21, 2, 20], Y[2, 16, 3, 15], Y[3, 12, 4, 13], 
  Y[4, 12, 5, 11], Y[5, 22, 6, 11], Y[6, 14, 7, 13], Y[7, 14, 8, 15], 
  Y[8, 17, 9, 18], Y[9, 19, 10, 18], Y[10, 19, 1, 20], X[16, 21, 17, 22]], 
 121}
{{1, -6}, PD[Y[1, 11, 2, 10], Y[2, 11, 3, 12], Y[3, 15, 4, 14], 
  Y[4, 13, 5, 14], Y[5, 13, 6, 12], X[6, 17, 7, 18], Z[7, 21, 8, 20], 
  Z[8, 19, 9, 20], Z[9, 19, 10, 18], Y[22, 15, 1, 16], Z[16, 21, 17, 22]], 
 122}
{{1, -4}, PD[Y[1, 21, 2, 20], X[2, 10, 3, 9], Y[3, 14, 4, 15], 
  Y[4, 14, 5, 13], Y[5, 22, 6, 13], Y[6, 18, 7, 17], Y[7, 16, 8, 17], 
  Y[8, 16, 9, 15], Y[10, 21, 11, 22], Y[11, 19, 12, 18], Y[12, 19, 1, 20]], 
 123}
{{1, -4}, PD[X[1, 9, 2, 8], Y[2, 15, 3, 16], Y[3, 15, 4, 14], 
  Y[4, 13, 5, 14], Y[5, 13, 6, 12], Y[6, 11, 7, 12], Y[7, 17, 8, 16], 
  Z[9, 21, 10, 20], Z[10, 19, 11, 20], Z[17, 19, 18, 22], Z[18, 21, 1, 22]], 
 124}
{{1, -4}, PD[X[1, 7, 2, 6], Y[2, 13, 3, 14], Y[3, 13, 4, 12], 
  Y[4, 11, 5, 12], Y[5, 15, 6, 14], Z[7, 19, 8, 18], Z[8, 17, 9, 18], 
  Z[9, 17, 10, 22], Z[10, 21, 11, 22], Z[15, 21, 16, 20], Z[16, 19, 1, 20]], 
 125}
{{1, -6}, PD[Y[1, 18, 2, 19], Y[2, 18, 3, 17], Y[3, 20, 4, 21], 
  Y[4, 11, 5, 12], Y[5, 15, 6, 14], Y[6, 13, 7, 14], Y[7, 13, 8, 12], 
  Y[8, 22, 9, 21], Y[9, 22, 10, 17], X[10, 15, 11, 16], Y[16, 20, 1, 19]], 
 126}
{{1, -5}, PD[Y[1, 19, 2, 20], Y[2, 17, 3, 16], Y[3, 14, 4, 13], 
  Y[4, 12, 5, 13], Y[5, 12, 6, 11], Y[6, 14, 7, 15], Y[7, 17, 8, 18], 
  Y[8, 19, 9, 18], Y[9, 21, 10, 22], Y[10, 21, 1, 20], X[15, 22, 16, 11]], 
 127}
{{1, -8}, PD[Y[1, 18, 2, 17], Y[2, 20, 3, 21], Y[3, 20, 4, 19], 
  Y[4, 14, 5, 15], Y[5, 16, 6, 15], Y[6, 22, 7, 19], Y[7, 22, 8, 21], 
  Y[8, 16, 9, 17], Y[9, 11, 10, 12], Y[10, 13, 1, 12], X[13, 11, 14, 18]], 
 128}
{{1, -8}, PD[Y[1, 18, 2, 17], Y[2, 10, 3, 11], Y[3, 7, 4, 8], Y[4, 9, 5, 8], 
  Y[5, 14, 6, 13], Y[6, 14, 1, 15], Y[21, 11, 22, 12], Y[20, 17, 21, 16], 
  Y[19, 15, 20, 16], Y[22, 13, 19, 12], X[9, 7, 10, 18]], 129}
{{1, -7}, PD[Y[1, 17, 2, 18], Y[2, 17, 3, 16], X[3, 6, 4, 7], 
  Z[4, 14, 5, 13], Y[14, 6, 1, 5], Y[7, 19, 8, 20], Y[8, 21, 9, 20], 
  Y[9, 15, 10, 16], Y[10, 15, 11, 22], Y[11, 21, 12, 22], Y[12, 19, 13, 18]], 
 130}
{{1, -7}, PD[Y[1, 20, 2, 21], Y[2, 14, 3, 13], Y[3, 12, 4, 13], 
  Y[4, 12, 5, 11], Y[5, 14, 6, 15], Y[6, 16, 7, 15], Y[7, 22, 8, 11], 
  Y[8, 22, 9, 21], Y[9, 19, 10, 18], Y[10, 17, 1, 18], X[16, 20, 17, 19]], 
 131}
{{1, -6}, PD[X[1, 9, 2, 8], Y[2, 21, 3, 20], Y[3, 19, 4, 20], 
  Y[4, 14, 5, 13], Y[5, 16, 6, 17], Y[6, 18, 7, 17], Y[7, 18, 8, 13], 
  Y[9, 22, 10, 21], Y[10, 22, 11, 19], Y[11, 15, 12, 14], Y[12, 15, 1, 16]], 
 132}
{{1, -6}, PD[Y[1, 9, 2, 8], Y[2, 11, 3, 12], Y[3, 21, 4, 20], 
  Y[4, 19, 5, 20], X[5, 13, 6, 12], Z[6, 17, 7, 18], Y[18, 7, 1, 8], 
  Z[9, 17, 10, 16], Z[10, 15, 11, 16], Y[13, 19, 14, 22], Y[14, 21, 15, 22]], 
 133}
{{1, -7}, PD[Y[1, 10, 2, 11], Y[2, 16, 3, 15], Y[3, 21, 4, 20], 
  Y[4, 19, 5, 20], Y[5, 14, 6, 15], Y[6, 14, 7, 13], Y[7, 19, 8, 22], 
  Y[8, 21, 9, 22], X[9, 16, 10, 17], Y[18, 12, 1, 11], Z[12, 18, 13, 17]], 
 134}
{{1, -8}, PD[Y[1, 13, 2, 12], Y[2, 18, 3, 17], Y[3, 16, 4, 17], 
  Y[4, 7, 5, 8], Y[5, 9, 6, 8], Y[6, 11, 1, 12], Y[21, 11, 22, 10], 
  Y[20, 13, 21, 14], Y[19, 15, 20, 14], Y[22, 9, 19, 10], X[15, 7, 16, 18]], 
 135}
{{1, -7}, PD[Y[1, 11, 2, 12], Y[2, 13, 3, 12], Y[3, 13, 4, 14], 
  Y[4, 11, 5, 10], Y[5, 9, 6, 10], Y[6, 15, 7, 14], Y[7, 19, 8, 20], 
  Y[8, 21, 1, 20], Z[21, 16, 22, 17], X[18, 16, 19, 15], Z[22, 18, 9, 17]], 
 136}
{{1, -7}, PD[Y[1, 17, 2, 16], Y[2, 20, 3, 19], Y[3, 18, 4, 19], 
  Y[4, 11, 5, 12], Y[5, 13, 6, 12], Y[6, 15, 7, 16], Y[7, 15, 8, 14], 
  Y[8, 13, 9, 14], Y[9, 11, 10, 22], Y[10, 21, 1, 22], X[17, 21, 18, 20]], 
 137}
{{1, -6}, PD[Y[1, 17, 2, 18], Y[2, 15, 3, 14], Y[3, 22, 4, 21], 
  Y[4, 12, 5, 13], Y[5, 12, 6, 11], Y[6, 22, 7, 11], Y[7, 15, 8, 16], 
  Y[8, 17, 9, 16], Y[9, 19, 10, 20], Y[10, 19, 1, 18], X[13, 20, 14, 21]], 
 138}
{{1, -5}, PD[Y[1, 13, 2, 12], Y[2, 11, 3, 12], Y[3, 11, 4, 10], 
  Y[4, 13, 5, 14], Y[5, 18, 6, 19], Y[6, 18, 7, 17], Y[7, 22, 8, 17], 
  Y[8, 20, 9, 19], X[9, 15, 10, 14], Y[15, 20, 16, 21], Y[16, 22, 1, 21]], 
 139}
{{1, -8}, PD[Y[1, 20, 2, 19], Y[2, 14, 3, 15], Y[3, 14, 4, 13], 
  Y[4, 20, 5, 21], Y[5, 22, 6, 21], Y[6, 16, 7, 13], Y[7, 16, 8, 15], 
  X[8, 12, 9, 11], Y[9, 17, 10, 18], Y[10, 19, 11, 18], Y[12, 22, 1, 17]], 
 140}
{{1, -7}, PD[Y[1, 16, 2, 15], Y[2, 12, 3, 13], Y[3, 12, 4, 11], 
  Y[4, 20, 5, 21], Y[5, 22, 6, 21], Y[6, 22, 7, 11], Y[7, 14, 8, 13], 
  Y[8, 14, 9, 15], Y[9, 17, 10, 18], Y[10, 19, 1, 18], X[19, 17, 20, 16]], 
 141}
{{1, -5}, PD[X[1, 9, 2, 8], Y[2, 14, 3, 15], Y[3, 14, 4, 13], 
  Y[4, 20, 5, 21], Y[5, 22, 6, 21], Y[6, 22, 7, 13], Y[7, 16, 8, 15], 
  Y[9, 19, 10, 20], Y[10, 17, 11, 16], Y[11, 17, 12, 18], Y[12, 19, 1, 18]], 
 142}
{{1, -6}, PD[X[1, 9, 2, 8], Y[2, 15, 3, 16], Y[3, 15, 4, 14], 
  Y[4, 11, 5, 12], Y[5, 13, 6, 12], Y[6, 13, 7, 14], Y[7, 17, 8, 16], 
  Z[9, 21, 10, 20], Z[10, 19, 11, 20], Z[17, 19, 18, 22], Z[18, 21, 1, 22]], 
 143}
{{1, -6}, PD[X[1, 13, 2, 12], Y[2, 20, 3, 21], Y[3, 20, 4, 19], 
  Y[4, 13, 5, 14], Y[5, 15, 6, 14], Y[6, 15, 7, 16], Z[18, 7, 1, 8], 
  Y[8, 17, 9, 18], Y[9, 17, 10, 16], Y[10, 22, 11, 19], Y[11, 22, 12, 21]], 
 144}
{{1, -5}, PD[Y[1, 19, 2, 18], Y[2, 21, 3, 22], Y[3, 12, 4, 13], 
  Y[4, 12, 5, 11], Y[5, 21, 6, 20], Y[6, 19, 7, 20], Y[7, 15, 8, 14], 
  Y[8, 15, 9, 16], Y[9, 17, 10, 16], Y[10, 17, 1, 18], X[13, 11, 14, 22]], 
 145}
{{1, -6}, PD[Y[1, 17, 2, 16], Y[2, 15, 3, 16], Y[3, 15, 4, 14], 
  Y[4, 17, 5, 18], Y[5, 19, 6, 18], Y[6, 13, 7, 14], Y[7, 13, 8, 22], 
  Y[8, 21, 9, 22], X[12, 10, 1, 9], Y[10, 20, 11, 19], Y[11, 20, 12, 21]], 
 146}
{{1, -5}, PD[Y[1, 14, 2, 15], Y[2, 17, 3, 18], Y[3, 17, 4, 16], 
  Y[4, 14, 5, 13], Y[5, 12, 6, 13], Y[6, 12, 7, 11], Y[7, 22, 8, 11], 
  Y[8, 20, 9, 19], Y[9, 20, 10, 21], Y[10, 22, 1, 21], X[15, 18, 16, 19]], 
 147}
{{1, -7}, PD[Y[1, 14, 2, 15], Y[2, 12, 3, 11], Y[3, 12, 4, 13], 
  Y[4, 14, 5, 13], Y[5, 8, 6, 9], Y[6, 8, 1, 7], Y[21, 11, 22, 10], 
  X[20, 18, 21, 17], Y[19, 16, 20, 7], Y[18, 16, 19, 15], Y[22, 9, 17, 10]], 
 148}
{{1, -7}, PD[Y[1, 20, 2, 21], Y[2, 20, 3, 19], Y[3, 16, 4, 17], 
  Y[4, 18, 5, 17], Y[5, 18, 6, 19], Y[6, 9, 7, 10], Y[7, 9, 8, 14], 
  Y[8, 16, 1, 15], Z[21, 13, 22, 12], Z[22, 11, 15, 12], X[10, 14, 11, 13]], 
 149}
{{1, -5}, PD[X[1, 4, 2, 5], Y[2, 16, 3, 15], Y[3, 16, 4, 17], 
  Y[5, 21, 6, 20], Y[6, 19, 7, 20], Y[7, 19, 8, 18], Y[8, 21, 9, 22], 
  Y[9, 15, 10, 14], Y[10, 13, 11, 14], Y[11, 13, 12, 22], Y[12, 17, 1, 18]], 
 150}
{{1, -6}, PD[Y[1, 20, 2, 21], Y[2, 18, 3, 17], Y[3, 18, 4, 19], 
  Y[4, 20, 5, 19], Y[5, 10, 6, 11], Y[6, 12, 7, 11], Y[7, 12, 8, 13], 
  Y[8, 10, 1, 9], Z[21, 14, 22, 15], X[16, 14, 17, 13], Z[22, 16, 9, 15]], 
 151}
{{1, -6}, PD[Y[1, 11, 2, 10], Y[2, 21, 3, 20], Y[3, 19, 4, 20], 
  X[4, 7, 5, 8], Z[5, 14, 6, 13], Z[6, 14, 7, 15], Y[8, 9, 1, 10], 
  Z[21, 17, 22, 16], Z[22, 15, 19, 16], Y[17, 11, 18, 12], Y[18, 9, 13, 12]], 
 152}
{{1, -5}, PD[Y[1, 11, 2, 10], Y[2, 13, 3, 14], Y[3, 13, 4, 12], 
  Y[4, 11, 5, 12], Y[5, 17, 6, 16], Y[6, 19, 7, 20], Y[7, 19, 8, 18], 
  Y[8, 17, 1, 18], Y[21, 14, 22, 15], X[20, 10, 21, 9], Y[22, 16, 9, 15]], 
 153}
{{1, -6}, PD[Y[1, 20, 2, 19], Y[2, 20, 3, 21], Y[3, 22, 4, 21], 
  Y[4, 10, 5, 11], Y[5, 10, 6, 9], Y[6, 22, 7, 9], Y[7, 16, 8, 15], 
  Y[8, 16, 1, 17], X[11, 15, 12, 14], Y[12, 17, 13, 18], Y[13, 19, 14, 18]], 
 154}
{{1, -6}, PD[Y[1, 17, 2, 18], Y[2, 17, 3, 16], Y[3, 13, 4, 14], 
  Y[4, 15, 5, 14], Y[5, 15, 6, 16], X[6, 10, 7, 9], Y[7, 20, 8, 19], 
  Y[8, 18, 9, 19], Y[10, 13, 11, 22], Y[11, 21, 12, 22], Y[12, 21, 1, 20]], 
 155}
{{1, -5}, PD[Y[1, 9, 2, 8], Y[2, 9, 3, 10], Y[3, 11, 4, 10], Y[4, 18, 5, 19], 
  Y[5, 18, 6, 17], X[6, 11, 7, 12], Y[16, 7, 1, 8], Y[12, 20, 13, 21], 
  Y[13, 22, 14, 21], Y[14, 22, 15, 17], Y[15, 20, 16, 19]], 156}
{{1, -6}, PD[Y[1, 20, 2, 19], Y[2, 7, 3, 8], Y[3, 9, 4, 8], Y[4, 16, 5, 17], 
  Y[5, 16, 6, 15], X[6, 9, 7, 10], Y[10, 20, 11, 21], Y[11, 22, 12, 21], 
  Y[12, 22, 13, 15], Y[13, 18, 14, 17], Y[14, 18, 1, 19]], 157}
{{1, -5}, PD[Y[1, 18, 2, 19], Y[2, 16, 3, 15], Y[3, 16, 4, 17], 
  Y[4, 18, 5, 17], Y[5, 10, 6, 11], Y[6, 10, 7, 9], Y[7, 22, 8, 9], 
  Y[8, 22, 1, 21], X[11, 14, 12, 15], Y[12, 20, 13, 19], Y[13, 20, 14, 21]], 
 158}
{{1, -5}, PD[Y[1, 20, 2, 21], Y[2, 16, 3, 15], Y[3, 16, 4, 17], 
  Y[4, 18, 5, 17], Y[5, 18, 6, 19], Y[6, 20, 7, 19], Y[7, 10, 8, 11], 
  Y[8, 10, 1, 9], Z[21, 12, 22, 13], X[14, 12, 15, 11], Z[22, 14, 9, 13]], 
 159}
{{1, -7}, PD[Y[1, 18, 2, 17], Y[2, 18, 3, 19], Y[3, 20, 4, 19], 
  Y[4, 16, 5, 17], Y[5, 16, 6, 15], Y[6, 20, 7, 21], Y[7, 12, 8, 13], 
  Y[8, 14, 9, 13], Y[9, 22, 10, 21], Y[10, 22, 11, 15], X[14, 12, 1, 11]], 
 160}
{{1, -8}, PD[Y[1, 15, 2, 14], Y[2, 13, 3, 14], Y[3, 16, 4, 17], 
  Y[4, 12, 5, 11], Y[5, 21, 6, 20], Y[6, 19, 7, 20], Y[7, 18, 8, 11], 
  Y[8, 18, 9, 17], Y[9, 19, 10, 22], Y[10, 21, 1, 22], X[15, 12, 16, 13]], 
 161}
{{1, -7}, PD[Y[1, 10, 2, 11], Y[2, 10, 3, 9], Y[3, 8, 4, 9], X[4, 12, 5, 11], 
  Z[5, 16, 6, 17], Z[6, 16, 7, 15], Z[7, 12, 8, 13], Y[13, 21, 14, 20], 
  Y[14, 19, 15, 20], Y[17, 19, 18, 22], Y[18, 21, 1, 22]], 162}
{{1, -8}, PD[X[1, 7, 2, 6], Y[2, 19, 3, 20], Y[3, 21, 4, 20], 
  Y[4, 13, 5, 14], Y[5, 15, 6, 14], Y[7, 18, 8, 19], Y[8, 18, 1, 17], 
  Z[21, 11, 22, 12], Z[16, 11, 17, 10], Z[15, 9, 16, 10], Z[22, 9, 13, 12]], 
 163}
{{1, -5}, PD[Y[1, 19, 2, 20], Y[2, 17, 3, 16], Y[3, 17, 4, 18], 
  Y[4, 19, 5, 18], Y[5, 9, 6, 10], Y[6, 9, 1, 8], Z[21, 13, 22, 12], 
  Z[20, 13, 21, 14], X[15, 11, 16, 10], Y[14, 7, 15, 8], Z[22, 11, 7, 12]], 
 164}
{{1, -7}, PD[Y[1, 18, 2, 17], Y[2, 18, 3, 19], Y[3, 22, 4, 21], 
  Y[4, 20, 5, 21], Y[5, 20, 6, 19], Y[6, 11, 7, 12], Y[7, 13, 8, 12], 
  Y[8, 16, 9, 17], Y[9, 16, 10, 15], X[10, 13, 11, 14], Y[14, 22, 1, 15]], 
 165}
{{1, -6}, PD[X[1, 8, 2, 9], Y[2, 20, 3, 21], Y[3, 20, 4, 19], 
  Y[4, 16, 5, 15], Y[5, 14, 6, 15], Y[6, 14, 7, 13], Y[7, 16, 8, 17], 
  Y[9, 21, 10, 22], Y[10, 19, 11, 22], Y[11, 13, 12, 18], Y[12, 17, 1, 18]], 
 166}
{{1, -6}, PD[X[1, 7, 2, 6], Y[2, 13, 3, 14], Y[3, 13, 4, 12], 
  Y[4, 11, 5, 12], Y[5, 15, 6, 14], Z[7, 21, 8, 20], Z[8, 17, 9, 18], 
  Z[9, 19, 10, 18], Z[10, 19, 11, 20], Z[15, 17, 16, 22], Z[16, 21, 1, 22]], 
 167}
{{1, -4}, PD[Y[1, 15, 2, 16], X[2, 7, 3, 8], Y[3, 18, 4, 19], 
  Y[4, 18, 5, 17], Y[5, 14, 6, 13], Y[6, 14, 7, 15], Y[8, 19, 9, 20], 
  Y[9, 21, 10, 20], Y[10, 21, 11, 22], Y[11, 17, 12, 22], Y[12, 13, 1, 16]], 
 168}
{{1, -4}, PD[Y[1, 8, 2, 9], Y[2, 21, 3, 20], Y[3, 19, 4, 20], 
  X[4, 12, 5, 11], Z[5, 16, 6, 17], Z[6, 16, 7, 15], Z[7, 14, 8, 15], 
  Y[18, 10, 1, 9], Z[10, 18, 11, 17], Y[12, 19, 13, 22], Y[13, 21, 14, 22]], 
 169}
{{1, -4}, PD[Y[1, 19, 2, 18], X[2, 10, 3, 9], Y[3, 20, 4, 21], 
  Y[4, 16, 5, 15], Y[5, 14, 6, 15], Y[6, 14, 7, 13], Y[7, 22, 8, 13], 
  Y[8, 22, 9, 21], Y[10, 19, 11, 20], Y[11, 17, 12, 16], Y[12, 17, 1, 18]], 
 170}
{{1, -6}, PD[Y[1, 19, 2, 20], X[2, 10, 3, 9], Y[3, 18, 4, 17], 
  Y[4, 14, 5, 15], Y[5, 14, 6, 13], Y[6, 22, 7, 13], Y[7, 16, 8, 15], 
  Y[8, 16, 9, 17], Y[10, 19, 11, 18], Y[11, 21, 12, 22], Y[12, 21, 1, 20]], 
 171}
{{1, -7}, PD[Y[1, 14, 2, 13], Y[2, 18, 3, 19], Y[3, 20, 4, 19], 
  Y[4, 12, 5, 13], Y[5, 12, 6, 11], Y[6, 20, 7, 21], Y[7, 22, 8, 21], 
  Y[8, 22, 9, 11], Y[9, 15, 10, 16], Y[10, 17, 1, 16], X[14, 17, 15, 18]], 
 172}
{{1, -5}, PD[Y[1, 18, 2, 17], Y[2, 13, 3, 12], Y[3, 19, 4, 20], 
  Y[4, 21, 5, 20], Y[5, 11, 6, 12], Y[6, 11, 7, 22], Y[7, 21, 8, 22], 
  Y[8, 14, 9, 15], Y[9, 16, 10, 15], Y[10, 16, 1, 17], X[18, 14, 19, 13]], 
 173}
{{1, -5}, PD[Y[1, 17, 2, 16], Y[2, 15, 3, 16], Y[3, 15, 4, 14], 
  Y[4, 17, 5, 18], Y[5, 12, 6, 13], Y[6, 12, 7, 11], Y[7, 22, 8, 11], 
  Y[8, 20, 9, 19], Y[9, 20, 10, 21], Y[10, 22, 1, 21], X[13, 19, 14, 18]], 
 174}
{{1, -6}, PD[Y[1, 14, 2, 15], Y[2, 16, 3, 15], Y[3, 16, 4, 17], 
  Y[4, 14, 5, 13], Y[5, 12, 6, 13], X[6, 18, 7, 17], Z[7, 20, 8, 21], 
  Z[8, 22, 9, 21], Y[22, 10, 1, 9], Z[10, 20, 11, 19], Z[11, 18, 12, 19]], 
 175}
{{1, -5}, PD[Y[1, 17, 2, 16], Y[2, 14, 3, 13], Y[3, 18, 4, 19], 
  Y[4, 20, 5, 19], Y[5, 12, 6, 13], Y[6, 12, 7, 11], Y[7, 22, 8, 11], 
  Y[8, 22, 9, 21], Y[9, 20, 10, 21], Y[10, 15, 1, 16], X[14, 17, 15, 18]], 
 176}
{{1, -5}, PD[Y[1, 16, 2, 17], Y[2, 18, 3, 17], Y[3, 18, 4, 19], 
  Y[4, 16, 5, 15], Y[5, 14, 6, 15], Y[6, 14, 7, 13], Y[7, 22, 8, 13], 
  X[8, 12, 9, 11], Y[9, 21, 10, 20], Y[10, 19, 11, 20], Y[12, 22, 1, 21]], 
 177}
{{1, -6}, PD[Y[1, 15, 2, 14], Y[2, 13, 3, 14], Y[3, 13, 4, 12], 
  X[4, 15, 5, 16], Z[5, 19, 6, 18], Z[6, 19, 7, 20], Y[22, 7, 1, 8], 
  Z[8, 21, 9, 22], Z[9, 21, 10, 20], Z[10, 17, 11, 18], Z[11, 17, 12, 16]], 
 178}
{{1, -6}, PD[Y[1, 16, 2, 15], Y[2, 14, 3, 15], Y[3, 14, 4, 13], 
  Y[4, 20, 5, 21], Y[5, 22, 6, 21], Y[6, 12, 7, 13], Y[7, 12, 8, 11], 
  Y[8, 22, 9, 11], Y[9, 17, 10, 18], Y[10, 19, 1, 18], X[16, 19, 17, 20]], 
 179}
{{1, -8}, PD[Y[1, 18, 2, 17], Y[2, 14, 3, 15], Y[3, 14, 4, 13], 
  Y[4, 18, 5, 19], Y[5, 20, 6, 19], X[6, 12, 7, 11], Y[7, 21, 8, 22], 
  Y[8, 17, 9, 16], Y[9, 15, 10, 16], Y[10, 13, 11, 22], Y[12, 20, 1, 21]], 
 180}
{{1, -7}, PD[Y[1, 10, 2, 11], X[2, 14, 3, 13], Z[3, 21, 4, 20], 
  Z[4, 17, 5, 18], Y[16, 6, 1, 5], Z[6, 16, 7, 15], Z[7, 17, 8, 22], 
  Z[8, 21, 9, 22], Z[9, 14, 10, 15], Z[11, 19, 12, 18], Z[12, 19, 13, 20]], 
 181}
{{1, -4}, PD[Y[1, 18, 2, 19], Y[2, 18, 3, 17], Y[3, 12, 4, 13], 
  Y[4, 12, 5, 11], Y[5, 10, 6, 11], Y[6, 10, 7, 9], Y[7, 20, 8, 21], 
  Y[8, 20, 1, 19], Z[21, 14, 22, 15], X[16, 14, 17, 13], Z[22, 16, 9, 15]], 
 182}
{{1, -4}, PD[Y[1, 15, 2, 16], Y[2, 15, 3, 14], Y[3, 21, 4, 22], 
  Y[4, 21, 5, 20], Y[5, 19, 6, 20], Y[6, 12, 7, 13], Y[7, 12, 8, 11], 
  Y[8, 19, 9, 18], Y[9, 17, 10, 18], Y[10, 17, 1, 16], X[13, 11, 14, 22]], 
 183}
{{1, -4}, PD[Y[1, 20, 2, 19], Y[2, 18, 3, 19], X[3, 7, 4, 6], 
  Z[4, 13, 5, 14], Y[14, 5, 1, 6], Y[7, 18, 8, 17], Y[8, 16, 9, 17], 
  Y[9, 16, 10, 15], Y[10, 22, 11, 15], Y[11, 22, 12, 21], Y[12, 20, 13, 21]], 
 184}
{{1, -5}, PD[X[1, 7, 2, 6], Y[2, 11, 3, 12], Y[3, 13, 4, 12], 
  Y[4, 13, 5, 14], Y[5, 15, 6, 14], Z[7, 21, 8, 20], Z[8, 17, 9, 18], 
  Z[9, 19, 10, 18], Z[10, 19, 11, 20], Z[15, 17, 16, 22], Z[16, 21, 1, 22]], 
 185}
{{1, -5}, PD[Y[1, 19, 2, 20], Y[2, 11, 3, 10], Y[3, 9, 4, 10], 
  Y[4, 9, 5, 22], Y[5, 21, 6, 22], Y[6, 21, 7, 20], Y[7, 13, 8, 14], 
  Y[8, 15, 1, 14], X[18, 16, 19, 15], Y[17, 12, 18, 13], Y[16, 12, 17, 11]], 
 186}
{{1, -5}, PD[Y[1, 16, 2, 15], Y[2, 16, 3, 17], Y[3, 22, 4, 21], 
  Y[4, 10, 5, 11], Y[5, 10, 6, 9], Y[6, 22, 7, 9], Y[7, 14, 8, 13], 
  Y[8, 14, 1, 15], Z[11, 19, 12, 18], Z[12, 19, 13, 20], X[17, 21, 18, 20]], 
 187}
{{1, -6}, PD[Y[1, 16, 2, 17], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 16, 5, 15], Y[5, 21, 6, 20], Y[6, 19, 7, 20], Y[7, 12, 8, 13], 
  Y[8, 12, 9, 11], Y[9, 22, 10, 11], Y[10, 18, 1, 17], X[18, 22, 19, 21]], 
 188}
{{1, -6}, PD[Y[1, 20, 2, 19], Y[2, 18, 3, 19], Y[3, 18, 4, 17], 
  Y[4, 14, 5, 15], Y[5, 16, 6, 15], Y[6, 16, 7, 17], Y[7, 12, 8, 11], 
  Y[8, 10, 1, 11], Y[21, 12, 22, 13], X[20, 10, 21, 9], Y[22, 14, 9, 13]], 
 189}
{{1, -6}, PD[Y[1, 20, 2, 19], Y[2, 16, 3, 17], Y[3, 18, 4, 17], 
  Y[4, 18, 5, 19], Y[5, 12, 6, 11], Y[6, 12, 7, 13], Y[7, 14, 8, 13], 
  Y[8, 10, 1, 11], Y[21, 14, 22, 15], X[20, 10, 21, 9], Y[22, 16, 9, 15]], 
 190}
{{1, -4}, PD[Y[1, 21, 2, 22], X[2, 10, 3, 9], Z[3, 12, 4, 13], 
  Z[4, 14, 5, 13], Z[5, 14, 6, 15], Z[6, 16, 7, 15], Z[7, 16, 8, 17], 
  Z[8, 18, 9, 17], Y[10, 21, 11, 20], Y[11, 19, 12, 20], Y[18, 19, 1, 22]], 
 191}
{{1, -4}, PD[X[1, 7, 2, 6], Y[2, 16, 3, 15], Y[3, 14, 4, 15], 
  Y[4, 14, 5, 13], Y[5, 22, 6, 13], Y[7, 19, 8, 18], Y[8, 17, 9, 18], 
  Y[9, 17, 10, 16], Y[10, 21, 11, 22], Y[11, 21, 12, 20], Y[12, 19, 1, 20]], 
 192}
{{1, -4}, PD[Y[1, 20, 2, 21], X[2, 8, 3, 7], Z[3, 12, 4, 13], 
  Z[4, 14, 5, 13], Z[5, 14, 6, 15], Z[6, 16, 7, 15], Y[8, 20, 9, 19], 
  Y[9, 18, 10, 19], Y[10, 18, 11, 17], Y[11, 22, 12, 17], Y[16, 22, 1, 21]], 
 193}
{{1, -4}, PD[Y[1, 10, 2, 11], Y[2, 20, 3, 19], Y[3, 18, 4, 19], 
  Y[4, 14, 5, 13], Y[5, 14, 6, 15], Y[6, 16, 7, 15], Y[7, 16, 8, 17], 
  Y[8, 18, 9, 17], X[9, 20, 10, 21], Y[22, 12, 1, 11], Z[12, 22, 13, 21]], 
 194}
{{1, -4}, PD[Y[1, 8, 2, 9], Y[2, 18, 3, 17], Y[3, 16, 4, 17], 
  Y[4, 14, 5, 13], Y[5, 14, 6, 15], Y[6, 16, 7, 15], X[7, 18, 8, 19], 
  Y[22, 10, 1, 9], Z[10, 22, 11, 21], Z[11, 20, 12, 21], Z[12, 20, 13, 19]], 
 195}
{{1, -4}, PD[Y[1, 19, 2, 18], Y[2, 14, 3, 13], Y[3, 12, 4, 13], 
  Y[4, 12, 5, 11], Y[5, 20, 6, 21], Y[6, 22, 7, 21], Y[7, 22, 8, 11], 
  Y[8, 15, 9, 16], Y[9, 17, 10, 16], Y[10, 17, 1, 18], X[14, 19, 15, 20]], 
 196}
{{1, -4}, PD[Y[1, 19, 2, 18], Y[2, 17, 3, 18], Y[3, 17, 4, 16], 
  Y[4, 15, 5, 16], Y[5, 13, 6, 12], Y[6, 13, 7, 14], Y[7, 15, 8, 14], 
  X[8, 19, 9, 20], Y[22, 9, 1, 10], Z[10, 21, 11, 22], Z[11, 21, 12, 20]], 
 197}
{{1, -4}, PD[Y[1, 17, 2, 18], Y[2, 19, 3, 18], Y[3, 19, 4, 20], 
  Y[4, 13, 5, 12], Y[5, 11, 6, 12], Y[6, 11, 7, 22], Y[7, 21, 8, 22], 
  Y[8, 21, 9, 20], Y[9, 16, 10, 15], Y[10, 14, 1, 15], X[16, 13, 17, 14]], 
 198}
{{1, -4}, PD[Y[1, 14, 2, 13], Y[2, 12, 3, 13], Y[3, 12, 4, 11], 
  Y[4, 22, 5, 11], Y[5, 22, 6, 21], Y[6, 18, 7, 19], Y[7, 20, 8, 19], 
  Y[8, 20, 9, 21], Y[9, 15, 10, 16], Y[10, 17, 1, 16], X[14, 17, 15, 18]], 
 199}
{{1, -6}, PD[X[1, 7, 2, 6], Y[2, 15, 3, 14], Y[3, 18, 4, 19], 
  Y[4, 20, 5, 19], Y[5, 13, 6, 14], Y[7, 16, 8, 15], Y[8, 17, 9, 18], 
  Y[9, 17, 10, 22], Y[10, 21, 11, 22], Y[11, 21, 12, 20], Y[12, 16, 1, 13]], 
 200}
{{1, -7}, PD[Y[1, 13, 2, 14], Y[2, 21, 3, 20], Y[3, 16, 4, 15], 
  Y[4, 18, 1, 19], Z[21, 8, 22, 9], X[19, 14, 20, 15], Z[17, 7, 18, 6], 
  Z[16, 5, 17, 6], Z[12, 8, 13, 7], Z[11, 10, 12, 5], Z[22, 10, 11, 9]], 201}
{{1, -8}, PD[Y[1, 14, 2, 15], Y[2, 20, 3, 21], Y[3, 20, 4, 19], 
  Y[4, 14, 5, 13], Y[5, 12, 6, 13], Y[6, 18, 7, 17], Y[7, 16, 8, 17], 
  Y[8, 22, 9, 19], Y[9, 22, 10, 21], Y[10, 16, 11, 15], X[18, 12, 1, 11]], 
 202}
{{1, -7}, PD[Y[1, 16, 2, 17], Y[2, 14, 3, 13], Y[3, 12, 4, 13], 
  Y[4, 12, 5, 11], Y[5, 19, 6, 18], Y[6, 21, 1, 22], Z[14, 8, 15, 7], 
  Z[15, 8, 16, 9], X[17, 11, 18, 22], Z[19, 7, 20, 10], Z[20, 9, 21, 10]], 
 203}
{{1, -6}, PD[Y[1, 21, 2, 20], Y[2, 13, 3, 14], X[3, 10, 4, 11], 
  Y[4, 18, 5, 17], Y[5, 16, 6, 17], Y[6, 16, 7, 15], Y[7, 18, 8, 19], 
  Y[8, 22, 9, 21], Y[9, 22, 10, 13], Y[11, 15, 12, 14], Y[12, 19, 1, 20]], 
 204}
{{1, -7}, PD[Y[1, 11, 2, 10], Y[2, 18, 3, 17], Y[3, 12, 4, 13], 
  Y[4, 14, 5, 13], Y[5, 16, 6, 17], Y[6, 9, 1, 10], Y[21, 16, 22, 15], 
  Y[20, 9, 21, 8], Y[19, 7, 20, 8], Y[22, 14, 19, 15], X[11, 7, 12, 18]], 205}
{{1, -6}, PD[Y[1, 9, 2, 8], Y[2, 14, 3, 15], Y[3, 14, 4, 13], Y[4, 9, 5, 10], 
  X[12, 5, 1, 6], Z[6, 20, 7, 19], Z[7, 20, 8, 21], Z[10, 18, 11, 17], 
  Z[11, 18, 12, 19], Y[21, 15, 22, 16], Y[22, 13, 17, 16]], 206}
{{1, -6}, PD[Y[1, 17, 2, 18], X[2, 8, 3, 7], Y[3, 16, 4, 15], 
  Y[4, 21, 5, 20], Y[5, 19, 6, 20], Y[6, 14, 7, 15], Y[8, 17, 9, 16], 
  Y[9, 22, 10, 21], Y[10, 22, 11, 19], Y[11, 13, 12, 14], Y[12, 13, 1, 18]], 
 207}
{{1, -6}, PD[Y[1, 9, 2, 8], Y[2, 7, 3, 8], X[3, 15, 4, 14], Z[4, 21, 5, 22], 
  Z[5, 21, 6, 20], Z[6, 15, 7, 16], Z[9, 17, 10, 16], Z[10, 19, 11, 20], 
  Z[11, 19, 12, 18], Z[12, 17, 13, 18], Y[22, 13, 1, 14]], 208}
{{1, -6}, PD[Y[1, 17, 2, 16], Y[2, 15, 3, 16], X[3, 10, 4, 11], 
  Y[4, 14, 5, 13], Y[5, 18, 6, 19], Y[6, 20, 7, 19], Y[7, 20, 8, 21], 
  Y[8, 18, 9, 17], Y[9, 14, 10, 15], Y[11, 13, 12, 22], Y[12, 21, 1, 22]], 
 209}
{{1, -7}, PD[Y[1, 17, 2, 16], X[2, 9, 3, 10], Y[3, 14, 4, 15], 
  Y[4, 14, 5, 13], Y[5, 18, 6, 19], Y[6, 20, 7, 19], Y[7, 20, 8, 21], 
  Y[8, 18, 9, 17], Y[10, 15, 11, 16], Y[11, 13, 12, 22], Y[12, 21, 1, 22]], 
 210}
{{1, -8}, PD[Y[1, 10, 2, 11], Y[2, 10, 3, 9], Y[3, 18, 4, 19], 
  Y[4, 18, 1, 17], Y[21, 12, 22, 13], X[20, 16, 21, 15], Z[19, 5, 20, 6], 
  Z[16, 5, 17, 8], Y[22, 14, 15, 13], Z[11, 7, 12, 8], Z[14, 7, 9, 6]], 211}
{{1, -8}, PD[Y[1, 20, 2, 19], Y[2, 14, 3, 15], Y[3, 14, 4, 13], 
  Y[4, 20, 5, 21], Y[5, 18, 6, 17], Y[6, 16, 7, 17], X[7, 11, 8, 10], 
  Y[8, 13, 9, 22], Y[9, 21, 10, 22], Y[11, 16, 12, 15], Y[12, 18, 1, 19]], 
 212}
{{1, -8}, PD[Y[1, 19, 2, 18], Y[2, 10, 3, 9], Y[3, 10, 4, 11], 
  Y[4, 19, 5, 20], Y[5, 21, 6, 20], Y[6, 15, 7, 16], Y[7, 17, 8, 16], 
  X[8, 12, 9, 11], Y[12, 17, 13, 18], Y[13, 15, 14, 22], Y[14, 21, 1, 22]], 
 213}
{{1, -8}, PD[Y[1, 13, 2, 12], Y[2, 15, 3, 16], Y[3, 17, 4, 16], 
  Y[4, 11, 5, 12], Y[5, 11, 6, 10], X[6, 17, 7, 18], Z[7, 19, 8, 20], 
  Z[8, 21, 9, 20], Y[18, 9, 1, 10], Z[13, 21, 14, 22], Z[14, 19, 15, 22]], 
 214}
{{1, -8}, PD[Y[1, 6, 2, 7], Y[2, 16, 3, 15], Y[3, 12, 4, 13], Y[4, 10, 1, 9], 
  Y[21, 15, 22, 14], Y[20, 7, 21, 8], Y[19, 9, 20, 8], Y[22, 13, 19, 14], 
  Y[17, 10, 18, 11], X[16, 6, 17, 5], Y[18, 12, 5, 11]], 215}
{{1, -8}, PD[Y[1, 12, 2, 13], Y[2, 19, 3, 20], Y[3, 19, 4, 18], 
  Y[4, 12, 5, 11], Y[5, 8, 6, 9], Y[6, 8, 1, 7], Y[21, 11, 22, 10], 
  X[20, 18, 21, 17], Y[16, 13, 17, 14], Y[15, 7, 16, 14], Y[22, 9, 15, 10]], 
 216}
{{1, -7}, PD[Y[1, 9, 2, 8], Y[2, 14, 3, 15], Y[3, 14, 4, 13], X[4, 9, 5, 10], 
  Z[5, 20, 6, 19], Z[6, 20, 7, 21], Y[12, 7, 1, 8], Y[10, 18, 11, 13], 
  Y[11, 16, 12, 15], Y[21, 16, 22, 17], Y[22, 18, 19, 17]], 217}
{{1, -6}, PD[Y[1, 19, 2, 18], Y[2, 11, 3, 12], Y[3, 11, 4, 10], 
  Y[4, 19, 5, 20], Y[5, 17, 6, 16], Y[6, 13, 7, 14], Y[7, 15, 8, 14], 
  Y[8, 15, 9, 16], X[9, 21, 10, 20], Z[12, 21, 13, 22], Y[22, 17, 1, 18]], 
 218}
{{1, -8}, PD[Y[1, 16, 2, 17], Y[2, 20, 3, 19], Y[3, 11, 4, 10], 
  Y[4, 9, 5, 10], Y[5, 18, 6, 19], Y[6, 18, 7, 17], Y[7, 9, 8, 14], 
  Y[8, 13, 1, 14], Y[21, 13, 22, 12], X[20, 16, 21, 15], Y[22, 11, 15, 12]], 
 219}
{{1, -7}, PD[Y[1, 6, 2, 7], Y[2, 8, 3, 7], Y[3, 12, 4, 13], X[4, 16, 5, 15], 
  Z[5, 20, 6, 21], Z[8, 18, 9, 17], Z[9, 18, 10, 19], Z[10, 20, 11, 19], 
  Z[11, 16, 12, 17], Y[22, 14, 1, 13], Z[14, 22, 15, 21]], 220}
{{1, -6}, PD[Y[1, 14, 2, 15], Y[2, 14, 3, 13], Y[3, 12, 4, 13], 
  Y[4, 12, 5, 11], Y[5, 19, 6, 18], Y[6, 17, 7, 18], Y[7, 22, 8, 11], 
  Y[8, 22, 9, 21], Y[9, 17, 10, 16], Y[10, 19, 1, 20], X[15, 21, 16, 20]], 
 221}
{{1, -6}, PD[Y[1, 20, 2, 19], Y[2, 16, 3, 17], Y[3, 16, 4, 15], 
  Y[4, 14, 5, 15], Y[5, 14, 6, 13], Y[6, 20, 7, 21], X[12, 7, 1, 8], 
  Y[8, 19, 9, 18], Y[9, 17, 10, 18], Y[10, 13, 11, 22], Y[11, 21, 12, 22]], 
 222}
{{1, -6}, PD[Y[1, 14, 2, 15], Y[2, 10, 3, 9], Y[3, 8, 4, 9], X[4, 16, 5, 15], 
  Y[22, 6, 1, 5], Z[6, 22, 7, 21], Z[7, 16, 8, 17], Z[10, 18, 11, 17], 
  Z[11, 18, 12, 19], Z[12, 20, 13, 19], Z[13, 20, 14, 21]], 223}
{{1, -6}, PD[Y[1, 14, 2, 15], Y[2, 12, 3, 11], Y[3, 10, 4, 11], 
  X[4, 16, 5, 15], Y[22, 6, 1, 5], Z[6, 22, 7, 21], Z[7, 18, 8, 19], 
  Z[8, 18, 9, 17], Z[9, 16, 10, 17], Z[12, 20, 13, 19], Z[13, 20, 14, 21]], 
 224}
{{1, -6}, PD[Y[1, 14, 2, 15], Y[2, 14, 3, 13], Y[3, 19, 4, 18], 
  Y[4, 17, 5, 18], Y[5, 12, 6, 13], Y[6, 12, 7, 11], Y[7, 17, 8, 16], 
  Y[8, 19, 9, 20], Y[9, 21, 10, 20], Y[10, 21, 1, 22], X[15, 11, 16, 22]], 
 225}
{{1, -6}, PD[Y[1, 14, 2, 15], Y[2, 12, 3, 11], Y[3, 10, 4, 11], 
  X[4, 16, 5, 15], Y[22, 6, 1, 5], Z[6, 22, 7, 21], Z[7, 20, 8, 21], 
  Z[8, 20, 9, 19], Z[9, 16, 10, 17], Z[12, 18, 13, 17], Z[13, 18, 14, 19]], 
 226}
{{1, -7}, PD[Y[1, 14, 2, 15], Y[2, 12, 3, 11], Y[3, 10, 4, 11], 
  X[4, 16, 5, 15], Y[22, 6, 1, 5], Z[6, 22, 7, 21], Z[7, 16, 8, 17], 
  Z[8, 18, 9, 17], Z[9, 18, 10, 19], Z[12, 20, 13, 19], Z[13, 20, 14, 21]], 
 227}
{{1, -7}, PD[Y[1, 19, 2, 20], Y[2, 14, 3, 15], Y[3, 14, 4, 13], 
  Y[4, 19, 5, 18], Y[5, 17, 6, 18], Y[6, 12, 7, 13], Y[7, 12, 8, 11], 
  Y[8, 22, 9, 11], Y[9, 16, 10, 15], Y[10, 21, 1, 20], X[16, 22, 17, 21]], 
 228}
{{1, -8}, PD[Y[1, 13, 2, 12], Y[2, 13, 3, 14], Y[3, 17, 4, 16], 
  Y[4, 17, 5, 18], Y[5, 9, 6, 8], Y[6, 9, 1, 10], Y[21, 14, 22, 15], 
  Y[20, 12, 21, 11], Y[19, 10, 20, 11], X[18, 8, 19, 7], Y[22, 16, 7, 15]], 
 229}


==> HARD EPD CODES/NEW_Hard_Markers_1_Crossings_10.txt <==
{{2, 3}, PD[X[1, 5, 2, 4], X[18, 10, 19, 1], Y[5, 19, 6, 20], 
  X[14, 2, 15, 3], X[3, 13, 4, 14], X[17, 12, 18, 13], X[9, 6, 10, 7], 
  X[20, 16, 17, 15], X[7, 12, 8, 11], X[16, 9, 11, 8]], 1}
{{2, 3}, PD[X[1, 5, 2, 4], Y[10, 19, 1, 18], X[5, 19, 6, 20], 
  X[14, 2, 15, 3], X[3, 13, 4, 14], X[12, 18, 13, 17], X[9, 6, 10, 7], 
  X[15, 20, 16, 17], X[7, 12, 8, 11], X[16, 9, 11, 8]], 2}


==> HARD EPD CODES/NEW_Hard_Markers_2_Crossings_10.txt <==
{{1, 0}, PD[Y[1, 16, 2, 15], X[10, 4, 1, 3], X[16, 13, 17, 14], 
  Y[2, 14, 3, 15], X[9, 18, 10, 17], X[12, 5, 13, 4], X[18, 9, 19, 8], 
  X[5, 12, 6, 11], X[7, 20, 8, 19], X[20, 7, 11, 6]], 1}
{{1, 0}, PD[Y[1, 16, 2, 15], X[10, 4, 1, 3], X[16, 13, 17, 14], 
  Y[2, 14, 3, 15], X[17, 9, 18, 10], X[4, 12, 5, 13], X[8, 18, 9, 19], 
  X[11, 5, 12, 6], X[19, 7, 20, 8], X[6, 20, 7, 11]], 2}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 15, 1, 16], X[7, 2, 8, 3], Y[9, 17, 10, 16], 
  X[14, 18, 15, 17], X[3, 13, 4, 12], X[19, 7, 20, 6], X[18, 14, 19, 13], 
  X[11, 5, 12, 4], X[5, 11, 6, 20]], 3}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 15, 1, 16], X[7, 2, 8, 3], Y[9, 17, 10, 16], 
  X[14, 18, 15, 17], X[12, 3, 13, 4], X[6, 19, 7, 20], X[18, 14, 19, 13], 
  X[4, 11, 5, 12], X[20, 5, 11, 6]], 4}
{{1, 0}, PD[X[1, 18, 2, 19], Y[4, 12, 1, 11], X[17, 6, 18, 7], 
  X[19, 2, 20, 3], Z[10, 4, 11, 3], X[12, 10, 13, 9], X[7, 16, 8, 17], 
  X[5, 14, 6, 15], X[13, 20, 14, 5], X[15, 8, 16, 9]], 5}
{{1, 0}, PD[X[1, 18, 2, 19], Y[4, 12, 1, 11], X[6, 18, 7, 17], 
  X[19, 2, 20, 3], Z[10, 4, 11, 3], X[12, 10, 13, 9], X[16, 8, 17, 7], 
  X[5, 14, 6, 15], X[13, 20, 14, 5], X[8, 16, 9, 15]], 6}
{{2, 2}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[14, 8, 15, 7], 
  X[2, 11, 3, 12], Y[9, 20, 10, 19], X[17, 6, 18, 5], X[6, 16, 7, 15], 
  X[16, 13, 11, 14], X[12, 3, 13, 4], X[4, 17, 5, 20]], 7}
{{1, 0}, PD[X[1, 10, 2, 11], X[17, 12, 18, 1], X[9, 14, 10, 15], 
  X[2, 20, 3, 19], X[11, 16, 12, 17], X[15, 18, 16, 19], X[8, 4, 9, 3], 
  Y[13, 6, 14, 7], Y[20, 6, 13, 5], X[4, 8, 5, 7]], 8}
{{1, 0}, PD[X[1, 10, 2, 11], X[17, 12, 18, 1], X[14, 10, 15, 9], 
  X[19, 2, 20, 3], X[11, 16, 12, 17], X[15, 18, 16, 19], X[8, 4, 9, 3], 
  Y[13, 6, 14, 7], Y[20, 6, 13, 5], X[4, 8, 5, 7]], 9}
{{1, 0}, PD[X[1, 10, 2, 11], Y[12, 18, 1, 17], X[9, 14, 10, 15], 
  X[2, 20, 3, 19], Y[11, 16, 12, 17], X[15, 18, 16, 19], X[8, 4, 9, 3], 
  X[6, 14, 7, 13], X[20, 6, 13, 5], X[4, 8, 5, 7]], 10}
{{1, 0}, PD[X[1, 10, 2, 11], Y[12, 18, 1, 17], X[14, 10, 15, 9], 
  X[19, 2, 20, 3], Y[11, 16, 12, 17], X[15, 18, 16, 19], X[8, 4, 9, 3], 
  X[6, 14, 7, 13], X[20, 6, 13, 5], X[4, 8, 5, 7]], 11}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 17, 1, 16], X[13, 8, 14, 7], 
  X[18, 2, 19, 3], Y[9, 15, 10, 16], X[14, 17, 15, 18], X[6, 13, 7, 12], 
  X[5, 19, 6, 20], X[3, 11, 4, 12], X[20, 4, 11, 5]], 12}
{{1, 0}, PD[X[1, 8, 2, 9], X[18, 1, 19, 10], X[7, 12, 8, 11], 
  X[2, 16, 3, 17], X[9, 20, 10, 19], X[20, 17, 11, 18], X[6, 4, 7, 3], 
  X[15, 13, 16, 12], Y[5, 14, 6, 13], Y[4, 14, 5, 15]], 13}
{{1, 0}, PD[X[1, 8, 2, 9], X[18, 1, 19, 10], X[11, 7, 12, 8], 
  X[16, 3, 17, 2], X[9, 20, 10, 19], X[20, 17, 11, 18], X[6, 4, 7, 3], 
  X[15, 13, 16, 12], Y[5, 14, 6, 13], Y[4, 14, 5, 15]], 14}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[7, 12, 8, 11], 
  X[2, 16, 3, 17], Y[9, 20, 10, 19], X[20, 17, 11, 18], X[6, 4, 7, 3], 
  X[15, 13, 16, 12], X[13, 5, 14, 6], X[4, 14, 5, 15]], 15}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[11, 7, 12, 8], 
  X[16, 3, 17, 2], Y[9, 20, 10, 19], X[20, 17, 11, 18], X[6, 4, 7, 3], 
  X[15, 13, 16, 12], X[13, 5, 14, 6], X[4, 14, 5, 15]], 16}
{{1, 2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[17, 2, 18, 3], 
  Y[19, 11, 20, 10], X[11, 8, 12, 9], X[3, 12, 4, 13], X[16, 8, 17, 7], 
  X[4, 16, 5, 15], X[6, 14, 7, 13], X[14, 6, 15, 5]], 17}
{{1, 2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[17, 2, 18, 3], 
  Y[19, 11, 20, 10], X[11, 8, 12, 9], X[12, 4, 13, 3], X[7, 16, 8, 17], 
  X[4, 16, 5, 15], X[6, 14, 7, 13], X[14, 6, 15, 5]], 18}
{{1, 0}, PD[X[1, 14, 2, 15], Y[16, 18, 1, 19], X[6, 14, 7, 13], 
  X[2, 10, 3, 9], Y[15, 20, 16, 19], X[17, 7, 18, 8], X[12, 4, 13, 3], 
  X[10, 6, 11, 5], X[8, 20, 9, 17], X[4, 12, 5, 11]], 19}
{{1, 0}, PD[X[1, 14, 2, 15], Y[16, 18, 1, 19], X[6, 14, 7, 13], 
  X[2, 10, 3, 9], Y[15, 20, 16, 19], X[17, 7, 18, 8], X[3, 12, 4, 13], 
  X[5, 10, 6, 11], X[8, 20, 9, 17], X[11, 4, 12, 5]], 20}
{{1, 2}, PD[X[1, 5, 2, 4], X[11, 1, 12, 20], X[5, 15, 6, 14], 
  Y[2, 14, 3, 13], Y[3, 12, 4, 13], X[19, 7, 20, 6], X[10, 15, 11, 16], 
  X[18, 9, 19, 10], X[16, 7, 17, 8], X[8, 17, 9, 18]], 21}
{{1, 2}, PD[X[1, 5, 2, 4], X[11, 1, 12, 20], X[5, 15, 6, 14], 
  Y[2, 14, 3, 13], Y[3, 12, 4, 13], X[6, 19, 7, 20], X[15, 11, 16, 10], 
  X[18, 9, 19, 10], X[16, 7, 17, 8], X[8, 17, 9, 18]], 22}
{{1, 0}, PD[X[1, 12, 2, 13], X[3, 20, 4, 1], X[11, 14, 12, 15], 
  X[13, 2, 14, 3], X[19, 10, 20, 11], X[4, 16, 5, 15], Y[18, 7, 19, 8], 
  X[16, 10, 17, 9], X[8, 5, 9, 6], Y[17, 7, 18, 6]], 23}
{{1, 0}, PD[Y[1, 12, 2, 13], X[20, 4, 1, 3], X[14, 12, 15, 11], 
  Y[2, 14, 3, 13], X[10, 20, 11, 19], X[15, 4, 16, 5], X[7, 19, 8, 18], 
  X[9, 16, 10, 17], X[5, 9, 6, 8], X[17, 7, 18, 6]], 24}
{{1, 0}, PD[X[1, 12, 2, 13], X[5, 1, 6, 14], X[11, 9, 12, 8], 
  X[2, 19, 3, 20], X[13, 7, 14, 6], X[7, 4, 8, 5], Y[10, 17, 11, 18], 
  Y[9, 17, 10, 16], X[18, 15, 19, 16], X[20, 3, 15, 4]], 25}
{{1, 0}, PD[X[1, 14, 2, 15], X[7, 1, 8, 16], X[13, 11, 14, 10], 
  X[2, 5, 3, 6], X[15, 9, 16, 8], X[9, 6, 10, 7], Y[12, 19, 13, 20], 
  Y[11, 19, 12, 18], X[4, 17, 5, 18], X[20, 3, 17, 4]], 26}
{{1, 0}, PD[X[1, 14, 2, 15], X[7, 1, 8, 16], X[10, 13, 11, 14], 
  X[5, 3, 6, 2], X[15, 9, 16, 8], X[9, 6, 10, 7], X[12, 19, 13, 20], 
  X[18, 11, 19, 12], Y[4, 17, 5, 18], Y[3, 17, 4, 20]], 27}
{{1, 0}, PD[X[1, 18, 2, 19], X[7, 1, 8, 20], X[17, 12, 18, 13], 
  X[2, 5, 3, 6], X[19, 9, 20, 8], X[9, 6, 10, 7], X[13, 10, 14, 11], 
  X[11, 16, 12, 17], Y[4, 15, 5, 16], Y[3, 15, 4, 14]], 28}
{{1, 0}, PD[X[1, 18, 2, 19], X[7, 1, 8, 20], Y[17, 12, 18, 13], 
  X[2, 5, 3, 6], X[19, 9, 20, 8], X[9, 6, 10, 7], X[13, 10, 14, 11], 
  Y[16, 12, 17, 11], X[4, 15, 5, 16], X[14, 3, 15, 4]], 29}
{{2, 2}, PD[X[1, 13, 2, 14], X[8, 1, 9, 4], X[12, 18, 13, 19], 
  X[14, 2, 15, 3], X[3, 10, 4, 9], X[10, 7, 11, 8], X[19, 11, 20, 12], 
  Y[17, 6, 18, 5], X[15, 6, 16, 7], Y[20, 16, 17, 5]], 30}
{{2, 2}, PD[X[1, 13, 2, 14], Y[4, 8, 1, 9], X[12, 18, 13, 19], 
  X[14, 2, 15, 3], Z[9, 3, 10, 4], X[7, 11, 8, 10], X[19, 11, 20, 12], 
  X[17, 6, 18, 5], X[6, 16, 7, 15], X[16, 17, 5, 20]], 31}
{{2, 2}, PD[X[1, 14, 2, 15], Y[16, 8, 1, 7], X[13, 2, 14, 3], 
  Y[15, 6, 16, 7], X[8, 6, 9, 5], X[3, 19, 4, 18], X[12, 9, 13, 10], 
  X[19, 5, 20, 4], X[10, 18, 11, 17], X[20, 12, 17, 11]], 32}
{{1, 0}, PD[X[4, 2, 5, 1], X[12, 6, 1, 5], Y[3, 15, 4, 14], Y[2, 15, 3, 16], 
  X[16, 11, 17, 12], X[13, 7, 14, 6], X[10, 19, 11, 20], X[8, 17, 9, 18], 
  X[7, 13, 8, 20], X[18, 9, 19, 10]], 33}
{{1, 0}, PD[X[4, 2, 5, 1], X[14, 6, 1, 5], X[18, 4, 19, 3], X[2, 18, 3, 17], 
  X[13, 16, 14, 17], X[6, 20, 7, 19], X[7, 12, 8, 13], Y[15, 10, 16, 11], 
  Y[20, 10, 15, 9], X[11, 8, 12, 9]], 34}
{{1, 0}, PD[X[4, 2, 5, 1], X[14, 6, 1, 5], X[18, 4, 19, 3], X[2, 18, 3, 17], 
  X[16, 14, 17, 13], X[19, 6, 20, 7], X[7, 12, 8, 13], Y[15, 10, 16, 11], 
  Y[20, 10, 15, 9], X[11, 8, 12, 9]], 35}
{{1, 0}, PD[X[4, 2, 5, 1], X[14, 6, 1, 5], Y[3, 18, 4, 19], Y[2, 18, 3, 17], 
  X[13, 16, 14, 17], X[6, 20, 7, 19], X[7, 12, 8, 13], X[15, 10, 16, 11], 
  X[9, 20, 10, 15], X[11, 8, 12, 9]], 36}
{{1, 0}, PD[X[4, 2, 5, 1], X[14, 6, 1, 5], Y[3, 18, 4, 19], Y[2, 18, 3, 17], 
  X[16, 14, 17, 13], X[19, 6, 20, 7], X[7, 12, 8, 13], X[15, 10, 16, 11], 
  X[9, 20, 10, 15], X[11, 8, 12, 9]], 37}
{{1, 0}, PD[X[4, 2, 5, 1], X[10, 6, 1, 5], X[13, 3, 14, 4], X[2, 14, 3, 15], 
  X[9, 16, 10, 15], X[6, 12, 7, 13], Y[8, 18, 9, 19], X[16, 11, 17, 12], 
  Y[7, 20, 8, 19], X[20, 17, 11, 18]], 38}
{{1, 0}, PD[X[4, 2, 5, 1], X[10, 6, 1, 5], X[13, 3, 14, 4], X[2, 14, 3, 15], 
  X[15, 9, 16, 10], X[12, 7, 13, 6], Y[8, 18, 9, 19], X[16, 11, 17, 12], 
  Y[7, 20, 8, 19], X[20, 17, 11, 18]], 39}
{{1, 0}, PD[X[4, 2, 5, 1], X[10, 6, 1, 5], Y[3, 14, 4, 13], Y[2, 14, 3, 15], 
  X[9, 16, 10, 15], X[6, 12, 7, 13], X[18, 9, 19, 8], X[16, 11, 17, 12], 
  X[7, 20, 8, 19], X[20, 17, 11, 18]], 40}
{{1, 0}, PD[X[4, 2, 5, 1], X[10, 6, 1, 5], Y[3, 14, 4, 13], Y[2, 14, 3, 15], 
  X[15, 9, 16, 10], X[12, 7, 13, 6], X[18, 9, 19, 8], X[16, 11, 17, 12], 
  X[7, 20, 8, 19], X[20, 17, 11, 18]], 41}
{{1, 2}, PD[X[4, 2, 5, 1], X[20, 6, 1, 5], Y[3, 13, 4, 12], Y[2, 13, 3, 14], 
  X[6, 20, 7, 19], X[11, 18, 12, 19], X[14, 8, 15, 7], X[15, 10, 16, 11], 
  X[17, 8, 18, 9], X[9, 16, 10, 17]], 42}
{{1, 2}, PD[X[4, 2, 5, 1], X[20, 6, 1, 5], Y[3, 13, 4, 12], Y[2, 13, 3, 14], 
  X[6, 20, 7, 19], X[18, 12, 19, 11], X[7, 14, 8, 15], X[15, 10, 16, 11], 
  X[17, 8, 18, 9], X[9, 16, 10, 17]], 43}
{{1, 0}, PD[Y[1, 16, 2, 17], X[4, 7, 1, 8], X[15, 18, 16, 19], 
  Y[2, 18, 3, 17], X[8, 3, 9, 4], X[6, 10, 7, 9], X[19, 10, 20, 11], 
  X[11, 14, 12, 15], X[5, 13, 6, 12], X[13, 5, 14, 20]], 44}
{{1, 0}, PD[X[1, 4, 2, 5], Y[6, 9, 1, 10], X[3, 18, 4, 19], X[17, 2, 18, 3], 
  Y[5, 11, 6, 10], X[8, 12, 9, 11], X[12, 20, 13, 19], X[16, 14, 17, 13], 
  X[14, 7, 15, 8], X[20, 15, 7, 16]], 45}
{{1, 0}, PD[X[1, 15, 2, 14], X[12, 19, 1, 20], X[15, 7, 16, 6], 
  X[5, 2, 6, 3], X[10, 14, 11, 13], X[20, 10, 13, 9], X[8, 12, 9, 11], 
  X[18, 7, 19, 8], Y[16, 4, 17, 3], Z[4, 18, 5, 17]], 46}
{{1, 0}, PD[X[1, 15, 2, 14], X[12, 19, 1, 20], X[15, 7, 16, 6], 
  X[5, 2, 6, 3], Y[13, 10, 14, 11], Y[20, 10, 13, 9], X[8, 12, 9, 11], 
  X[18, 7, 19, 8], X[3, 16, 4, 17], X[17, 4, 18, 5]], 47}
{{1, 0}, PD[X[1, 13, 2, 12], X[10, 19, 1, 20], X[13, 7, 14, 6], 
  X[5, 2, 6, 3], X[11, 4, 12, 5], X[3, 20, 4, 11], X[14, 9, 15, 10], 
  X[18, 16, 19, 15], Y[7, 16, 8, 17], Y[8, 18, 9, 17]], 48}
{{1, 0}, PD[X[1, 13, 2, 12], X[10, 19, 1, 20], X[13, 7, 14, 6], 
  X[5, 2, 6, 3], Y[11, 4, 12, 5], Y[20, 4, 11, 3], X[14, 9, 15, 10], 
  X[18, 16, 19, 15], X[16, 8, 17, 7], X[8, 18, 9, 17]], 49}
{{1, 0}, PD[X[1, 13, 2, 12], X[3, 1, 4, 20], X[13, 3, 14, 2], 
  X[18, 11, 19, 12], X[19, 5, 20, 4], X[5, 15, 6, 14], X[6, 17, 7, 18], 
  X[10, 8, 11, 7], Y[15, 8, 16, 9], Y[16, 10, 17, 9]], 50}
{{1, 0}, PD[Y[1, 13, 2, 12], X[20, 3, 1, 4], Z[13, 3, 14, 2], 
  X[11, 19, 12, 18], X[4, 19, 5, 20], X[14, 5, 15, 6], X[17, 7, 18, 6], 
  X[7, 10, 8, 11], X[15, 8, 16, 9], X[9, 16, 10, 17]], 51}
{{1, 0}, PD[X[16, 2, 17, 1], X[20, 18, 1, 17], X[8, 16, 9, 15], 
  X[11, 2, 12, 3], X[10, 20, 11, 19], X[18, 10, 19, 9], Y[14, 5, 15, 6], 
  X[7, 12, 8, 13], X[3, 7, 4, 6], Y[13, 5, 14, 4]], 52}
{{1, 0}, PD[X[16, 2, 17, 1], X[20, 18, 1, 17], X[8, 16, 9, 15], 
  X[11, 2, 12, 3], Y[19, 10, 20, 11], Y[18, 10, 19, 9], X[5, 15, 6, 14], 
  X[7, 12, 8, 13], X[3, 7, 4, 6], X[13, 5, 14, 4]], 53}
{{1, 0}, PD[X[12, 2, 13, 1], X[20, 14, 1, 13], X[2, 12, 3, 11], 
  X[10, 20, 11, 19], X[3, 14, 4, 15], X[18, 6, 19, 5], X[6, 9, 7, 10], 
  X[15, 4, 16, 5], Y[17, 9, 18, 8], Z[7, 17, 8, 16]], 54}
{{1, 0}, PD[X[1, 16, 2, 17], Y[20, 10, 1, 9], X[4, 16, 5, 15], 
  X[17, 2, 18, 3], Z[8, 20, 9, 19], X[13, 10, 14, 11], X[5, 13, 6, 12], 
  X[7, 14, 8, 15], X[3, 18, 4, 19], X[11, 7, 12, 6]], 55}
{{2, 2}, PD[X[1, 15, 2, 14], X[8, 19, 1, 20], X[15, 5, 16, 4], 
  X[11, 3, 12, 2], X[6, 13, 7, 14], X[20, 7, 13, 8], X[18, 5, 19, 6], 
  Y[16, 9, 17, 10], X[3, 11, 4, 10], Z[12, 17, 9, 18]], 56}
{{2, 2}, PD[X[1, 15, 2, 14], X[8, 19, 1, 20], X[15, 5, 16, 4], 
  Y[2, 11, 3, 12], X[6, 13, 7, 14], X[20, 7, 13, 8], X[18, 5, 19, 6], 
  X[9, 17, 10, 16], Y[3, 11, 4, 10], X[17, 9, 18, 12]], 57}
{{2, 2}, PD[X[1, 15, 2, 14], X[19, 1, 20, 8], X[4, 15, 5, 16], 
  X[2, 11, 3, 12], X[13, 7, 14, 6], X[7, 13, 8, 20], X[18, 5, 19, 6], 
  Y[16, 9, 17, 10], X[10, 3, 11, 4], Z[12, 17, 9, 18]], 58}
{{2, 2}, PD[X[1, 15, 2, 14], X[19, 1, 20, 8], X[4, 15, 5, 16], 
  Y[2, 11, 3, 12], X[13, 7, 14, 6], X[7, 13, 8, 20], X[18, 5, 19, 6], 
  X[16, 9, 17, 10], Y[3, 11, 4, 10], X[12, 17, 9, 18]], 59}
{{1, 2}, PD[X[1, 8, 2, 9], X[20, 12, 1, 11], X[7, 16, 8, 17], X[5, 2, 6, 3], 
  X[18, 10, 19, 9], X[10, 20, 11, 19], X[12, 18, 13, 17], X[15, 6, 16, 7], 
  Y[3, 15, 4, 14], Y[4, 13, 5, 14]], 60}
{{1, 2}, PD[X[1, 8, 2, 9], X[11, 20, 12, 1], X[16, 8, 17, 7], X[2, 6, 3, 5], 
  X[9, 18, 10, 19], X[19, 10, 20, 11], X[12, 18, 13, 17], X[6, 16, 7, 15], 
  Y[3, 15, 4, 14], Y[4, 13, 5, 14]], 61}
{{1, 0}, PD[Y[17, 2, 18, 1], Y[18, 14, 19, 1], X[16, 20, 17, 19], 
  X[2, 13, 3, 14], X[9, 16, 10, 15], X[20, 9, 15, 8], X[12, 7, 13, 8], 
  X[6, 3, 7, 4], X[10, 6, 11, 5], X[4, 12, 5, 11]], 62}
{{2, 2}, PD[Y[18, 2, 19, 1], Y[19, 12, 20, 1], X[17, 6, 18, 7], 
  X[2, 11, 3, 12], X[7, 20, 8, 17], X[5, 11, 6, 10], X[3, 13, 4, 14], 
  X[14, 9, 15, 8], X[9, 16, 10, 15], X[16, 4, 13, 5]], 63}
{{1, 0}, PD[X[8, 2, 9, 1], X[20, 10, 1, 9], X[10, 7, 11, 8], Y[2, 18, 3, 17], 
  X[19, 16, 20, 17], X[13, 6, 14, 7], X[11, 5, 12, 4], Z[18, 4, 19, 3], 
  X[15, 13, 16, 12], X[5, 14, 6, 15]], 64}
{{1, 0}, PD[X[10, 2, 11, 1], X[20, 12, 1, 11], X[12, 9, 13, 10], 
  X[5, 2, 6, 3], Y[19, 4, 20, 5], X[15, 8, 16, 9], X[13, 7, 14, 6], 
  Z[3, 18, 4, 19], X[17, 15, 18, 14], X[7, 16, 8, 17]], 65}
{{1, 0}, PD[Y[11, 1, 12, 2], Y[10, 1, 11, 4], X[12, 10, 13, 9], 
  X[2, 19, 3, 18], X[17, 4, 18, 3], X[13, 7, 14, 6], X[19, 9, 20, 8], 
  X[7, 17, 8, 16], X[5, 15, 6, 14], X[15, 5, 16, 20]], 66}
{{1, 0}, PD[Y[12, 1, 13, 2], Y[11, 1, 12, 20], X[13, 11, 14, 10], 
  X[2, 17, 3, 18], X[4, 19, 5, 20], X[14, 8, 15, 7], X[16, 9, 17, 10], 
  X[18, 3, 19, 4], X[8, 5, 9, 6], X[6, 16, 7, 15]], 67}
{{2, 2}, PD[X[1, 12, 2, 13], X[7, 1, 8, 4], X[11, 18, 12, 19], 
  X[13, 2, 14, 3], X[3, 9, 4, 8], X[9, 6, 10, 7], X[19, 10, 20, 11], 
  X[14, 18, 15, 17], Y[5, 16, 6, 17], Y[20, 16, 5, 15]], 68}
{{2, 2}, PD[X[1, 8, 2, 7], X[12, 1, 13, 4], X[15, 9, 16, 8], X[6, 3, 7, 2], 
  X[3, 14, 4, 13], X[14, 11, 15, 12], Y[9, 19, 10, 18], X[16, 5, 17, 6], 
  Y[10, 19, 11, 20], X[20, 17, 5, 18]], 69}
{{1, 0}, PD[X[1, 8, 2, 7], Y[4, 12, 1, 13], X[15, 9, 16, 8], X[6, 3, 7, 2], 
  Z[13, 3, 14, 4], X[14, 11, 15, 12], X[18, 9, 19, 10], X[16, 5, 17, 6], 
  X[10, 19, 11, 20], X[20, 17, 5, 18]], 70}
{{1, 0}, PD[Y[1, 8, 2, 7], X[4, 12, 1, 13], X[8, 15, 9, 16], Y[2, 6, 3, 7], 
  X[13, 3, 14, 4], X[11, 15, 12, 14], X[9, 19, 10, 18], X[5, 17, 6, 16], 
  X[19, 11, 20, 10], X[17, 5, 18, 20]], 71}
{{1, 0}, PD[X[1, 18, 2, 19], Y[20, 14, 1, 13], X[17, 6, 18, 7], 
  X[5, 2, 6, 3], Y[19, 12, 20, 13], X[14, 12, 15, 11], X[7, 16, 8, 17], 
  X[3, 8, 4, 9], X[9, 4, 10, 5], X[10, 16, 11, 15]], 72}
{{1, 0}, PD[X[1, 8, 2, 9], X[13, 10, 14, 1], X[7, 19, 8, 18], X[2, 6, 3, 5], 
  X[9, 12, 10, 13], X[11, 14, 12, 15], X[17, 20, 18, 11], X[19, 7, 20, 6], 
  Y[3, 17, 4, 16], Y[4, 15, 5, 16]], 73}
{{1, 0}, PD[X[1, 8, 2, 9], X[13, 10, 14, 1], Y[7, 19, 8, 18], X[5, 2, 6, 3], 
  X[9, 12, 10, 13], X[11, 14, 12, 15], X[20, 18, 11, 17], Y[6, 19, 7, 20], 
  X[3, 17, 4, 16], X[15, 5, 16, 4]], 74}
{{1, 0}, PD[X[1, 12, 2, 13], X[7, 14, 8, 1], X[4, 12, 5, 11], 
  X[17, 2, 18, 3], X[13, 6, 14, 7], X[5, 8, 6, 9], Y[10, 16, 11, 15], 
  X[3, 18, 4, 19], X[19, 16, 20, 17], Y[9, 20, 10, 15]], 75}
{{1, 0}, PD[X[1, 12, 2, 13], X[7, 14, 8, 1], X[4, 12, 5, 11], 
  Y[2, 18, 3, 17], X[13, 6, 14, 7], X[5, 8, 6, 9], X[15, 10, 16, 11], 
  Y[3, 18, 4, 19], X[19, 16, 20, 17], X[9, 20, 10, 15]], 76}
{{2, 2}, PD[X[1, 12, 2, 13], Y[14, 8, 1, 7], X[4, 12, 5, 11], 
  X[17, 2, 18, 3], Y[13, 6, 14, 7], X[5, 8, 6, 9], X[15, 10, 16, 11], 
  X[3, 18, 4, 19], X[19, 16, 20, 17], X[9, 20, 10, 15]], 77}
{{2, 2}, PD[X[8, 2, 9, 1], X[4, 10, 1, 9], X[10, 7, 11, 8], X[2, 19, 3, 18], 
  X[17, 4, 18, 3], X[6, 14, 7, 13], X[11, 20, 12, 19], X[12, 16, 13, 17], 
  Y[5, 15, 6, 16], Y[14, 15, 5, 20]], 78}
{{1, 0}, PD[X[1, 18, 2, 19], X[7, 20, 8, 1], X[17, 4, 18, 5], 
  Y[2, 14, 3, 13], X[19, 6, 20, 7], X[5, 8, 6, 9], X[16, 11, 17, 12], 
  Y[3, 14, 4, 15], X[12, 9, 13, 10], X[10, 15, 11, 16]], 79}
{{1, 0}, PD[X[1, 18, 2, 19], X[7, 20, 8, 1], X[4, 18, 5, 17], 
  X[13, 2, 14, 3], X[19, 6, 20, 7], X[5, 8, 6, 9], Y[16, 11, 17, 12], 
  X[3, 14, 4, 15], X[9, 13, 10, 12], Y[15, 11, 16, 10]], 80}
{{1, 0}, PD[X[1, 18, 2, 19], Y[20, 8, 1, 7], X[17, 4, 18, 5], 
  X[2, 14, 3, 13], Y[19, 6, 20, 7], X[8, 6, 9, 5], X[11, 17, 12, 16], 
  X[14, 4, 15, 3], X[9, 13, 10, 12], X[15, 11, 16, 10]], 81}
{{1, 0}, PD[X[1, 18, 2, 19], Y[20, 8, 1, 7], X[17, 4, 18, 5], 
  X[13, 2, 14, 3], Y[19, 6, 20, 7], X[8, 6, 9, 5], X[16, 11, 17, 12], 
  X[3, 14, 4, 15], X[12, 9, 13, 10], X[10, 15, 11, 16]], 82}
{{1, 0}, PD[X[1, 18, 2, 19], Y[20, 8, 1, 7], X[4, 18, 5, 17], 
  X[2, 14, 3, 13], Y[19, 6, 20, 7], X[8, 6, 9, 5], X[11, 17, 12, 16], 
  X[14, 4, 15, 3], X[9, 13, 10, 12], X[15, 11, 16, 10]], 83}
{{1, 0}, PD[X[1, 18, 2, 19], Y[20, 8, 1, 7], X[4, 18, 5, 17], 
  X[13, 2, 14, 3], Y[19, 6, 20, 7], X[8, 6, 9, 5], X[16, 11, 17, 12], 
  X[3, 14, 4, 15], X[12, 9, 13, 10], X[10, 15, 11, 16]], 84}
{{1, 0}, PD[X[1, 12, 2, 13], Y[14, 17, 1, 18], X[11, 4, 12, 5], 
  X[7, 3, 8, 2], Y[13, 19, 14, 18], X[16, 20, 17, 19], X[5, 10, 6, 11], 
  X[3, 7, 4, 6], X[8, 15, 9, 16], X[20, 9, 15, 10]], 85}
{{1, 0}, PD[X[1, 12, 2, 13], Y[14, 17, 1, 18], X[11, 2, 12, 3], 
  Y[13, 19, 14, 18], X[16, 20, 17, 19], X[8, 4, 9, 3], X[10, 6, 11, 5], 
  X[6, 15, 7, 16], X[20, 7, 15, 8], X[4, 10, 5, 9]], 86}
{{1, 2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[17, 4, 18, 5], 
  X[15, 2, 16, 3], Y[19, 11, 20, 10], X[8, 12, 9, 11], X[12, 6, 13, 5], 
  X[3, 16, 4, 17], X[14, 8, 15, 7], X[6, 14, 7, 13]], 87}
{{1, 2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[4, 18, 5, 17], 
  X[2, 16, 3, 15], Y[19, 11, 20, 10], X[8, 12, 9, 11], X[5, 12, 6, 13], 
  X[16, 4, 17, 3], X[7, 14, 8, 15], X[13, 6, 14, 7]], 88}
{{1, 2}, PD[X[1, 18, 2, 19], Y[20, 11, 1, 12], X[17, 5, 18, 4], 
  X[5, 3, 6, 2], Y[19, 13, 20, 12], X[10, 14, 11, 13], X[3, 17, 4, 16], 
  X[6, 9, 7, 10], X[14, 7, 15, 8], X[8, 15, 9, 16]], 89}
{{1, 2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[17, 5, 18, 4], X[5, 3, 6, 2], 
  Y[19, 11, 20, 10], X[8, 12, 9, 11], X[3, 17, 4, 16], X[6, 13, 7, 14], 
  X[14, 7, 15, 8], X[12, 15, 13, 16]], 90}
{{2, 2}, PD[X[1, 6, 2, 7], Y[8, 16, 1, 17], X[5, 2, 6, 3], Y[7, 18, 8, 17], 
  X[15, 19, 16, 18], X[3, 10, 4, 11], X[11, 4, 12, 5], X[19, 15, 20, 14], 
  X[13, 10, 14, 9], X[12, 13, 9, 20]], 91}
{{1, 0}, PD[X[1, 10, 2, 11], X[3, 1, 4, 16], X[9, 2, 10, 3], 
  X[11, 14, 12, 15], X[15, 5, 16, 4], X[8, 6, 9, 5], Y[13, 19, 14, 20], 
  Y[12, 19, 13, 18], X[17, 8, 18, 7], X[6, 17, 7, 20]], 92}
{{1, 0}, PD[X[1, 10, 2, 11], X[3, 1, 4, 16], X[9, 2, 10, 3], 
  X[14, 12, 15, 11], X[15, 5, 16, 4], X[5, 8, 6, 9], X[19, 14, 20, 13], 
  X[12, 19, 13, 18], Y[7, 17, 8, 18], Y[6, 17, 7, 20]], 93}
{{1, 0}, PD[X[10, 1, 11, 2], X[16, 9, 1, 10], X[14, 11, 15, 12], 
  X[7, 3, 8, 2], X[8, 15, 9, 16], X[12, 18, 13, 19], X[19, 13, 20, 14], 
  X[3, 7, 4, 6], Y[17, 5, 18, 6], Y[20, 5, 17, 4]], 94}
{{1, 2}, PD[X[8, 1, 9, 2], X[20, 7, 1, 8], X[9, 19, 10, 18], X[2, 5, 3, 6], 
  X[6, 19, 7, 20], X[15, 11, 16, 10], X[17, 13, 18, 12], Y[4, 14, 5, 13], 
  Y[3, 14, 4, 15], X[11, 17, 12, 16]], 95}
{{1, 2}, PD[X[8, 1, 9, 2], X[20, 7, 1, 8], X[18, 9, 19, 10], X[5, 3, 6, 2], 
  X[6, 19, 7, 20], X[15, 11, 16, 10], X[17, 13, 18, 12], Y[4, 14, 5, 13], 
  Y[3, 14, 4, 15], X[11, 17, 12, 16]], 96}
{{1, 0}, PD[X[8, 1, 9, 2], X[20, 7, 1, 8], X[9, 19, 10, 18], X[2, 5, 3, 6], 
  X[6, 19, 7, 20], Y[10, 16, 11, 15], X[17, 14, 18, 15], X[4, 13, 5, 14], 
  X[12, 3, 13, 4], Z[16, 12, 17, 11]], 97}
{{1, 0}, PD[X[1, 18, 2, 17], X[3, 6, 4, 1], X[18, 12, 19, 11], 
  X[16, 3, 17, 2], Y[5, 9, 6, 10], Y[4, 9, 5, 8], X[12, 20, 13, 19], 
  X[15, 10, 16, 11], X[14, 8, 15, 7], X[20, 14, 7, 13]], 98}
{{1, 0}, PD[Y[1, 18, 2, 17], X[6, 4, 1, 3], X[11, 18, 12, 19], 
  Y[2, 16, 3, 17], X[9, 6, 10, 5], X[4, 9, 5, 8], X[19, 12, 20, 13], 
  X[10, 16, 11, 15], X[7, 14, 8, 15], X[13, 20, 14, 7]], 99}
{{1, 0}, PD[X[1, 14, 2, 15], X[20, 18, 1, 17], X[13, 2, 14, 3], 
  X[15, 13, 16, 12], X[11, 17, 12, 16], X[6, 20, 7, 19], X[18, 6, 19, 5], 
  Y[3, 9, 4, 8], X[7, 11, 8, 10], Y[4, 9, 5, 10]], 100}
{{1, 0}, PD[X[1, 14, 2, 15], X[20, 18, 1, 17], X[13, 2, 14, 3], 
  X[15, 13, 16, 12], X[11, 17, 12, 16], Y[19, 6, 20, 7], Y[18, 6, 19, 5], 
  X[3, 9, 4, 8], X[7, 11, 8, 10], X[9, 5, 10, 4]], 101}
{{1, 0}, PD[X[8, 1, 9, 2], X[14, 7, 1, 8], X[9, 19, 10, 18], X[2, 5, 3, 6], 
  X[6, 13, 7, 14], X[12, 19, 13, 20], X[10, 15, 11, 16], Y[17, 5, 18, 4], 
  Z[3, 17, 4, 16], X[20, 11, 15, 12]], 102}
{{1, 0}, PD[X[8, 1, 9, 2], X[14, 7, 1, 8], X[18, 9, 19, 10], X[5, 3, 6, 2], 
  X[6, 13, 7, 14], X[12, 19, 13, 20], X[10, 15, 11, 16], Y[17, 5, 18, 4], 
  Z[3, 17, 4, 16], X[20, 11, 15, 12]], 103}
{{1, 0}, PD[X[8, 1, 9, 2], X[16, 7, 1, 8], X[9, 18, 10, 19], X[2, 5, 3, 6], 
  X[6, 15, 7, 16], Y[17, 14, 18, 15], X[19, 10, 20, 11], X[4, 12, 5, 11], 
  X[12, 4, 13, 3], Y[20, 14, 17, 13]], 104}
{{1, 0}, PD[X[8, 1, 9, 2], X[16, 7, 1, 8], Y[9, 18, 10, 19], X[2, 5, 3, 6], 
  X[6, 15, 7, 16], X[17, 14, 18, 15], Y[10, 20, 11, 19], X[4, 12, 5, 11], 
  X[12, 4, 13, 3], X[13, 20, 14, 17]], 105}
{{1, 0}, PD[X[18, 1, 19, 2], X[8, 17, 1, 18], X[10, 20, 11, 19], 
  X[5, 3, 6, 2], X[16, 7, 17, 8], X[14, 10, 15, 9], X[20, 14, 9, 13], 
  Y[11, 4, 12, 5], Z[3, 12, 4, 13], X[6, 15, 7, 16]], 106}
{{1, 2}, PD[X[1, 15, 2, 14], X[20, 11, 1, 12], Y[15, 6, 16, 7], 
  X[13, 3, 14, 2], X[3, 13, 4, 12], X[8, 19, 9, 20], X[10, 17, 11, 18], 
  Z[5, 16, 6, 17], X[7, 5, 8, 4], X[18, 9, 19, 10]], 107}
{{1, 2}, PD[X[1, 15, 2, 14], X[11, 1, 12, 20], Y[15, 6, 16, 7], 
  X[13, 3, 14, 2], X[3, 13, 4, 12], X[8, 19, 9, 20], X[10, 17, 11, 18], 
  Z[5, 16, 6, 17], X[4, 7, 5, 8], X[18, 9, 19, 10]], 108}
{{1, 0}, PD[X[1, 8, 2, 9], X[3, 16, 4, 1], X[18, 8, 19, 7], X[9, 2, 10, 3], 
  X[15, 13, 16, 12], X[13, 5, 14, 4], X[6, 20, 7, 19], Y[17, 10, 18, 11], 
  Z[11, 20, 12, 17], X[5, 15, 6, 14]], 109}
{{1, 0}, PD[X[1, 8, 2, 9], X[3, 16, 4, 1], Y[7, 18, 8, 19], X[9, 2, 10, 3], 
  X[15, 13, 16, 12], X[13, 5, 14, 4], Z[19, 6, 20, 7], X[10, 18, 11, 17], 
  X[20, 12, 17, 11], X[5, 15, 6, 14]], 110}
{{1, 0}, PD[Y[1, 18, 2, 17], X[14, 4, 1, 3], X[18, 6, 19, 7], 
  Y[2, 16, 3, 17], X[10, 13, 11, 14], X[4, 11, 5, 12], X[12, 5, 13, 6], 
  X[19, 10, 20, 9], X[15, 8, 16, 7], X[8, 15, 9, 20]], 111}
{{1, 0}, PD[X[1, 10, 2, 11], X[3, 20, 4, 1], X[6, 9, 7, 10], X[11, 2, 12, 3], 
  X[14, 19, 15, 20], X[4, 18, 5, 17], X[16, 6, 17, 5], Y[8, 13, 9, 14], 
  Y[7, 13, 8, 12], X[18, 15, 19, 16]], 112}
{{1, 0}, PD[Y[1, 10, 2, 11], X[20, 4, 1, 3], X[9, 7, 10, 6], Y[2, 12, 3, 11], 
  X[19, 15, 20, 14], X[17, 4, 18, 5], X[5, 16, 6, 17], X[13, 9, 14, 8], 
  X[7, 13, 8, 12], X[15, 19, 16, 18]], 113}
{{1, 0}, PD[Y[1, 17, 2, 18], X[14, 4, 1, 3], X[8, 16, 9, 17], 
  Y[2, 19, 3, 18], X[10, 13, 11, 14], X[4, 11, 5, 12], X[15, 7, 16, 8], 
  X[9, 20, 10, 19], X[12, 5, 13, 6], X[6, 20, 7, 15]], 114}
{{1, 0}, PD[X[1, 12, 2, 13], Y[20, 6, 1, 5], X[11, 2, 12, 3], 
  X[13, 18, 14, 19], Z[4, 20, 5, 19], X[6, 4, 7, 3], X[15, 10, 16, 11], 
  X[17, 8, 18, 9], X[7, 14, 8, 15], X[9, 16, 10, 17]], 115}
{{1, 0}, PD[Y[10, 1, 11, 2], Y[9, 1, 10, 20], X[11, 9, 12, 8], 
  X[2, 13, 3, 14], X[19, 15, 20, 14], X[7, 13, 8, 12], X[3, 16, 4, 17], 
  X[5, 18, 6, 19], X[15, 6, 16, 7], X[17, 4, 18, 5]], 116}
{{1, 0}, PD[X[1, 19, 2, 18], Y[8, 10, 1, 9], X[19, 10, 20, 11], 
  X[15, 2, 16, 3], X[6, 17, 7, 18], Z[20, 8, 9, 7], X[11, 17, 12, 16], 
  X[3, 12, 4, 13], X[5, 14, 6, 15], X[13, 4, 14, 5]], 117}
{{1, 0}, PD[X[1, 19, 2, 18], X[13, 12, 14, 1], X[19, 14, 20, 15], 
  X[2, 6, 3, 5], X[17, 11, 18, 10], X[11, 20, 12, 13], Y[15, 7, 16, 6], 
  X[8, 4, 9, 3], X[4, 10, 5, 9], Y[16, 7, 17, 8]], 118}
{{1, 0}, PD[X[1, 11, 2, 10], Y[20, 14, 1, 13], X[11, 14, 12, 15], 
  X[7, 2, 8, 3], X[9, 19, 10, 18], Z[12, 20, 13, 19], X[8, 15, 9, 16], 
  X[3, 6, 4, 7], X[17, 5, 18, 4], X[5, 17, 6, 16]], 119}
{{1, 0}, PD[X[1, 9, 2, 8], X[16, 5, 1, 6], X[18, 10, 19, 9], X[2, 11, 3, 12], 
  X[14, 8, 15, 7], X[6, 14, 7, 13], X[12, 16, 13, 15], Y[4, 18, 5, 17], 
  X[10, 20, 11, 19], Y[3, 20, 4, 17]], 120}
{{1, 2}, PD[X[1, 16, 2, 17], X[13, 1, 14, 20], X[15, 12, 16, 13], 
  X[2, 6, 3, 5], Y[17, 9, 18, 8], X[19, 15, 20, 14], X[6, 12, 7, 11], 
  X[10, 3, 11, 4], X[4, 9, 5, 10], Y[18, 7, 19, 8]], 121}
{{2, 2}, PD[X[1, 9, 2, 8], X[16, 5, 1, 6], X[18, 10, 19, 9], X[2, 11, 3, 12], 
  Y[7, 14, 8, 15], Y[6, 14, 7, 13], X[12, 16, 13, 15], X[4, 18, 5, 17], 
  X[10, 20, 11, 19], X[20, 4, 17, 3]], 122}
{{1, 0}, PD[X[1, 9, 2, 8], X[16, 5, 1, 6], Y[9, 18, 10, 19], X[2, 11, 3, 12], 
  X[14, 8, 15, 7], X[6, 14, 7, 13], X[12, 16, 13, 15], X[4, 18, 5, 17], 
  Y[10, 20, 11, 19], X[20, 4, 17, 3]], 123}
{{1, 0}, PD[X[1, 16, 2, 17], X[20, 7, 1, 8], X[4, 15, 5, 16], 
  X[2, 14, 3, 13], Y[17, 10, 18, 11], X[8, 19, 9, 20], X[6, 4, 7, 3], 
  X[14, 5, 15, 6], X[12, 10, 13, 9], Y[18, 12, 19, 11]], 124}
{{1, 0}, PD[Y[1, 17, 2, 18], X[14, 6, 1, 5], Z[16, 2, 17, 3], 
  X[18, 12, 19, 13], X[4, 14, 5, 13], X[6, 4, 7, 3], X[9, 16, 10, 15], 
  X[11, 8, 12, 9], X[7, 19, 8, 20], X[20, 11, 15, 10]], 125}
{{1, 0}, PD[X[10, 2, 11, 1], X[20, 12, 1, 11], X[12, 9, 13, 10], 
  X[7, 2, 8, 3], X[6, 20, 7, 19], X[8, 13, 9, 14], Y[3, 17, 4, 16], 
  X[18, 15, 19, 16], X[14, 6, 15, 5], Z[17, 5, 18, 4]], 126}
{{1, 0}, PD[X[8, 2, 9, 1], X[20, 10, 1, 9], X[10, 7, 11, 8], X[2, 11, 3, 12], 
  X[19, 13, 20, 12], X[6, 14, 7, 13], Y[3, 17, 4, 16], X[18, 15, 19, 16], 
  X[14, 6, 15, 5], Z[17, 5, 18, 4]], 127}
{{1, 2}, PD[X[14, 2, 15, 1], X[20, 16, 1, 15], X[16, 13, 17, 14], 
  X[2, 17, 3, 18], Y[19, 6, 20, 7], X[5, 13, 6, 12], X[3, 10, 4, 11], 
  Y[18, 8, 19, 7], X[11, 9, 12, 8], X[9, 4, 10, 5]], 128}
{{1, 0}, PD[X[13, 1, 14, 2], X[8, 12, 1, 13], X[11, 14, 12, 15], 
  X[2, 11, 3, 10], X[19, 8, 20, 7], X[18, 15, 19, 16], Y[3, 18, 4, 17], 
  X[9, 6, 10, 5], X[6, 9, 7, 20], Z[16, 5, 17, 4]], 129}
{{1, 0}, PD[X[1, 17, 2, 16], X[20, 13, 1, 14], X[4, 17, 5, 18], 
  X[2, 7, 3, 8], Y[15, 10, 16, 11], Y[14, 10, 15, 9], X[12, 19, 13, 20], 
  X[18, 5, 19, 6], X[6, 3, 7, 4], X[8, 12, 9, 11]], 130}
{{1, 0}, PD[X[1, 17, 2, 16], Y[20, 13, 1, 14], X[17, 5, 18, 4], 
  X[7, 3, 8, 2], X[10, 16, 11, 15], X[14, 10, 15, 9], Y[19, 13, 20, 12], 
  X[5, 19, 6, 18], X[3, 7, 4, 6], X[8, 12, 9, 11]], 131}
{{1, 0}, PD[X[11, 1, 12, 2], X[6, 10, 1, 11], X[9, 12, 10, 13], 
  X[14, 3, 15, 2], X[15, 5, 16, 6], X[13, 8, 14, 9], Y[3, 20, 4, 19], 
  Y[4, 18, 5, 19], X[7, 17, 8, 16], X[17, 7, 18, 20]], 132}
{{1, 0}, PD[Y[11, 1, 12, 2], Y[10, 1, 11, 6], X[12, 10, 13, 9], 
  X[14, 3, 15, 2], X[15, 5, 16, 6], X[8, 14, 9, 13], X[3, 20, 4, 19], 
  X[18, 5, 19, 4], X[16, 7, 17, 8], X[20, 17, 7, 18]], 133}
{{1, 0}, PD[X[13, 1, 14, 2], X[6, 12, 1, 13], X[11, 14, 12, 15], 
  X[2, 11, 3, 10], X[5, 9, 6, 10], X[15, 9, 16, 8], Y[3, 20, 4, 19], 
  Y[4, 18, 5, 19], X[7, 17, 8, 16], X[17, 7, 18, 20]], 134}
{{2, 2}, PD[X[1, 19, 2, 18], Y[6, 14, 1, 13], X[19, 14, 20, 15], 
  X[10, 2, 11, 3], X[4, 17, 5, 18], Z[20, 6, 13, 5], X[15, 7, 16, 8], 
  X[8, 12, 9, 11], X[3, 9, 4, 10], X[12, 16, 7, 17]], 135}
{{1, 0}, PD[X[1, 9, 2, 8], Y[20, 12, 1, 11], X[9, 12, 10, 13], 
  X[2, 15, 3, 16], X[18, 7, 19, 8], Z[10, 20, 11, 19], X[13, 7, 14, 6], 
  X[5, 15, 6, 14], X[16, 3, 17, 4], X[4, 17, 5, 18]], 136}
{{1, 0}, PD[X[1, 9, 2, 8], Y[20, 12, 1, 11], X[9, 12, 10, 13], 
  X[15, 3, 16, 2], X[18, 7, 19, 8], Z[10, 20, 11, 19], X[13, 7, 14, 6], 
  X[5, 15, 6, 14], X[3, 17, 4, 16], X[17, 5, 18, 4]], 137}
{{2, 2}, PD[X[1, 11, 2, 10], Y[16, 6, 1, 5], X[11, 3, 12, 2], 
  X[9, 15, 10, 14], Z[4, 16, 5, 15], X[6, 4, 7, 3], X[19, 12, 20, 13], 
  X[13, 18, 14, 19], X[17, 9, 18, 8], X[7, 17, 8, 20]], 138}
{{2, 2}, PD[Y[12, 2, 13, 1], Y[13, 6, 14, 1], X[11, 15, 12, 14], 
  X[2, 10, 3, 9], X[5, 8, 6, 9], X[15, 11, 16, 10], X[3, 20, 4, 19], 
  X[18, 5, 19, 4], X[7, 17, 8, 18], X[20, 16, 17, 7]], 139}
{{1, 0}, PD[X[17, 1, 18, 2], X[6, 16, 1, 17], X[15, 18, 16, 19], 
  X[2, 15, 3, 14], X[13, 6, 14, 5], X[8, 20, 9, 19], Y[3, 9, 4, 10], 
  Y[4, 11, 5, 10], X[12, 8, 13, 7], X[20, 12, 7, 11]], 140}
{{1, 0}, PD[X[1, 6, 2, 7], X[12, 16, 1, 17], X[5, 2, 6, 3], X[7, 20, 8, 19], 
  X[9, 18, 10, 17], X[11, 14, 12, 13], Y[15, 3, 16, 4], Z[4, 14, 5, 15], 
  X[20, 11, 13, 10], X[18, 9, 19, 8]], 141}
{{1, 0}, PD[X[1, 6, 2, 7], X[12, 16, 1, 17], X[5, 2, 6, 3], X[19, 7, 20, 8], 
  X[17, 9, 18, 10], X[11, 14, 12, 13], Y[15, 3, 16, 4], Z[4, 14, 5, 15], 
  X[20, 11, 13, 10], X[8, 18, 9, 19]], 142}
{{2, 2}, PD[X[17, 2, 18, 1], X[14, 19, 1, 18], X[19, 16, 20, 17], 
  X[2, 9, 3, 10], X[13, 11, 14, 10], X[15, 5, 16, 6], X[4, 20, 5, 15], 
  X[8, 3, 9, 4], Y[12, 7, 13, 8], Y[11, 7, 12, 6]], 143}
{{2, 2}, PD[X[17, 2, 18, 1], X[14, 19, 1, 18], X[19, 16, 20, 17], 
  X[7, 3, 8, 2], X[8, 13, 9, 14], X[15, 6, 16, 5], X[6, 15, 7, 20], 
  Y[3, 11, 4, 10], X[12, 9, 13, 10], Y[4, 11, 5, 12]], 144}
{{1, 0}, PD[X[17, 2, 18, 1], X[14, 19, 1, 18], X[19, 16, 20, 17], 
  X[7, 3, 8, 2], X[8, 13, 9, 14], Y[15, 6, 16, 5], Y[20, 6, 15, 7], 
  X[10, 3, 11, 4], X[12, 9, 13, 10], X[4, 11, 5, 12]], 145}
{{1, 0}, PD[Y[17, 2, 18, 1], Y[18, 14, 19, 1], X[16, 20, 17, 19], 
  X[2, 7, 3, 8], X[13, 9, 14, 8], X[5, 15, 6, 16], X[20, 6, 15, 7], 
  X[3, 11, 4, 10], X[9, 13, 10, 12], X[11, 5, 12, 4]], 146}
{{1, 0}, PD[X[14, 1, 15, 2], X[20, 13, 1, 14], X[15, 19, 16, 18], 
  X[2, 7, 3, 8], X[12, 19, 13, 20], Y[16, 5, 17, 6], Y[17, 7, 18, 6], 
  X[10, 4, 11, 3], X[8, 11, 9, 12], X[4, 10, 5, 9]], 147}
{{1, 0}, PD[X[1, 4, 2, 5], X[7, 20, 8, 1], X[3, 9, 4, 8], X[9, 3, 10, 2], 
  Y[5, 14, 6, 15], Y[6, 16, 7, 15], X[19, 12, 20, 13], X[17, 10, 18, 11], 
  X[16, 14, 17, 13], X[11, 18, 12, 19]], 148}
{{1, 0}, PD[X[1, 14, 2, 15], X[7, 20, 8, 1], X[13, 2, 14, 3], 
  X[18, 16, 19, 15], X[19, 6, 20, 7], X[5, 8, 6, 9], X[3, 12, 4, 13], 
  Y[17, 10, 18, 11], Y[16, 10, 17, 9], X[11, 4, 12, 5]], 149}
{{1, 0}, PD[X[1, 14, 2, 15], Y[20, 8, 1, 7], X[13, 2, 14, 3], 
  X[15, 18, 16, 19], Z[6, 20, 7, 19], X[8, 6, 9, 5], X[3, 12, 4, 13], 
  X[17, 10, 18, 11], X[9, 16, 10, 17], X[11, 4, 12, 5]], 150}
{{1, 0}, PD[X[1, 4, 2, 5], X[13, 20, 14, 1], Y[3, 10, 4, 11], Y[2, 10, 3, 9], 
  X[18, 6, 19, 5], X[19, 12, 20, 13], X[11, 14, 12, 15], X[17, 8, 18, 9], 
  X[15, 6, 16, 7], X[7, 16, 8, 17]], 151}
{{1, 0}, PD[X[1, 4, 2, 5], Y[20, 14, 1, 13], X[3, 10, 4, 11], X[9, 2, 10, 3], 
  X[18, 6, 19, 5], Z[12, 20, 13, 19], X[11, 14, 12, 15], X[17, 8, 18, 9], 
  X[15, 6, 16, 7], X[7, 16, 8, 17]], 152}
{{1, 0}, PD[X[1, 4, 2, 5], X[10, 12, 1, 13], Y[3, 19, 4, 20], 
  Y[2, 19, 3, 18], X[8, 6, 9, 5], X[13, 9, 14, 10], X[11, 15, 12, 14], 
  X[15, 11, 16, 20], X[17, 8, 18, 7], X[6, 17, 7, 16]], 153}
{{1, 0}, PD[X[1, 4, 2, 5], X[12, 1, 13, 10], X[3, 19, 4, 20], 
  X[18, 2, 19, 3], X[8, 6, 9, 5], X[9, 14, 10, 13], X[14, 11, 15, 12], 
  X[20, 15, 11, 16], Y[17, 8, 18, 7], Z[6, 17, 7, 16]], 154}
{{1, 0}, PD[X[1, 4, 2, 5], X[12, 18, 1, 19], Y[3, 14, 4, 13], 
  Y[2, 14, 3, 15], X[10, 6, 11, 5], X[19, 11, 20, 12], X[17, 13, 18, 20], 
  X[15, 8, 16, 7], X[6, 10, 7, 9], X[8, 17, 9, 16]], 155}
{{1, 0}, PD[X[1, 4, 2, 5], Y[12, 18, 1, 19], X[3, 14, 4, 13], 
  X[14, 3, 15, 2], X[5, 10, 6, 11], Z[19, 11, 20, 12], X[17, 13, 18, 20], 
  X[7, 15, 8, 16], X[9, 6, 10, 7], X[16, 8, 17, 9]], 156}
{{1, 0}, PD[X[1, 4, 2, 5], X[17, 20, 18, 1], X[3, 10, 4, 11], X[9, 2, 10, 3], 
  X[5, 14, 6, 15], X[7, 16, 8, 17], Y[19, 12, 20, 13], Y[18, 12, 19, 11], 
  X[8, 14, 9, 13], X[15, 6, 16, 7]], 157}
{{1, 0}, PD[X[1, 4, 2, 5], X[17, 20, 18, 1], Y[3, 10, 4, 11], Y[2, 10, 3, 9], 
  X[5, 14, 6, 15], X[7, 16, 8, 17], X[19, 12, 20, 13], X[11, 18, 12, 19], 
  X[8, 14, 9, 13], X[15, 6, 16, 7]], 158}
{{1, 0}, PD[X[1, 15, 2, 14], X[11, 1, 12, 20], X[15, 3, 16, 2], 
  Y[13, 8, 14, 9], Y[12, 8, 13, 7], X[19, 11, 20, 10], X[3, 19, 4, 18], 
  X[5, 17, 6, 16], X[6, 10, 7, 9], X[17, 5, 18, 4]], 159}
{{1, 0}, PD[X[1, 15, 2, 14], X[11, 1, 12, 20], X[15, 3, 16, 2], 
  Y[13, 8, 14, 9], Y[12, 8, 13, 7], X[19, 11, 20, 10], X[18, 3, 19, 4], 
  X[16, 5, 17, 6], X[6, 10, 7, 9], X[4, 17, 5, 18]], 160}
{{1, 0}, PD[X[1, 15, 2, 14], Y[20, 11, 1, 12], X[15, 3, 16, 2], 
  X[8, 14, 9, 13], X[12, 8, 13, 7], Y[19, 11, 20, 10], X[18, 3, 19, 4], 
  X[16, 5, 17, 6], X[6, 10, 7, 9], X[4, 17, 5, 18]], 161}
{{2, 2}, PD[X[1, 17, 2, 16], X[10, 8, 11, 1], X[4, 17, 5, 18], 
  X[15, 3, 16, 2], Y[9, 19, 10, 20], X[13, 8, 14, 7], X[11, 6, 12, 5], 
  Z[18, 14, 19, 9], X[3, 15, 4, 20], X[6, 13, 7, 12]], 162}
{{2, 2}, PD[X[1, 17, 2, 16], X[8, 11, 1, 10], X[17, 5, 18, 4], 
  X[15, 3, 16, 2], Y[9, 19, 10, 20], X[13, 8, 14, 7], X[11, 6, 12, 5], 
  Z[18, 14, 19, 9], X[3, 15, 4, 20], X[6, 13, 7, 12]], 163}
{{2, 2}, PD[X[18, 2, 19, 1], X[10, 20, 1, 19], Y[17, 4, 18, 5], 
  X[13, 3, 14, 2], X[9, 15, 10, 14], Y[20, 6, 17, 5], X[3, 13, 4, 12], 
  X[8, 11, 9, 12], X[6, 15, 7, 16], X[16, 7, 11, 8]], 164}
{{2, 2}, PD[Y[18, 2, 19, 1], Y[19, 10, 20, 1], X[17, 4, 18, 5], 
  X[2, 13, 3, 14], X[14, 9, 15, 10], X[5, 20, 6, 17], X[12, 3, 13, 4], 
  X[11, 9, 12, 8], X[15, 7, 16, 6], X[7, 11, 8, 16]], 165}
{{1, 0}, PD[X[1, 11, 2, 10], X[20, 7, 1, 8], X[4, 11, 5, 12], 
  X[2, 13, 3, 14], Y[9, 16, 10, 17], Y[8, 16, 9, 15], X[6, 19, 7, 20], 
  X[18, 5, 19, 6], X[12, 3, 13, 4], X[14, 18, 15, 17]], 166}
{{1, 0}, PD[X[1, 11, 2, 10], X[7, 1, 8, 20], X[11, 5, 12, 4], 
  X[13, 3, 14, 2], Y[9, 16, 10, 17], Y[8, 16, 9, 15], X[19, 7, 20, 6], 
  X[5, 19, 6, 18], X[3, 13, 4, 12], X[14, 18, 15, 17]], 167}
{{1, 0}, PD[X[1, 6, 2, 7], X[20, 10, 1, 9], X[18, 6, 19, 5], X[2, 16, 3, 15], 
  Y[7, 12, 8, 13], Y[8, 14, 9, 13], X[10, 20, 11, 19], X[4, 18, 5, 17], 
  X[16, 4, 17, 3], X[14, 12, 15, 11]], 168}
{{1, 2}, PD[X[1, 6, 2, 7], Y[20, 10, 1, 9], X[5, 2, 6, 3], X[14, 7, 15, 8], 
  X[8, 13, 9, 14], Y[19, 10, 20, 11], X[3, 19, 4, 18], X[17, 5, 18, 4], 
  X[12, 16, 13, 15], X[16, 12, 17, 11]], 169}
{{1, 0}, PD[X[1, 4, 2, 5], X[20, 10, 1, 9], Y[3, 18, 4, 19], Y[2, 18, 3, 17], 
  X[14, 6, 15, 5], X[8, 16, 9, 15], X[10, 20, 11, 19], X[16, 12, 17, 11], 
  X[6, 14, 7, 13], X[12, 8, 13, 7]], 170}
{{1, 0}, PD[X[1, 4, 2, 5], Y[12, 16, 1, 17], X[3, 10, 4, 11], X[9, 2, 10, 3], 
  X[19, 6, 20, 5], X[17, 7, 18, 8], Y[11, 16, 12, 15], X[8, 14, 9, 15], 
  X[13, 19, 14, 18], X[6, 13, 7, 20]], 171}
{{1, 0}, PD[X[1, 9, 2, 8], X[20, 18, 1, 17], X[9, 3, 10, 2], X[7, 11, 8, 10], 
  Y[16, 5, 17, 6], X[14, 20, 15, 19], X[18, 14, 19, 13], X[3, 13, 4, 12], 
  X[11, 7, 12, 6], Y[15, 5, 16, 4]], 172}
{{1, 0}, PD[X[1, 9, 2, 8], X[17, 20, 18, 1], X[9, 3, 10, 2], X[7, 11, 8, 10], 
  X[5, 17, 6, 16], Y[19, 14, 20, 15], Y[18, 14, 19, 13], X[12, 3, 13, 4], 
  X[11, 7, 12, 6], X[15, 5, 16, 4]], 173}
{{1, 0}, PD[X[1, 18, 2, 19], X[7, 1, 8, 10], X[17, 2, 18, 3], 
  X[12, 20, 13, 19], X[13, 9, 14, 8], X[9, 15, 10, 14], X[15, 6, 16, 7], 
  X[3, 16, 4, 17], Y[11, 5, 12, 4], Y[20, 5, 11, 6]], 174}
{{1, 2}, PD[Y[1, 12, 2, 13], X[20, 17, 1, 18], Z[11, 2, 12, 3], 
  X[13, 7, 14, 6], X[18, 6, 19, 5], X[4, 20, 5, 19], X[16, 3, 17, 4], 
  X[7, 11, 8, 10], X[9, 14, 10, 15], X[15, 8, 16, 9]], 175}
{{1, 0}, PD[X[1, 14, 2, 15], X[20, 6, 1, 5], Y[13, 18, 14, 19], 
  Y[2, 18, 3, 17], X[10, 16, 11, 15], X[4, 12, 5, 11], X[6, 20, 7, 19], 
  X[12, 8, 13, 7], X[8, 4, 9, 3], X[16, 10, 17, 9]], 176}
{{1, 0}, PD[X[1, 14, 2, 15], X[5, 20, 6, 1], X[13, 18, 14, 19], 
  X[17, 2, 18, 3], X[15, 10, 16, 11], X[4, 12, 5, 11], X[19, 6, 20, 7], 
  Y[12, 8, 13, 7], Y[3, 8, 4, 9], X[9, 16, 10, 17]], 177}
{{1, 0}, PD[X[1, 9, 2, 8], Y[16, 19, 1, 20], Y[9, 19, 10, 18], 
  X[17, 2, 18, 3], X[7, 20, 8, 17], X[10, 16, 11, 15], X[3, 15, 4, 14], 
  X[11, 7, 12, 6], X[13, 5, 14, 4], X[5, 13, 6, 12]], 178}
{{1, 0}, PD[Y[1, 8, 2, 9], X[20, 13, 1, 14], Z[7, 12, 8, 13], 
  X[11, 2, 12, 3], X[14, 9, 15, 10], X[6, 19, 7, 20], X[18, 3, 19, 4], 
  X[10, 15, 11, 16], X[16, 5, 17, 6], X[4, 17, 5, 18]], 179}
{{1, 0}, PD[X[1, 13, 2, 12], Y[8, 19, 1, 20], Y[13, 19, 14, 18], 
  X[17, 2, 18, 3], X[11, 20, 12, 17], X[14, 8, 15, 7], X[3, 7, 4, 6], 
  X[15, 11, 16, 10], X[9, 4, 10, 5], X[5, 16, 6, 9]], 180}
{{1, 0}, PD[X[1, 19, 2, 18], X[9, 1, 10, 6], X[19, 9, 20, 8], 
  X[15, 2, 16, 3], Y[17, 10, 18, 11], Z[5, 20, 6, 17], X[7, 13, 8, 12], 
  X[13, 7, 14, 16], X[3, 14, 4, 15], X[4, 12, 5, 11]], 181}
{{1, 2}, PD[Y[1, 13, 2, 14], X[6, 18, 1, 19], X[17, 13, 18, 12], 
  X[8, 3, 9, 2], X[14, 9, 15, 10], X[19, 10, 20, 11], X[11, 5, 12, 6], 
  X[16, 8, 17, 7], X[3, 16, 4, 15], Y[20, 4, 7, 5]], 182}
{{1, 0}, PD[X[1, 4, 2, 5], Y[20, 13, 1, 14], X[3, 9, 4, 8], X[9, 3, 10, 2], 
  X[5, 15, 6, 14], Y[19, 7, 20, 6], X[12, 8, 13, 7], X[17, 11, 18, 10], 
  X[15, 18, 16, 19], X[11, 17, 12, 16]], 183}
{{2, 2}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], X[10, 19, 11, 18], 
  X[17, 2, 18, 3], Y[8, 20, 9, 17], X[15, 6, 16, 5], X[11, 15, 12, 14], 
  Y[3, 14, 4, 13], X[7, 16, 8, 13], X[4, 12, 5, 7]], 184}
{{2, 2}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], X[10, 19, 11, 18], 
  X[17, 2, 18, 3], Y[8, 20, 9, 17], X[15, 6, 16, 5], Z[11, 15, 12, 14], 
  X[13, 3, 14, 4], X[7, 16, 8, 13], X[4, 12, 5, 7]], 185}
{{2, 2}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], X[10, 19, 11, 18], 
  X[17, 2, 18, 3], Y[8, 20, 9, 17], Y[5, 15, 6, 16], X[11, 15, 12, 14], 
  X[13, 3, 14, 4], X[7, 16, 8, 13], X[4, 12, 5, 7]], 186}
{{2, 2}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[8, 20, 9, 17], X[15, 6, 16, 5], X[11, 15, 12, 14], 
  X[13, 3, 14, 4], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 187}
{{2, 2}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[8, 20, 9, 17], X[15, 6, 16, 5], Y[11, 15, 12, 14], 
  X[13, 3, 14, 4], X[7, 16, 8, 13], X[4, 12, 5, 7]], 188}
{{2, 2}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[8, 20, 9, 17], Z[5, 15, 6, 16], X[11, 15, 12, 14], 
  X[13, 3, 14, 4], X[7, 16, 8, 13], X[4, 12, 5, 7]], 189}
{{2, 2}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], Y[10, 19, 11, 18], 
  X[17, 2, 18, 3], X[8, 20, 9, 17], X[15, 6, 16, 5], X[11, 15, 12, 14], 
  X[13, 3, 14, 4], Z[7, 16, 8, 13], X[4, 12, 5, 7]], 190}
{{2, 2}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], Y[10, 19, 11, 18], 
  X[17, 2, 18, 3], X[8, 20, 9, 17], X[15, 6, 16, 5], X[11, 15, 12, 14], 
  Y[3, 14, 4, 13], X[7, 16, 8, 13], X[4, 12, 5, 7]], 191}
{{2, 2}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], Y[10, 19, 11, 18], 
  X[17, 2, 18, 3], X[8, 20, 9, 17], Y[5, 15, 6, 16], X[11, 15, 12, 14], 
  X[13, 3, 14, 4], X[7, 16, 8, 13], X[4, 12, 5, 7]], 192}
{{2, 2}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  X[17, 2, 18, 3], X[8, 20, 9, 17], X[15, 6, 16, 5], X[11, 15, 12, 14], 
  X[13, 3, 14, 4], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 193}
{{2, 2}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  X[17, 2, 18, 3], X[8, 20, 9, 17], X[15, 6, 16, 5], X[11, 15, 12, 14], 
  Z[3, 14, 4, 13], X[7, 16, 8, 13], X[4, 12, 5, 7]], 194}
{{2, 2}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  X[17, 2, 18, 3], X[8, 20, 9, 17], X[15, 6, 16, 5], Y[11, 15, 12, 14], 
  X[13, 3, 14, 4], X[7, 16, 8, 13], X[4, 12, 5, 7]], 195}
{{1, 0}, PD[X[1, 17, 2, 16], X[11, 8, 12, 1], X[17, 12, 18, 13], 
  X[13, 3, 14, 2], X[15, 7, 16, 6], X[7, 10, 8, 11], X[18, 10, 19, 9], 
  Y[3, 9, 4, 20], X[5, 15, 6, 14], Z[19, 5, 20, 4]], 196}
{{1, 0}, PD[X[1, 17, 2, 16], X[11, 8, 12, 1], X[17, 12, 18, 13], 
  X[13, 3, 14, 2], Y[15, 7, 16, 6], X[7, 10, 8, 11], X[18, 10, 19, 9], 
  X[20, 3, 9, 4], Y[14, 5, 15, 6], X[4, 19, 5, 20]], 197}
{{1, 1}, PD[Y[1, 17, 2, 16], X[8, 12, 1, 11], Z[17, 12, 18, 13], 
  X[13, 3, 14, 2], X[6, 15, 7, 16], X[10, 8, 11, 7], X[18, 10, 19, 9], 
  X[20, 3, 9, 4], X[14, 5, 15, 6], X[4, 19, 5, 20]], 198}
{{1, 0}, PD[X[1, 7, 2, 6], X[20, 14, 1, 13], Y[7, 19, 8, 18], 
  X[17, 2, 18, 3], Y[5, 16, 6, 17], X[12, 15, 13, 16], X[14, 20, 15, 19], 
  X[8, 12, 9, 11], X[10, 3, 11, 4], X[4, 9, 5, 10]], 199}
{{1, 0}, PD[X[1, 9, 2, 8], X[5, 1, 6, 20], X[9, 5, 10, 4], Y[2, 14, 3, 13], 
  X[7, 17, 8, 16], X[17, 7, 18, 6], X[19, 10, 20, 11], Y[3, 14, 4, 15], 
  X[12, 16, 13, 15], X[11, 18, 12, 19]], 200}
{{1, 0}, PD[X[1, 17, 2, 16], X[14, 19, 1, 20], X[4, 17, 5, 18], 
  X[2, 11, 3, 12], Y[15, 8, 16, 9], Y[20, 8, 15, 7], X[6, 14, 7, 13], 
  X[18, 5, 19, 6], X[10, 3, 11, 4], X[12, 10, 13, 9]], 201}
{{1, 0}, PD[X[1, 17, 2, 16], X[19, 1, 20, 14], Y[17, 5, 18, 4], 
  X[2, 11, 3, 12], X[15, 8, 16, 9], X[7, 20, 8, 15], X[13, 6, 14, 7], 
  Y[18, 5, 19, 6], X[10, 3, 11, 4], X[12, 10, 13, 9]], 202}
{{1, 1}, PD[X[16, 1, 17, 2], X[20, 15, 1, 16], X[8, 18, 9, 17], 
  Y[2, 9, 3, 10], X[19, 11, 20, 10], X[14, 8, 15, 7], Z[18, 4, 19, 3], 
  X[11, 6, 12, 7], X[13, 4, 14, 5], X[5, 12, 6, 13]], 203}
{{1, 0}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 20], X[17, 8, 18, 9], 
  X[9, 3, 10, 2], X[19, 11, 20, 10], X[14, 8, 15, 7], X[3, 18, 4, 19], 
  X[11, 6, 12, 7], X[13, 4, 14, 5], X[5, 12, 6, 13]], 204}
{{1, 0}, PD[X[1, 15, 2, 14], X[9, 1, 10, 20], X[15, 9, 16, 8], 
  X[13, 3, 14, 2], X[10, 3, 11, 4], X[19, 16, 20, 17], X[7, 13, 8, 12], 
  X[11, 7, 12, 6], Y[4, 18, 5, 17], Z[18, 6, 19, 5]], 205}
{{1, 2}, PD[Y[1, 15, 2, 14], X[20, 9, 1, 10], X[8, 15, 9, 16], 
  Y[2, 13, 3, 14], X[3, 11, 4, 10], X[16, 20, 17, 19], X[12, 7, 13, 8], 
  X[6, 11, 7, 12], X[4, 18, 5, 17], X[18, 6, 19, 5]], 206}
{{1, 0}, PD[Y[1, 15, 2, 14], X[4, 19, 1, 20], X[15, 11, 16, 10], 
  Y[2, 10, 3, 9], X[8, 14, 9, 13], X[20, 8, 13, 7], X[6, 4, 7, 3], 
  X[18, 11, 19, 12], X[16, 5, 17, 6], X[12, 17, 5, 18]], 207}
{{1, 0}, PD[Y[1, 15, 2, 14], Y[20, 5, 1, 6], X[15, 5, 16, 4], X[9, 3, 10, 2], 
  X[6, 14, 7, 13], X[19, 16, 20, 17], X[3, 9, 4, 8], X[7, 10, 8, 11], 
  X[17, 13, 18, 12], X[11, 19, 12, 18]], 208}
{{1, 2}, PD[Y[1, 19, 2, 18], X[16, 8, 1, 7], X[4, 19, 5, 20], 
  X[11, 2, 12, 3], X[17, 15, 18, 14], X[6, 16, 7, 15], X[8, 6, 9, 5], 
  Z[20, 9, 17, 10], X[3, 12, 4, 13], X[13, 10, 14, 11]], 209}
{{1, 0}, PD[X[1, 17, 2, 18], X[9, 14, 10, 1], X[16, 2, 17, 3], 
  X[12, 19, 13, 18], X[13, 8, 14, 9], X[3, 10, 4, 11], X[11, 15, 12, 16], 
  Y[19, 6, 20, 5], X[7, 4, 8, 5], Y[20, 6, 15, 7]], 210}
{{1, 0}, PD[Y[1, 14, 2, 15], X[4, 10, 1, 9], X[13, 18, 14, 19], 
  Y[2, 18, 3, 17], X[8, 16, 9, 15], X[6, 4, 7, 3], X[10, 20, 11, 19], 
  X[12, 6, 13, 5], X[16, 8, 17, 7], X[20, 12, 5, 11]], 211}
{{1, 0}, PD[X[1, 14, 2, 13], X[10, 18, 1, 19], X[14, 3, 15, 2], 
  X[8, 12, 9, 13], X[19, 9, 20, 10], X[3, 18, 4, 17], X[7, 16, 8, 15], 
  Y[11, 5, 12, 6], Y[20, 5, 11, 4], X[16, 7, 17, 6]], 212}
{{1, 0}, PD[X[1, 14, 2, 13], X[10, 18, 1, 19], X[14, 3, 15, 2], 
  X[8, 12, 9, 13], X[19, 9, 20, 10], X[3, 18, 4, 17], Y[15, 7, 16, 8], 
  X[11, 5, 12, 6], X[4, 20, 5, 11], Y[16, 7, 17, 6]], 213}
{{1, 2}, PD[X[1, 14, 2, 13], X[10, 18, 1, 19], X[14, 3, 15, 2], 
  Y[12, 9, 13, 8], X[19, 9, 20, 10], Z[17, 3, 18, 4], X[7, 16, 8, 15], 
  X[11, 5, 12, 6], X[4, 20, 5, 11], X[16, 7, 17, 6]], 214}
{{1, 0}, PD[X[1, 14, 2, 13], X[18, 1, 19, 10], X[14, 3, 15, 2], 
  X[12, 9, 13, 8], X[9, 20, 10, 19], X[17, 3, 18, 4], X[15, 7, 16, 8], 
  Y[11, 5, 12, 6], Y[20, 5, 11, 4], X[6, 16, 7, 17]], 215}
{{1, 0}, PD[X[1, 14, 2, 13], X[18, 1, 19, 10], X[14, 3, 15, 2], 
  X[8, 12, 9, 13], X[9, 20, 10, 19], X[3, 18, 4, 17], Y[15, 7, 16, 8], 
  X[11, 5, 12, 6], X[4, 20, 5, 11], Y[16, 7, 17, 6]], 216}
{{1, 2}, PD[X[1, 14, 2, 13], X[18, 1, 19, 10], X[14, 3, 15, 2], 
  Y[12, 9, 13, 8], X[9, 20, 10, 19], Z[17, 3, 18, 4], X[15, 7, 16, 8], 
  X[11, 5, 12, 6], X[4, 20, 5, 11], X[6, 16, 7, 17]], 217}
{{1, 0}, PD[X[1, 14, 2, 13], Y[10, 18, 1, 19], X[14, 3, 15, 2], 
  X[12, 9, 13, 8], Z[19, 9, 20, 10], X[17, 3, 18, 4], X[15, 7, 16, 8], 
  X[11, 5, 12, 6], X[4, 20, 5, 11], X[6, 16, 7, 17]], 218}
{{1, 0}, PD[X[1, 14, 2, 13], Y[10, 18, 1, 19], X[14, 3, 15, 2], 
  X[12, 9, 13, 8], Z[19, 9, 20, 10], X[17, 3, 18, 4], X[7, 16, 8, 15], 
  X[11, 5, 12, 6], X[4, 20, 5, 11], X[16, 7, 17, 6]], 219}
{{1, 0}, PD[Y[1, 14, 2, 13], X[10, 18, 1, 19], Z[14, 3, 15, 2], 
  X[12, 9, 13, 8], X[19, 9, 20, 10], X[17, 3, 18, 4], X[7, 16, 8, 15], 
  X[11, 5, 12, 6], X[4, 20, 5, 11], X[16, 7, 17, 6]], 220}
{{1, 0}, PD[Y[1, 14, 2, 13], X[10, 18, 1, 19], Z[14, 3, 15, 2], 
  X[12, 9, 13, 8], X[19, 9, 20, 10], X[17, 3, 18, 4], X[7, 16, 8, 15], 
  X[5, 12, 6, 11], X[20, 5, 11, 4], X[16, 7, 17, 6]], 221}


==> HARD EPD CODES/NEW_Hard_Markers_2_Crossings_7.txt <==
{{1, 0}, PD[Y[1, 8, 2, 9], X[14, 4, 1, 3], X[7, 10, 8, 11], Y[2, 10, 3, 9], 
  X[13, 6, 14, 7], X[11, 4, 12, 5], X[5, 12, 6, 13]], 1}
{{1, 0}, PD[Y[1, 8, 2, 9], X[14, 4, 1, 3], X[7, 10, 8, 11], Y[2, 10, 3, 9], 
  X[6, 14, 7, 13], X[4, 12, 5, 11], X[12, 6, 13, 5]], 2}


==> HARD EPD CODES/NEW_Hard_Markers_2_Crossings_8.txt <==
{{1, 0}, PD[Y[1, 12, 2, 13], X[8, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], X[7, 10, 8, 11], X[15, 4, 16, 5], X[9, 6, 10, 7], 
  X[5, 16, 6, 9]], 1}
{{1, 0}, PD[Y[1, 12, 2, 13], X[8, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], X[10, 8, 11, 7], X[4, 16, 5, 15], X[6, 10, 7, 9], 
  X[16, 6, 9, 5]], 2}
{{1, 0}, PD[Y[1, 12, 2, 13], X[4, 8, 1, 7], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], X[6, 4, 7, 3], X[8, 16, 9, 15], X[10, 6, 11, 5], 
  X[16, 10, 5, 9]], 3}
{{2, 2}, PD[Y[9, 2, 10, 1], Y[10, 6, 11, 1], X[8, 12, 9, 11], X[2, 5, 3, 6], 
  X[15, 8, 16, 7], X[12, 15, 7, 14], X[4, 13, 5, 14], X[16, 3, 13, 4]], 4}
{{1, 0}, PD[X[1, 10, 2, 11], X[5, 16, 6, 1], X[9, 2, 10, 3], 
  X[14, 12, 15, 11], X[15, 4, 16, 5], X[3, 6, 4, 7], Y[8, 14, 9, 13], 
  Z[12, 8, 13, 7]], 5}
{{1, 0}, PD[X[1, 10, 2, 11], Y[16, 6, 1, 5], X[9, 2, 10, 3], 
  X[11, 14, 12, 15], Z[4, 16, 5, 15], X[6, 4, 7, 3], X[13, 8, 14, 9], 
  X[7, 12, 8, 13]], 6}
{{1, 2}, PD[Y[1, 10, 2, 11], X[16, 6, 1, 5], Z[9, 2, 10, 3], 
  X[11, 14, 12, 15], X[4, 16, 5, 15], X[6, 4, 7, 3], X[13, 8, 14, 9], 
  X[7, 12, 8, 13]], 7}


==> HARD EPD CODES/NEW_Hard_Markers_2_Crossings_9.txt <==
{{1, 0}, PD[Y[1, 10, 2, 11], X[18, 4, 1, 3], X[9, 12, 10, 13], 
  Y[2, 12, 3, 11], X[17, 8, 18, 9], X[13, 4, 14, 5], X[7, 16, 8, 17], 
  X[5, 14, 6, 15], X[15, 6, 16, 7]], 1}
{{1, 0}, PD[Y[1, 10, 2, 11], X[18, 4, 1, 3], X[9, 12, 10, 13], 
  Y[2, 12, 3, 11], X[8, 18, 9, 17], X[4, 14, 5, 13], X[16, 8, 17, 7], 
  X[14, 6, 15, 5], X[6, 16, 7, 15]], 2}
{{1, 0}, PD[Y[1, 7, 2, 8], X[4, 16, 1, 17], X[6, 9, 7, 10], Y[2, 9, 3, 8], 
  X[17, 3, 18, 4], X[15, 10, 16, 11], X[5, 13, 6, 12], X[13, 5, 14, 18], 
  X[11, 14, 12, 15]], 3}
{{1, 0}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[15, 2, 16, 3], 
  Y[17, 8, 18, 9], X[10, 8, 11, 7], X[3, 12, 4, 13], X[5, 14, 6, 15], 
  X[6, 12, 7, 11], X[13, 4, 14, 5]], 4}
{{1, 0}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[15, 2, 16, 3], 
  Y[17, 8, 18, 9], X[10, 8, 11, 7], X[12, 4, 13, 3], X[14, 6, 15, 5], 
  X[6, 12, 7, 11], X[4, 14, 5, 13]], 5}
{{1, 0}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[15, 6, 16, 7], 
  X[2, 12, 3, 11], Y[17, 8, 18, 9], X[7, 10, 8, 11], X[14, 4, 15, 3], 
  X[12, 6, 13, 5], X[4, 14, 5, 13]], 6}
{{1, 0}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[6, 16, 7, 15], 
  X[11, 2, 12, 3], Y[17, 8, 18, 9], X[7, 10, 8, 11], X[14, 4, 15, 3], 
  X[12, 6, 13, 5], X[4, 14, 5, 13]], 7}
{{1, 0}, PD[X[1, 12, 2, 13], X[7, 1, 8, 14], X[11, 16, 12, 17], 
  X[2, 5, 3, 6], X[13, 9, 14, 8], X[9, 6, 10, 7], X[17, 10, 18, 11], 
  Y[15, 5, 16, 4], Z[3, 15, 4, 18]], 8}
{{1, 0}, PD[Y[1, 11, 2, 10], X[18, 3, 1, 4], Z[11, 3, 12, 2], 
  X[9, 17, 10, 16], X[4, 17, 5, 18], X[12, 5, 13, 6], X[15, 7, 16, 6], 
  X[13, 9, 14, 8], X[7, 15, 8, 14]], 9}
{{1, 0}, PD[Y[1, 11, 2, 10], X[18, 3, 1, 4], Z[11, 3, 12, 2], 
  X[16, 9, 17, 10], X[4, 17, 5, 18], X[5, 13, 6, 12], X[15, 7, 16, 6], 
  X[13, 9, 14, 8], X[7, 15, 8, 14]], 10}
{{1, 0}, PD[X[1, 13, 2, 12], X[10, 17, 1, 18], X[13, 7, 14, 6], 
  X[5, 2, 6, 3], X[8, 11, 9, 12], X[18, 9, 11, 10], X[16, 7, 17, 8], 
  Y[14, 4, 15, 3], Z[4, 16, 5, 15]], 11}
{{1, 0}, PD[Y[7, 2, 8, 1], Y[8, 4, 9, 1], X[6, 10, 7, 9], X[2, 17, 3, 16], 
  X[15, 4, 16, 3], X[5, 13, 6, 12], X[17, 10, 18, 11], X[11, 14, 12, 15], 
  X[13, 5, 14, 18]], 12}
{{1, 0}, PD[X[1, 10, 2, 11], Y[12, 16, 1, 15], X[9, 4, 10, 5], X[7, 2, 8, 3], 
  Y[11, 14, 12, 15], X[16, 14, 17, 13], X[18, 5, 13, 6], X[3, 8, 4, 9], 
  X[6, 17, 7, 18]], 13}
{{1, 0}, PD[X[1, 10, 2, 11], Y[12, 15, 1, 16], X[9, 5, 10, 4], X[5, 3, 6, 2], 
  Y[11, 17, 12, 16], X[14, 18, 15, 17], X[3, 9, 4, 8], X[6, 13, 7, 14], 
  X[18, 7, 13, 8]], 14}
{{1, 0}, PD[X[1, 4, 2, 5], X[14, 8, 1, 7], X[3, 17, 4, 16], X[17, 3, 18, 2], 
  X[12, 6, 13, 5], X[6, 14, 7, 13], X[8, 12, 9, 11], Y[15, 10, 16, 11], 
  Y[18, 10, 15, 9]], 15}
{{1, 0}, PD[X[1, 4, 2, 5], X[7, 14, 8, 1], Y[3, 17, 4, 16], Y[2, 17, 3, 18], 
  X[5, 12, 6, 13], X[13, 6, 14, 7], X[8, 12, 9, 11], X[10, 16, 11, 15], 
  X[18, 10, 15, 9]], 16}
{{2, 2}, PD[X[15, 1, 16, 2], X[6, 14, 1, 15], X[16, 11, 17, 10], 
  X[2, 5, 3, 6], X[13, 11, 14, 12], X[17, 7, 18, 8], Y[9, 5, 10, 4], 
  Z[3, 9, 4, 8], X[12, 18, 7, 13]], 17}
{{2, 2}, PD[Y[15, 1, 16, 2], Y[14, 1, 15, 6], X[16, 11, 17, 10], 
  X[2, 5, 3, 6], X[13, 11, 14, 12], X[17, 7, 18, 8], X[4, 9, 5, 10], 
  X[8, 3, 9, 4], X[12, 18, 7, 13]], 18}
{{1, 2}, PD[X[8, 1, 9, 2], X[18, 7, 1, 8], X[12, 10, 13, 9], X[5, 3, 6, 2], 
  X[6, 17, 7, 18], X[16, 12, 17, 11], X[10, 16, 11, 15], Y[13, 4, 14, 5], 
  Z[3, 14, 4, 15]], 19}
{{1, 0}, PD[X[8, 1, 9, 2], X[18, 7, 1, 8], X[12, 10, 13, 9], X[5, 3, 6, 2], 
  X[6, 17, 7, 18], Y[11, 16, 12, 17], Y[10, 16, 11, 15], X[13, 4, 14, 5], 
  X[3, 14, 4, 15]], 20}
{{2, 2}, PD[X[1, 10, 2, 9], X[3, 6, 4, 1], X[16, 10, 17, 11], X[8, 3, 9, 2], 
  X[5, 13, 6, 14], X[12, 4, 13, 5], X[11, 17, 12, 18], Y[15, 8, 16, 7], 
  Z[14, 15, 7, 18]], 21}
{{2, 2}, PD[X[1, 10, 2, 9], X[3, 6, 4, 1], Y[10, 17, 11, 16], X[8, 3, 9, 2], 
  X[5, 13, 6, 14], X[12, 4, 13, 5], Z[17, 12, 18, 11], X[7, 15, 8, 16], 
  X[18, 14, 15, 7]], 22}
{{1, 0}, PD[X[1, 9, 2, 8], X[11, 18, 12, 1], X[9, 12, 10, 13], X[5, 2, 6, 3], 
  X[16, 7, 17, 8], X[17, 10, 18, 11], X[13, 7, 14, 6], Y[3, 14, 4, 15], 
  Y[4, 16, 5, 15]], 23}
{{1, 0}, PD[X[1, 9, 2, 8], Y[18, 12, 1, 11], X[9, 12, 10, 13], X[5, 2, 6, 3], 
  X[16, 7, 17, 8], Z[10, 18, 11, 17], X[13, 7, 14, 6], X[3, 14, 4, 15], 
  X[15, 4, 16, 5]], 24}
{{1, 0}, PD[X[1, 14, 2, 15], X[11, 1, 12, 18], X[13, 10, 14, 11], 
  X[2, 7, 3, 8], Y[15, 4, 16, 5], X[17, 13, 18, 12], X[6, 9, 7, 10], 
  X[8, 3, 9, 4], Y[16, 6, 17, 5]], 25}
{{1, 0}, PD[X[1, 14, 2, 15], X[11, 1, 12, 18], X[13, 10, 14, 11], 
  Y[2, 7, 3, 8], X[15, 4, 16, 5], X[17, 13, 18, 12], X[6, 9, 7, 10], 
  Y[3, 9, 4, 8], X[5, 16, 6, 17]], 26}
{{1, 0}, PD[X[1, 15, 2, 14], X[12, 17, 1, 18], X[4, 15, 5, 16], 
  X[2, 7, 3, 8], Y[13, 10, 14, 11], Y[18, 10, 13, 9], X[8, 12, 9, 11], 
  X[16, 5, 17, 6], X[6, 3, 7, 4]], 27}
{{1, 0}, PD[X[1, 15, 2, 14], X[12, 17, 1, 18], Y[15, 5, 16, 4], 
  X[2, 7, 3, 8], X[10, 14, 11, 13], X[18, 10, 13, 9], X[8, 12, 9, 11], 
  Y[16, 5, 17, 6], X[6, 3, 7, 4]], 28}
{{1, 0}, PD[X[1, 10, 2, 11], X[18, 8, 1, 7], X[4, 10, 5, 9], Y[2, 14, 3, 13], 
  X[16, 12, 17, 11], X[6, 18, 7, 17], X[8, 6, 9, 5], Y[3, 14, 4, 15], 
  X[12, 16, 13, 15]], 29}
{{1, 0}, PD[X[1, 10, 2, 11], Y[18, 8, 1, 7], X[4, 10, 5, 9], X[2, 14, 3, 13], 
  X[16, 12, 17, 11], Z[6, 18, 7, 17], X[8, 6, 9, 5], X[14, 4, 15, 3], 
  X[12, 16, 13, 15]], 30}
{{1, 2}, PD[X[1, 12, 2, 13], X[7, 1, 8, 18], X[11, 2, 12, 3], 
  X[16, 14, 17, 13], X[17, 9, 18, 8], X[9, 6, 10, 7], X[3, 10, 4, 11], 
  Y[15, 5, 16, 4], Y[14, 5, 15, 6]], 31}
{{1, 2}, PD[X[1, 12, 2, 13], Y[18, 7, 1, 8], X[11, 2, 12, 3], 
  X[13, 16, 14, 17], Z[8, 17, 9, 18], X[6, 10, 7, 9], X[3, 10, 4, 11], 
  X[15, 5, 16, 4], X[5, 15, 6, 14]], 32}
{{2, 2}, PD[X[1, 9, 2, 8], X[6, 17, 1, 18], X[4, 9, 5, 10], X[2, 11, 3, 12], 
  Y[7, 14, 8, 15], Y[18, 14, 7, 13], X[16, 5, 17, 6], X[10, 3, 11, 4], 
  X[12, 16, 13, 15]], 33}
{{1, 0}, PD[X[1, 9, 2, 8], Y[6, 17, 1, 18], X[9, 5, 10, 4], X[11, 3, 12, 2], 
  X[14, 8, 15, 7], X[18, 14, 7, 13], Y[5, 17, 6, 16], X[3, 11, 4, 10], 
  X[12, 16, 13, 15]], 34}
{{1, 0}, PD[X[1, 6, 2, 7], X[9, 18, 10, 1], X[5, 2, 6, 3], Y[7, 12, 8, 13], 
  Y[8, 14, 9, 13], X[17, 10, 18, 11], X[3, 17, 4, 16], X[15, 5, 16, 4], 
  X[14, 12, 15, 11]], 35}
{{1, 0}, PD[X[1, 4, 2, 5], X[18, 9, 1, 10], Y[3, 16, 4, 17], Y[2, 16, 3, 15], 
  X[12, 6, 13, 5], X[10, 13, 11, 14], X[8, 17, 9, 18], X[14, 7, 15, 8], 
  X[6, 12, 7, 11]], 36}
{{1, 0}, PD[X[1, 4, 2, 5], Y[18, 9, 1, 10], X[3, 16, 4, 17], X[15, 2, 16, 3], 
  X[12, 6, 13, 5], X[10, 13, 11, 14], Y[17, 9, 18, 8], X[14, 7, 15, 8], 
  X[6, 12, 7, 11]], 37}
{{1, 2}, PD[X[1, 17, 2, 16], X[7, 14, 8, 1], X[17, 8, 18, 9], 
  X[11, 3, 12, 2], Y[15, 7, 16, 6], Z[13, 18, 14, 15], X[9, 5, 10, 4], 
  X[3, 11, 4, 10], X[12, 5, 13, 6]], 38}
{{1, 1}, PD[X[1, 7, 2, 6], Y[18, 11, 1, 12], X[7, 3, 8, 2], X[5, 12, 6, 13], 
  Y[17, 4, 18, 5], X[10, 3, 11, 4], X[15, 9, 16, 8], X[13, 16, 14, 17], 
  X[9, 15, 10, 14]], 39}


==> HARD EPD CODES/NEW_Hard_Markers_3_Crossings_10.txt <==
{{1, 0}, PD[X[1, 18, 2, 19], X[5, 1, 6, 20], X[8, 17, 9, 18], 
  X[13, 2, 14, 3], X[19, 7, 20, 6], X[7, 4, 8, 5], Y[16, 11, 17, 12], 
  Z[9, 15, 10, 14], X[3, 12, 4, 13], Y[15, 11, 16, 10]], 1}
{{1, 0}, PD[X[1, 18, 2, 17], X[10, 14, 1, 15], X[18, 7, 19, 6], 
  X[12, 3, 13, 2], X[8, 16, 9, 17], X[15, 9, 16, 10], X[13, 7, 14, 8], 
  Y[19, 3, 20, 4], Z[5, 12, 6, 11], Y[20, 5, 11, 4]], 2}
{{1, 0}, PD[X[1, 18, 2, 17], X[14, 1, 15, 10], X[6, 18, 7, 19], 
  X[2, 12, 3, 13], X[16, 9, 17, 8], X[9, 16, 10, 15], X[13, 7, 14, 8], 
  Y[19, 3, 20, 4], Z[5, 12, 6, 11], Y[20, 5, 11, 4]], 3}
{{1, 0}, PD[X[1, 18, 2, 17], Y[10, 14, 1, 15], X[18, 7, 19, 6], 
  X[2, 12, 3, 13], Z[16, 9, 17, 8], Z[15, 9, 16, 10], X[7, 14, 8, 13], 
  X[19, 3, 20, 4], X[11, 5, 12, 6], X[4, 20, 5, 11]], 4}
{{1, 0}, PD[X[1, 18, 2, 17], Y[10, 14, 1, 15], X[6, 18, 7, 19], 
  X[12, 3, 13, 2], Z[16, 9, 17, 8], Z[15, 9, 16, 10], X[7, 14, 8, 13], 
  X[19, 3, 20, 4], X[11, 5, 12, 6], X[4, 20, 5, 11]], 5}
{{1, -1}, PD[X[1, 5, 2, 4], X[11, 1, 12, 20], Y[5, 15, 6, 14], 
  Y[2, 14, 3, 13], Y[3, 12, 4, 13], X[19, 7, 20, 6], X[10, 15, 11, 16], 
  X[18, 9, 19, 10], X[16, 7, 17, 8], X[8, 17, 9, 18]], 6}
{{1, -1}, PD[X[1, 5, 2, 4], X[11, 1, 12, 20], Y[5, 15, 6, 14], 
  Y[2, 14, 3, 13], Y[3, 12, 4, 13], X[6, 19, 7, 20], X[15, 11, 16, 10], 
  X[18, 9, 19, 10], X[16, 7, 17, 8], X[8, 17, 9, 18]], 7}
{{1, -1}, PD[X[1, 5, 2, 4], Y[20, 11, 1, 12], X[5, 15, 6, 14], 
  Y[2, 14, 3, 13], Y[3, 12, 4, 13], X[19, 7, 20, 6], X[10, 15, 11, 16], 
  X[18, 9, 19, 10], X[16, 7, 17, 8], X[8, 17, 9, 18]], 8}
{{1, -1}, PD[X[1, 5, 2, 4], Y[20, 11, 1, 12], X[5, 15, 6, 14], 
  Y[2, 14, 3, 13], Y[3, 12, 4, 13], X[6, 19, 7, 20], X[15, 11, 16, 10], 
  X[18, 9, 19, 10], X[16, 7, 17, 8], X[8, 17, 9, 18]], 9}
{{1, 0}, PD[X[15, 2, 16, 1], X[10, 17, 1, 16], X[2, 15, 3, 14], 
  X[17, 10, 18, 9], X[13, 4, 14, 3], X[18, 4, 19, 5], X[8, 13, 9, 12], 
  Y[19, 8, 20, 7], Z[5, 11, 6, 12], Y[20, 6, 11, 7]], 10}
{{1, 0}, PD[X[15, 2, 16, 1], X[10, 17, 1, 16], X[2, 15, 3, 14], 
  X[17, 10, 18, 9], X[13, 4, 14, 3], X[4, 19, 5, 18], X[12, 8, 13, 9], 
  Y[19, 8, 20, 7], Z[5, 11, 6, 12], Y[20, 6, 11, 7]], 11}
{{1, 0}, PD[Y[1, 16, 2, 15], X[10, 18, 1, 19], Z[16, 3, 17, 2], 
  X[14, 9, 15, 8], X[19, 9, 20, 10], Z[17, 3, 18, 4], X[7, 12, 8, 11], 
  X[5, 14, 6, 13], X[4, 20, 5, 11], X[12, 7, 13, 6]], 12}
{{1, 0}, PD[Y[1, 16, 2, 15], X[10, 18, 1, 19], Z[16, 3, 17, 2], 
  X[8, 14, 9, 15], X[19, 9, 20, 10], Z[17, 3, 18, 4], X[7, 12, 8, 11], 
  X[5, 14, 6, 13], X[20, 5, 11, 4], X[12, 7, 13, 6]], 13}
{{1, 0}, PD[X[1, 8, 2, 9], X[3, 1, 4, 20], X[7, 2, 8, 3], X[18, 10, 19, 9], 
  X[19, 5, 20, 4], X[13, 7, 14, 6], Y[17, 12, 18, 13], Z[10, 16, 11, 15], 
  X[5, 15, 6, 14], Y[16, 12, 17, 11]], 14}
{{1, 0}, PD[X[16, 1, 17, 2], X[10, 15, 1, 16], X[17, 9, 18, 8], 
  X[2, 13, 3, 14], X[14, 9, 15, 10], X[7, 19, 8, 18], X[12, 3, 13, 4], 
  Y[6, 11, 7, 12], Z[19, 5, 20, 4], Y[5, 11, 6, 20]], 15}
{{1, 0}, PD[X[16, 1, 17, 2], X[10, 15, 1, 16], X[8, 17, 9, 18], 
  X[13, 3, 14, 2], X[14, 9, 15, 10], X[18, 7, 19, 8], X[3, 13, 4, 12], 
  Y[6, 11, 7, 12], Z[19, 5, 20, 4], Y[5, 11, 6, 20]], 16}
{{1, 0}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 10], X[17, 9, 18, 8], 
  X[2, 13, 3, 14], Z[9, 15, 10, 14], X[7, 19, 8, 18], X[12, 3, 13, 4], 
  X[6, 11, 7, 12], X[4, 19, 5, 20], X[20, 5, 11, 6]], 17}
{{1, 0}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 10], X[17, 9, 18, 8], 
  X[2, 13, 3, 14], Z[9, 15, 10, 14], X[7, 19, 8, 18], X[12, 3, 13, 4], 
  X[11, 7, 12, 6], X[19, 5, 20, 4], X[5, 11, 6, 20]], 18}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], Y[7, 12, 8, 11], 
  X[12, 3, 13, 2], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[6, 16, 7, 17], 
  X[3, 16, 4, 15], X[5, 14, 6, 13], X[14, 5, 15, 4]], 19}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], Y[7, 12, 8, 11], 
  X[12, 3, 13, 2], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[6, 16, 7, 17], 
  X[15, 3, 16, 4], X[13, 5, 14, 6], X[4, 14, 5, 15]], 20}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], Z[7, 12, 8, 11], 
  X[12, 3, 13, 2], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[6, 16, 7, 17], 
  X[3, 16, 4, 15], X[5, 14, 6, 13], X[14, 5, 15, 4]], 21}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], Z[7, 12, 8, 11], 
  X[12, 3, 13, 2], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[6, 16, 7, 17], 
  X[15, 3, 16, 4], X[13, 5, 14, 6], X[4, 14, 5, 15]], 22}
{{1, 0}, PD[X[10, 2, 11, 1], X[20, 12, 1, 11], X[2, 10, 3, 9], 
  X[19, 8, 20, 9], X[12, 4, 13, 3], X[13, 18, 14, 19], X[7, 15, 8, 14], 
  Y[4, 15, 5, 16], Z[17, 7, 18, 6], Y[5, 17, 6, 16]], 23}
{{1, 0}, PD[Y[1, 16, 2, 17], X[20, 10, 1, 9], X[15, 4, 16, 5], 
  Y[2, 18, 3, 17], X[8, 20, 9, 19], X[10, 14, 11, 13], X[12, 5, 13, 6], 
  X[14, 8, 15, 7], Y[3, 18, 4, 19], X[6, 11, 7, 12]], 24}
{{1, -1}, PD[X[1, 15, 2, 14], X[8, 19, 1, 20], Y[15, 5, 16, 4], 
  X[11, 3, 12, 2], X[6, 13, 7, 14], X[20, 7, 13, 8], X[18, 5, 19, 6], 
  Y[16, 9, 17, 10], X[3, 11, 4, 10], Z[12, 17, 9, 18]], 25}
{{1, -1}, PD[X[1, 15, 2, 14], X[8, 19, 1, 20], Y[15, 5, 16, 4], 
  Z[2, 11, 3, 12], X[6, 13, 7, 14], X[20, 7, 13, 8], X[18, 5, 19, 6], 
  X[9, 17, 10, 16], Z[3, 11, 4, 10], X[17, 9, 18, 12]], 26}
{{1, -1}, PD[X[1, 15, 2, 14], X[19, 1, 20, 8], Y[15, 5, 16, 4], 
  X[2, 11, 3, 12], X[13, 7, 14, 6], X[7, 13, 8, 20], X[18, 5, 19, 6], 
  Y[16, 9, 17, 10], X[10, 3, 11, 4], Z[12, 17, 9, 18]], 27}
{{1, -1}, PD[X[1, 15, 2, 14], X[19, 1, 20, 8], Y[15, 5, 16, 4], 
  Z[2, 11, 3, 12], X[13, 7, 14, 6], X[7, 13, 8, 20], X[18, 5, 19, 6], 
  X[16, 9, 17, 10], Z[3, 11, 4, 10], X[12, 17, 9, 18]], 28}
{{1, 0}, PD[X[1, 18, 2, 19], Y[20, 8, 1, 7], Y[17, 4, 18, 5], 
  X[2, 14, 3, 13], Y[19, 6, 20, 7], X[8, 6, 9, 5], X[11, 17, 12, 16], 
  X[14, 4, 15, 3], X[9, 13, 10, 12], X[15, 11, 16, 10]], 29}
{{1, 0}, PD[X[1, 18, 2, 19], Y[20, 8, 1, 7], Y[17, 4, 18, 5], 
  X[13, 2, 14, 3], Y[19, 6, 20, 7], X[8, 6, 9, 5], X[16, 11, 17, 12], 
  X[3, 14, 4, 15], X[12, 9, 13, 10], X[10, 15, 11, 16]], 30}
{{1, 0}, PD[X[1, 18, 2, 19], Y[20, 8, 1, 7], Z[17, 4, 18, 5], 
  X[2, 14, 3, 13], Y[19, 6, 20, 7], X[8, 6, 9, 5], X[11, 17, 12, 16], 
  X[14, 4, 15, 3], X[9, 13, 10, 12], X[15, 11, 16, 10]], 31}
{{1, 0}, PD[X[1, 18, 2, 19], Y[20, 8, 1, 7], Z[17, 4, 18, 5], 
  X[13, 2, 14, 3], Y[19, 6, 20, 7], X[8, 6, 9, 5], X[16, 11, 17, 12], 
  X[3, 14, 4, 15], X[12, 9, 13, 10], X[10, 15, 11, 16]], 32}
{{1, 0}, PD[X[8, 1, 9, 2], X[20, 7, 1, 8], X[18, 9, 19, 10], X[5, 3, 6, 2], 
  X[6, 19, 7, 20], Y[10, 15, 11, 16], Z[17, 13, 18, 12], X[13, 4, 14, 5], 
  X[3, 14, 4, 15], Y[11, 17, 12, 16]], 33}
{{1, 0}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 20], X[9, 19, 10, 18], X[2, 5, 3, 6], 
  Z[19, 7, 20, 6], X[15, 11, 16, 10], X[17, 13, 18, 12], X[4, 14, 5, 13], 
  X[14, 4, 15, 3], X[11, 17, 12, 16]], 34}
{{1, 0}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 20], X[9, 19, 10, 18], X[2, 5, 3, 6], 
  Z[19, 7, 20, 6], X[15, 10, 16, 11], X[17, 14, 18, 15], X[4, 13, 5, 14], 
  X[12, 3, 13, 4], X[11, 16, 12, 17]], 35}
{{1, 0}, PD[X[8, 1, 9, 2], X[14, 7, 1, 8], X[18, 9, 19, 10], X[5, 3, 6, 2], 
  X[6, 13, 7, 14], Y[19, 13, 20, 12], Z[10, 15, 11, 16], X[17, 5, 18, 4], 
  X[3, 17, 4, 16], Y[20, 11, 15, 12]], 36}
{{2, 2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 14], X[9, 19, 10, 18], X[2, 5, 3, 6], 
  Z[13, 7, 14, 6], X[12, 19, 13, 20], X[10, 15, 11, 16], X[4, 17, 5, 18], 
  X[16, 3, 17, 4], X[20, 11, 15, 12]], 37}
{{1, 2}, PD[X[1, 15, 2, 14], X[20, 11, 1, 12], X[15, 6, 16, 7], 
  X[13, 3, 14, 2], X[3, 13, 4, 12], Y[19, 9, 20, 8], Z[10, 17, 11, 18], 
  X[5, 16, 6, 17], X[7, 5, 8, 4], Y[18, 9, 19, 10]], 38}
{{1, 2}, PD[Y[1, 15, 2, 14], X[20, 11, 1, 12], X[15, 6, 16, 7], 
  Y[2, 13, 3, 14], Z[12, 3, 13, 4], X[19, 9, 20, 8], X[17, 11, 18, 10], 
  X[5, 16, 6, 17], X[7, 5, 8, 4], X[9, 19, 10, 18]], 39}
{{2, 2}, PD[X[1, 17, 2, 18], X[3, 6, 4, 1], X[9, 16, 10, 17], 
  X[18, 2, 19, 3], X[5, 14, 6, 13], X[14, 5, 15, 4], X[15, 8, 16, 9], 
  Y[10, 20, 11, 19], Y[12, 8, 13, 7], Z[20, 12, 7, 11]], 40}
{{1, 0}, PD[X[10, 1, 11, 2], X[20, 9, 1, 10], X[8, 11, 9, 12], 
  X[13, 3, 14, 2], X[14, 19, 15, 20], X[12, 7, 13, 8], Y[3, 16, 4, 17], 
  Z[18, 6, 19, 5], X[6, 16, 7, 15], Y[4, 18, 5, 17]], 41}
{{1, 0}, PD[X[8, 2, 9, 1], X[14, 10, 1, 9], X[10, 7, 11, 8], X[2, 11, 3, 12], 
  X[17, 13, 18, 14], X[18, 6, 19, 7], Y[3, 19, 4, 20], X[12, 16, 13, 17], 
  Y[5, 15, 6, 16], Y[4, 15, 5, 20]], 42}
{{1, 0}, PD[X[1, 19, 2, 18], X[9, 8, 10, 1], X[19, 10, 20, 11], 
  X[15, 2, 16, 3], X[6, 17, 7, 18], X[7, 20, 8, 9], X[11, 17, 12, 16], 
  Y[3, 12, 4, 13], Z[14, 6, 15, 5], Y[4, 14, 5, 13]], 43}
{{1, 0}, PD[X[13, 1, 14, 2], X[8, 12, 1, 13], X[11, 14, 12, 15], 
  X[2, 11, 3, 10], Y[7, 19, 8, 20], X[18, 15, 19, 16], X[3, 18, 4, 17], 
  Z[9, 6, 10, 5], Z[20, 6, 9, 7], X[16, 5, 17, 4]], 44}
{{1, 0}, PD[X[1, 9, 2, 8], X[11, 20, 12, 1], X[9, 12, 10, 13], 
  Y[2, 15, 3, 16], X[18, 7, 19, 8], X[19, 10, 20, 11], X[13, 7, 14, 6], 
  X[5, 15, 6, 14], Y[3, 17, 4, 16], Z[17, 5, 18, 4]], 45}
{{1, 0}, PD[X[1, 6, 2, 7], X[12, 16, 1, 17], X[5, 2, 6, 3], Y[7, 20, 8, 19], 
  Z[17, 9, 18, 10], X[11, 14, 12, 13], X[3, 16, 4, 15], X[14, 5, 15, 4], 
  X[20, 11, 13, 10], Y[8, 18, 9, 19]], 46}
{{2, 2}, PD[X[1, 17, 2, 16], X[10, 8, 11, 1], X[4, 17, 5, 18], 
  X[15, 3, 16, 2], X[19, 10, 20, 9], Y[7, 13, 8, 14], Z[11, 6, 12, 5], 
  X[14, 19, 9, 18], X[3, 15, 4, 20], Y[6, 13, 7, 12]], 47}
{{2, 2}, PD[Y[1, 17, 2, 16], X[8, 11, 1, 10], X[17, 5, 18, 4], 
  Y[2, 15, 3, 16], X[19, 10, 20, 9], X[7, 13, 8, 14], X[5, 11, 6, 12], 
  X[14, 19, 9, 18], Y[3, 15, 4, 20], X[12, 6, 13, 7]], 48}
{{1, 0}, PD[X[6, 2, 7, 1], X[14, 8, 1, 7], X[8, 5, 9, 6], X[2, 17, 3, 18], 
  X[13, 19, 14, 18], X[4, 9, 5, 10], X[16, 3, 17, 4], Y[12, 15, 13, 16], 
  Z[19, 11, 20, 10], Y[11, 15, 12, 20]], 49}
{{1, 2}, PD[X[1, 11, 2, 10], X[20, 7, 1, 8], Y[11, 5, 12, 4], 
  Z[2, 13, 3, 14], X[16, 10, 17, 9], X[8, 16, 9, 15], X[6, 19, 7, 20], 
  X[18, 5, 19, 6], Y[12, 3, 13, 4], X[14, 18, 15, 17]], 50}
{{1, 0}, PD[X[1, 11, 2, 10], Y[20, 7, 1, 8], X[11, 5, 12, 4], 
  X[13, 3, 14, 2], X[16, 10, 17, 9], X[8, 16, 9, 15], Y[19, 7, 20, 6], 
  Z[5, 19, 6, 18], X[3, 13, 4, 12], X[14, 18, 15, 17]], 51}
{{1, 0}, PD[X[1, 13, 2, 14], X[6, 18, 1, 19], Y[12, 4, 13, 5], 
  Z[2, 11, 3, 10], X[7, 15, 8, 14], X[19, 8, 20, 9], X[17, 5, 18, 6], 
  Y[11, 4, 12, 3], X[9, 16, 10, 17], X[15, 7, 16, 20]], 52}
{{1, 0}, PD[Y[1, 18, 2, 19], X[10, 7, 1, 8], Z[17, 2, 18, 3], 
  X[19, 12, 20, 13], X[8, 13, 9, 14], X[14, 9, 15, 10], X[6, 16, 7, 15], 
  Y[3, 16, 4, 17], X[11, 5, 12, 4], X[5, 11, 6, 20]], 53}
{{1, -1}, PD[X[1, 13, 2, 12], Y[20, 5, 1, 6], Y[13, 5, 14, 4], 
  X[2, 9, 3, 10], X[16, 12, 17, 11], X[6, 16, 7, 15], X[14, 20, 15, 19], 
  X[8, 3, 9, 4], X[10, 18, 11, 17], Z[7, 18, 8, 19]], 54}
{{1, -1}, PD[Y[1, 13, 2, 12], X[20, 5, 1, 6], X[4, 13, 5, 14], 
  X[2, 9, 3, 10], X[16, 12, 17, 11], Y[6, 16, 7, 15], Y[19, 14, 20, 15], 
  X[8, 3, 9, 4], X[10, 18, 11, 17], X[7, 18, 8, 19]], 55}
{{1, 0}, PD[Y[1, 18, 2, 19], X[12, 6, 1, 5], X[6, 17, 7, 18], X[2, 7, 3, 8], 
  X[14, 20, 15, 19], Y[4, 16, 5, 15], Y[11, 17, 12, 16], X[3, 11, 4, 10], 
  X[8, 13, 9, 14], X[20, 9, 13, 10]], 56}
{{1, 0}, PD[Y[1, 18, 2, 19], X[12, 6, 1, 5], Z[17, 7, 18, 6], X[7, 3, 8, 2], 
  X[14, 20, 15, 19], Y[4, 16, 5, 15], X[16, 11, 17, 12], X[10, 3, 11, 4], 
  X[8, 13, 9, 14], X[20, 9, 13, 10]], 57}
{{1, -1}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], X[10, 19, 11, 18], 
  X[17, 2, 18, 3], Y[8, 20, 9, 17], X[15, 6, 16, 5], X[11, 15, 12, 14], 
  Y[3, 14, 4, 13], X[7, 16, 8, 13], Y[4, 12, 5, 7]], 58}
{{1, -1}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], X[10, 19, 11, 18], 
  X[17, 2, 18, 3], Y[8, 20, 9, 17], X[15, 6, 16, 5], Z[11, 15, 12, 14], 
  X[13, 3, 14, 4], X[7, 16, 8, 13], Y[4, 12, 5, 7]], 59}
{{1, -1}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], X[10, 19, 11, 18], 
  X[17, 2, 18, 3], Y[8, 20, 9, 17], Y[5, 15, 6, 16], X[11, 15, 12, 14], 
  X[13, 3, 14, 4], X[7, 16, 8, 13], Y[4, 12, 5, 7]], 60}
{{1, -1}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[8, 20, 9, 17], X[15, 6, 16, 5], X[11, 15, 12, 14], 
  X[13, 3, 14, 4], Y[7, 16, 8, 13], Z[4, 12, 5, 7]], 61}
{{1, -1}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[8, 20, 9, 17], X[15, 6, 16, 5], Y[11, 15, 12, 14], 
  X[13, 3, 14, 4], X[7, 16, 8, 13], Z[4, 12, 5, 7]], 62}
{{1, -1}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[8, 20, 9, 17], Z[5, 15, 6, 16], X[11, 15, 12, 14], 
  X[13, 3, 14, 4], X[7, 16, 8, 13], Z[4, 12, 5, 7]], 63}
{{1, -1}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], Y[10, 19, 11, 18], 
  X[17, 2, 18, 3], X[8, 20, 9, 17], X[15, 6, 16, 5], X[11, 15, 12, 14], 
  X[13, 3, 14, 4], Z[7, 16, 8, 13], Y[4, 12, 5, 7]], 64}
{{1, -1}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], Y[10, 19, 11, 18], 
  X[17, 2, 18, 3], X[8, 20, 9, 17], X[15, 6, 16, 5], X[11, 15, 12, 14], 
  Y[3, 14, 4, 13], X[7, 16, 8, 13], Y[4, 12, 5, 7]], 65}
{{1, -1}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], Y[10, 19, 11, 18], 
  X[17, 2, 18, 3], X[8, 20, 9, 17], Y[5, 15, 6, 16], X[11, 15, 12, 14], 
  X[13, 3, 14, 4], X[7, 16, 8, 13], Y[4, 12, 5, 7]], 66}
{{1, -1}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  X[17, 2, 18, 3], X[8, 20, 9, 17], X[15, 6, 16, 5], X[11, 15, 12, 14], 
  X[13, 3, 14, 4], Y[7, 16, 8, 13], Z[4, 12, 5, 7]], 67}
{{1, -1}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  X[17, 2, 18, 3], X[8, 20, 9, 17], X[15, 6, 16, 5], X[11, 15, 12, 14], 
  Z[3, 14, 4, 13], X[7, 16, 8, 13], Z[4, 12, 5, 7]], 68}
{{1, -1}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  X[17, 2, 18, 3], X[8, 20, 9, 17], X[15, 6, 16, 5], Y[11, 15, 12, 14], 
  X[13, 3, 14, 4], X[7, 16, 8, 13], Z[4, 12, 5, 7]], 69}
{{1, -1}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], X[18, 10, 19, 11], 
  X[2, 18, 3, 17], Z[8, 20, 9, 17], X[5, 15, 6, 16], X[14, 11, 15, 12], 
  Z[3, 14, 4, 13], X[16, 8, 13, 7], X[12, 5, 7, 4]], 70}
{{1, -1}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], X[18, 10, 19, 11], 
  X[2, 18, 3, 17], Z[8, 20, 9, 17], X[5, 15, 6, 16], Y[11, 15, 12, 14], 
  X[3, 14, 4, 13], X[16, 8, 13, 7], X[12, 5, 7, 4]], 71}
{{1, -1}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], X[18, 10, 19, 11], 
  X[2, 18, 3, 17], Z[8, 20, 9, 17], Z[5, 15, 6, 16], X[14, 11, 15, 12], 
  X[3, 14, 4, 13], X[16, 8, 13, 7], X[12, 5, 7, 4]], 72}
{{1, -1}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], X[18, 10, 19, 11], 
  Y[2, 18, 3, 17], X[20, 9, 17, 8], X[5, 15, 6, 16], X[14, 11, 15, 12], 
  X[3, 14, 4, 13], Y[7, 16, 8, 13], X[12, 5, 7, 4]], 73}
{{1, -1}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], X[18, 10, 19, 11], 
  Y[2, 18, 3, 17], X[20, 9, 17, 8], X[5, 15, 6, 16], Y[11, 15, 12, 14], 
  X[3, 14, 4, 13], X[16, 8, 13, 7], X[12, 5, 7, 4]], 74}
{{1, -1}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], X[18, 10, 19, 11], 
  Y[2, 18, 3, 17], X[20, 9, 17, 8], Z[5, 15, 6, 16], X[14, 11, 15, 12], 
  X[3, 14, 4, 13], X[16, 8, 13, 7], X[12, 5, 7, 4]], 75}
{{1, -1}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], Z[10, 19, 11, 18], 
  X[2, 18, 3, 17], X[20, 9, 17, 8], X[5, 15, 6, 16], X[14, 11, 15, 12], 
  X[3, 14, 4, 13], Y[7, 16, 8, 13], X[12, 5, 7, 4]], 76}
{{1, -1}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], Z[10, 19, 11, 18], 
  X[2, 18, 3, 17], X[20, 9, 17, 8], X[5, 15, 6, 16], X[14, 11, 15, 12], 
  Z[3, 14, 4, 13], X[16, 8, 13, 7], X[12, 5, 7, 4]], 77}
{{1, -1}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], Z[10, 19, 11, 18], 
  X[2, 18, 3, 17], X[20, 9, 17, 8], Z[5, 15, 6, 16], X[14, 11, 15, 12], 
  X[3, 14, 4, 13], X[16, 8, 13, 7], X[12, 5, 7, 4]], 78}
{{1, -1}, PD[Y[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  X[17, 2, 18, 3], X[8, 20, 9, 17], X[15, 6, 16, 5], X[11, 15, 12, 14], 
  X[13, 3, 14, 4], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 79}
{{1, -1}, PD[Y[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  X[17, 2, 18, 3], X[8, 20, 9, 17], X[15, 6, 16, 5], X[11, 15, 12, 14], 
  Z[3, 14, 4, 13], X[7, 16, 8, 13], X[4, 12, 5, 7]], 80}
{{1, -1}, PD[Y[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  X[17, 2, 18, 3], X[8, 20, 9, 17], X[15, 6, 16, 5], Y[11, 15, 12, 14], 
  X[13, 3, 14, 4], X[7, 16, 8, 13], X[4, 12, 5, 7]], 81}
{{1, 0}, PD[Y[1, 17, 2, 16], X[8, 12, 1, 11], X[12, 18, 13, 17], 
  X[2, 13, 3, 14], X[6, 15, 7, 16], X[10, 8, 11, 7], X[9, 18, 10, 19], 
  Y[3, 9, 4, 20], X[14, 5, 15, 6], Z[19, 5, 20, 4]], 82}
{{1, 0}, PD[Y[1, 17, 2, 16], X[8, 12, 1, 11], X[12, 18, 13, 17], 
  X[2, 13, 3, 14], X[6, 15, 7, 16], X[10, 8, 11, 7], X[9, 18, 10, 19], 
  Z[3, 9, 4, 20], X[14, 5, 15, 6], Y[19, 5, 20, 4]], 83}
{{1, -1}, PD[Y[1, 7, 2, 6], X[20, 17, 1, 18], X[16, 7, 17, 8], 
  X[2, 16, 3, 15], X[14, 6, 15, 5], X[18, 14, 19, 13], X[12, 20, 13, 19], 
  X[11, 8, 12, 9], Y[3, 11, 4, 10], Y[4, 9, 5, 10]], 84}
{{1, -1}, PD[Y[1, 7, 2, 6], X[20, 17, 1, 18], X[16, 7, 17, 8], 
  X[2, 16, 3, 15], X[14, 6, 15, 5], X[18, 14, 19, 13], X[12, 20, 13, 19], 
  X[11, 8, 12, 9], Z[3, 11, 4, 10], Z[4, 9, 5, 10]], 85}
{{1, -1}, PD[X[1, 7, 2, 6], Y[20, 14, 1, 13], X[7, 19, 8, 18], 
  Y[2, 18, 3, 17], X[5, 16, 6, 17], X[12, 15, 13, 16], Y[19, 14, 20, 15], 
  X[11, 8, 12, 9], X[3, 11, 4, 10], X[9, 5, 10, 4]], 86}
{{1, -1}, PD[X[1, 7, 2, 6], Y[20, 14, 1, 13], X[7, 19, 8, 18], 
  Z[2, 18, 3, 17], X[5, 16, 6, 17], X[12, 15, 13, 16], Y[19, 14, 20, 15], 
  X[11, 8, 12, 9], X[3, 11, 4, 10], X[9, 5, 10, 4]], 87}
{{1, -1}, PD[Y[1, 7, 2, 6], X[20, 14, 1, 13], X[18, 7, 19, 8], 
  X[2, 18, 3, 17], X[16, 6, 17, 5], X[12, 15, 13, 16], X[14, 20, 15, 19], 
  X[11, 8, 12, 9], Y[3, 11, 4, 10], Y[4, 9, 5, 10]], 88}
{{1, -1}, PD[Y[1, 7, 2, 6], X[20, 14, 1, 13], X[18, 7, 19, 8], 
  X[2, 18, 3, 17], X[16, 6, 17, 5], X[12, 15, 13, 16], X[14, 20, 15, 19], 
  X[11, 8, 12, 9], Z[3, 11, 4, 10], Z[4, 9, 5, 10]], 89}
{{1, 0}, PD[X[1, 9, 2, 8], Y[20, 5, 1, 6], X[9, 5, 10, 4], Y[2, 14, 3, 13], 
  X[7, 17, 8, 16], X[17, 7, 18, 6], X[19, 10, 20, 11], Y[3, 14, 4, 15], 
  X[12, 16, 13, 15], X[11, 18, 12, 19]], 90}
{{1, 0}, PD[X[1, 9, 2, 8], Y[20, 5, 1, 6], X[9, 5, 10, 4], Z[2, 14, 3, 13], 
  X[7, 17, 8, 16], X[17, 7, 18, 6], X[19, 10, 20, 11], Z[3, 14, 4, 15], 
  X[12, 16, 13, 15], X[11, 18, 12, 19]], 91}
{{1, 0}, PD[X[1, 17, 2, 16], X[14, 19, 1, 20], X[4, 17, 5, 18], 
  X[2, 11, 3, 12], Y[15, 8, 16, 9], Y[20, 8, 15, 7], Y[13, 6, 14, 7], 
  X[18, 5, 19, 6], X[10, 3, 11, 4], X[12, 10, 13, 9]], 92}
{{2, 1}, PD[X[1, 17, 2, 16], X[14, 19, 1, 20], X[4, 17, 5, 18], 
  Y[2, 11, 3, 12], X[8, 16, 9, 15], X[20, 8, 15, 7], Y[13, 6, 14, 7], 
  X[18, 5, 19, 6], Y[3, 11, 4, 10], X[12, 10, 13, 9]], 93}
{{2, 1}, PD[X[1, 17, 2, 16], X[14, 19, 1, 20], X[4, 17, 5, 18], 
  Y[2, 11, 3, 12], X[8, 16, 9, 15], X[20, 8, 15, 7], Z[13, 6, 14, 7], 
  X[18, 5, 19, 6], Y[3, 11, 4, 10], X[12, 10, 13, 9]], 94}
{{1, 0}, PD[X[1, 17, 2, 16], X[19, 1, 20, 14], Y[17, 5, 18, 4], 
  X[2, 11, 3, 12], X[15, 8, 16, 9], X[7, 20, 8, 15], Y[13, 6, 14, 7], 
  Y[18, 5, 19, 6], X[10, 3, 11, 4], X[12, 10, 13, 9]], 95}
{{1, 1}, PD[X[1, 17, 2, 16], Y[14, 19, 1, 20], X[17, 5, 18, 4], 
  Y[2, 11, 3, 12], X[15, 8, 16, 9], X[7, 20, 8, 15], X[13, 6, 14, 7], 
  X[5, 19, 6, 18], Y[3, 11, 4, 10], X[12, 10, 13, 9]], 96}
{{1, 1}, PD[X[1, 17, 2, 16], Y[14, 19, 1, 20], X[17, 5, 18, 4], 
  Z[2, 11, 3, 12], X[15, 8, 16, 9], X[7, 20, 8, 15], X[13, 6, 14, 7], 
  X[5, 19, 6, 18], Z[3, 11, 4, 10], X[12, 10, 13, 9]], 97}
{{1, 0}, PD[X[1, 17, 2, 16], Y[14, 19, 1, 20], X[4, 17, 5, 18], 
  X[2, 11, 3, 12], Z[15, 8, 16, 9], Z[20, 8, 15, 7], X[6, 14, 7, 13], 
  X[18, 5, 19, 6], X[10, 3, 11, 4], X[12, 10, 13, 9]], 98}
{{1, 0}, PD[X[1, 17, 2, 16], Y[14, 19, 1, 20], Z[17, 5, 18, 4], 
  X[2, 11, 3, 12], X[15, 8, 16, 9], X[7, 20, 8, 15], X[13, 6, 14, 7], 
  Z[18, 5, 19, 6], X[10, 3, 11, 4], X[12, 10, 13, 9]], 99}
{{1, 0}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 20], X[17, 8, 18, 9], 
  Z[2, 9, 3, 10], X[19, 11, 20, 10], X[14, 8, 15, 7], X[3, 18, 4, 19], 
  X[11, 6, 12, 7], X[13, 4, 14, 5], X[5, 12, 6, 13]], 100}
{{1, 0}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 20], Y[17, 8, 18, 9], 
  X[2, 9, 3, 10], X[10, 19, 11, 20], X[7, 14, 8, 15], X[18, 4, 19, 3], 
  X[6, 12, 7, 11], X[4, 14, 5, 13], X[12, 6, 13, 5]], 101}
{{1, 0}, PD[X[1, 15, 2, 14], X[9, 1, 10, 20], Y[15, 9, 16, 8], 
  X[13, 3, 14, 2], X[10, 3, 11, 4], X[19, 16, 20, 17], X[7, 13, 8, 12], 
  X[11, 7, 12, 6], Y[4, 18, 5, 17], Z[18, 6, 19, 5]], 102}
{{1, 0}, PD[X[1, 15, 2, 14], X[9, 1, 10, 20], Y[15, 9, 16, 8], 
  X[13, 3, 14, 2], X[10, 3, 11, 4], X[19, 16, 20, 17], X[7, 13, 8, 12], 
  X[11, 7, 12, 6], Z[4, 18, 5, 17], Y[18, 6, 19, 5]], 103}
{{1, -1}, PD[Y[1, 15, 2, 14], X[20, 9, 1, 10], Z[15, 9, 16, 8], 
  Y[2, 13, 3, 14], X[3, 11, 4, 10], X[16, 20, 17, 19], X[12, 7, 13, 8], 
  X[6, 11, 7, 12], X[4, 18, 5, 17], X[18, 6, 19, 5]], 104}
{{1, -1}, PD[Y[1, 15, 2, 14], Y[20, 9, 1, 10], X[15, 9, 16, 8], 
  Y[2, 13, 3, 14], X[10, 3, 11, 4], X[19, 16, 20, 17], X[7, 13, 8, 12], 
  X[11, 7, 12, 6], X[17, 4, 18, 5], X[5, 18, 6, 19]], 105}
{{1, -1}, PD[X[1, 5, 2, 4], X[18, 10, 19, 1], Y[5, 19, 6, 20], 
  X[14, 2, 15, 3], X[3, 13, 4, 14], X[17, 12, 18, 13], X[9, 6, 10, 7], 
  X[20, 16, 17, 15], Y[11, 7, 12, 8], Z[8, 16, 9, 11]], 106}
{{1, -1}, PD[X[1, 5, 2, 4], X[18, 10, 19, 1], Y[5, 19, 6, 20], 
  X[14, 2, 15, 3], X[3, 13, 4, 14], X[17, 12, 18, 13], X[9, 6, 10, 7], 
  X[20, 16, 17, 15], Z[11, 7, 12, 8], Y[8, 16, 9, 11]], 107}
{{1, -1}, PD[X[1, 5, 2, 4], X[18, 10, 19, 1], Y[5, 19, 6, 20], 
  Y[2, 15, 3, 14], Y[3, 13, 4, 14], X[17, 12, 18, 13], X[9, 6, 10, 7], 
  X[20, 16, 17, 15], X[7, 12, 8, 11], X[16, 9, 11, 8]], 108}
{{1, -1}, PD[X[1, 5, 2, 4], X[18, 10, 19, 1], Y[5, 19, 6, 20], 
  Z[2, 15, 3, 14], Z[3, 13, 4, 14], X[17, 12, 18, 13], X[9, 6, 10, 7], 
  X[20, 16, 17, 15], X[7, 12, 8, 11], X[16, 9, 11, 8]], 109}
{{1, -1}, PD[X[1, 5, 2, 4], Y[10, 19, 1, 18], X[5, 19, 6, 20], 
  X[14, 2, 15, 3], X[3, 13, 4, 14], X[12, 18, 13, 17], X[9, 6, 10, 7], 
  X[15, 20, 16, 17], Y[11, 7, 12, 8], Z[8, 16, 9, 11]], 110}
{{1, -1}, PD[X[1, 5, 2, 4], Y[10, 19, 1, 18], X[5, 19, 6, 20], 
  X[14, 2, 15, 3], X[3, 13, 4, 14], X[12, 18, 13, 17], X[9, 6, 10, 7], 
  X[15, 20, 16, 17], Z[11, 7, 12, 8], Y[8, 16, 9, 11]], 111}
{{1, -1}, PD[X[1, 5, 2, 4], Y[10, 19, 1, 18], X[5, 19, 6, 20], 
  Y[2, 15, 3, 14], Y[3, 13, 4, 14], X[12, 18, 13, 17], X[9, 6, 10, 7], 
  X[15, 20, 16, 17], X[7, 12, 8, 11], X[16, 9, 11, 8]], 112}
{{1, -1}, PD[X[1, 5, 2, 4], Y[10, 19, 1, 18], X[5, 19, 6, 20], 
  Z[2, 15, 3, 14], Z[3, 13, 4, 14], X[12, 18, 13, 17], X[9, 6, 10, 7], 
  X[15, 20, 16, 17], X[7, 12, 8, 11], X[16, 9, 11, 8]], 113}
{{1, -1}, PD[X[1, 15, 2, 14], Y[20, 5, 1, 6], X[15, 5, 16, 4], 
  Y[2, 9, 3, 10], X[13, 6, 14, 7], X[19, 16, 20, 17], Y[3, 9, 4, 8], 
  X[10, 8, 11, 7], X[17, 13, 18, 12], X[11, 19, 12, 18]], 114}
{{1, -1}, PD[X[1, 15, 2, 14], Y[20, 5, 1, 6], X[15, 5, 16, 4], 
  Z[2, 9, 3, 10], X[13, 6, 14, 7], X[19, 16, 20, 17], Z[3, 9, 4, 8], 
  X[10, 8, 11, 7], X[17, 13, 18, 12], X[11, 19, 12, 18]], 115}
{{1, -1}, PD[X[1, 19, 2, 18], X[16, 8, 1, 7], X[4, 19, 5, 20], 
  Y[2, 12, 3, 11], X[14, 17, 15, 18], X[6, 16, 7, 15], X[8, 6, 9, 5], 
  Y[20, 9, 17, 10], Y[3, 12, 4, 13], X[10, 14, 11, 13]], 116}
{{1, -1}, PD[X[1, 19, 2, 18], X[16, 8, 1, 7], X[4, 19, 5, 20], 
  Y[2, 12, 3, 11], X[14, 17, 15, 18], X[6, 16, 7, 15], X[8, 6, 9, 5], 
  Z[20, 9, 17, 10], Y[3, 12, 4, 13], X[10, 14, 11, 13]], 117}
{{1, -1}, PD[X[1, 19, 2, 18], Y[16, 8, 1, 7], X[4, 19, 5, 20], 
  X[2, 12, 3, 11], X[14, 17, 15, 18], Z[6, 16, 7, 15], X[8, 6, 9, 5], 
  Y[20, 9, 17, 10], X[12, 4, 13, 3], X[10, 14, 11, 13]], 118}
{{1, -1}, PD[X[1, 19, 2, 18], Y[16, 8, 1, 7], X[4, 19, 5, 20], 
  X[2, 12, 3, 11], X[14, 17, 15, 18], Z[6, 16, 7, 15], X[8, 6, 9, 5], 
  Z[20, 9, 17, 10], X[12, 4, 13, 3], X[10, 14, 11, 13]], 119}
{{1, 0}, PD[X[1, 17, 2, 18], X[9, 14, 10, 1], X[16, 2, 17, 3], 
  X[12, 19, 13, 18], X[13, 8, 14, 9], Y[10, 4, 11, 3], X[11, 15, 12, 16], 
  Y[19, 6, 20, 5], X[7, 4, 8, 5], Y[20, 6, 15, 7]], 120}
{{1, 0}, PD[X[1, 17, 2, 18], X[9, 14, 10, 1], X[16, 2, 17, 3], 
  X[12, 19, 13, 18], X[13, 8, 14, 9], Y[10, 4, 11, 3], X[11, 15, 12, 16], 
  Z[19, 6, 20, 5], X[7, 4, 8, 5], Z[20, 6, 15, 7]], 121}
{{1, 0}, PD[X[1, 17, 2, 16], X[11, 20, 12, 1], X[4, 17, 5, 18], 
  X[9, 3, 10, 2], Y[15, 11, 16, 10], X[19, 6, 20, 7], Y[12, 6, 13, 5], 
  Z[18, 13, 19, 14], X[3, 9, 4, 8], X[7, 15, 8, 14]], 122}
{{1, 1}, PD[X[1, 17, 2, 16], X[11, 20, 12, 1], X[4, 17, 5, 18], 
  X[9, 3, 10, 2], Y[15, 11, 16, 10], X[19, 6, 20, 7], Z[12, 6, 13, 5], 
  Y[18, 13, 19, 14], X[3, 9, 4, 8], X[7, 15, 8, 14]], 123}
{{1, 1}, PD[Y[1, 17, 2, 16], X[20, 12, 1, 11], X[4, 17, 5, 18], 
  X[2, 9, 3, 10], X[10, 15, 11, 16], Y[19, 6, 20, 7], X[12, 6, 13, 5], 
  Y[18, 13, 19, 14], X[8, 3, 9, 4], X[7, 15, 8, 14]], 124}
{{1, 0}, PD[Y[1, 17, 2, 16], X[20, 12, 1, 11], X[4, 17, 5, 18], 
  X[2, 9, 3, 10], X[10, 15, 11, 16], Z[19, 6, 20, 7], X[12, 6, 13, 5], 
  Z[18, 13, 19, 14], X[8, 3, 9, 4], X[7, 15, 8, 14]], 125}


==> HARD EPD CODES/NEW_Hard_Markers_3_Crossings_8.txt <==
{{1, 0}, PD[X[1, 11, 2, 10], X[8, 15, 1, 16], Y[11, 5, 12, 4], 
  Z[2, 13, 3, 14], X[6, 9, 7, 10], X[16, 7, 9, 8], X[14, 5, 15, 6], 
  Y[12, 3, 13, 4]], 1}
{{1, 0}, PD[X[1, 11, 2, 10], X[15, 1, 16, 8], Y[11, 5, 12, 4], 
  Z[2, 13, 3, 14], X[9, 7, 10, 6], X[7, 9, 8, 16], X[14, 5, 15, 6], 
  Y[12, 3, 13, 4]], 2}
{{1, 0}, PD[X[1, 11, 2, 10], Y[8, 15, 1, 16], X[11, 5, 12, 4], 
  X[13, 3, 14, 2], Z[9, 7, 10, 6], Z[16, 7, 9, 8], X[14, 5, 15, 6], 
  X[3, 13, 4, 12]], 3}
{{1, 0}, PD[X[1, 11, 2, 10], Y[8, 15, 1, 16], X[4, 11, 5, 12], 
  X[2, 13, 3, 14], Z[9, 7, 10, 6], Z[16, 7, 9, 8], X[14, 5, 15, 6], 
  X[12, 3, 13, 4]], 4}


==> HARD EPD CODES/NEW_Hard_Markers_3_Crossings_9.txt <==
{{1, 0}, PD[X[10, 1, 11, 2], X[18, 9, 1, 10], X[2, 11, 3, 12], 
  X[17, 5, 18, 4], X[8, 13, 9, 14], X[12, 3, 13, 4], Y[16, 7, 17, 8], 
  Z[5, 15, 6, 14], Y[15, 7, 16, 6]], 1}
{{1, 0}, PD[X[10, 1, 11, 2], X[18, 9, 1, 10], X[2, 11, 3, 12], 
  X[4, 17, 5, 18], X[13, 9, 14, 8], X[12, 3, 13, 4], Y[16, 7, 17, 8], 
  Z[5, 15, 6, 14], Y[15, 7, 16, 6]], 2}
{{1, 0}, PD[X[14, 1, 15, 2], X[18, 13, 1, 14], X[6, 15, 7, 16], 
  X[11, 3, 12, 2], X[12, 17, 13, 18], X[16, 7, 17, 8], Y[5, 11, 6, 10], 
  Y[3, 9, 4, 8], Z[9, 5, 10, 4]], 3}
{{1, 0}, PD[Y[14, 1, 15, 2], Y[13, 1, 14, 18], X[15, 7, 16, 6], 
  X[2, 11, 3, 12], Z[17, 13, 18, 12], X[7, 17, 8, 16], X[5, 11, 6, 10], 
  X[3, 9, 4, 8], X[9, 5, 10, 4]], 4}
{{2, 2}, PD[X[1, 4, 2, 5], Y[14, 8, 1, 7], X[3, 17, 4, 16], X[17, 3, 18, 2], 
  Z[5, 12, 6, 13], Z[6, 14, 7, 13], X[8, 12, 9, 11], X[10, 16, 11, 15], 
  X[18, 10, 15, 9]], 5}
{{1, 2}, PD[Y[1, 12, 2, 13], X[18, 7, 1, 8], Z[11, 2, 12, 3], 
  X[13, 16, 14, 17], X[8, 17, 9, 18], X[6, 10, 7, 9], Y[3, 10, 4, 11], 
  X[15, 5, 16, 4], X[5, 15, 6, 14]], 6}
{{1, 0}, PD[X[1, 9, 2, 8], X[6, 17, 1, 18], Y[9, 5, 10, 4], Z[2, 11, 3, 12], 
  X[14, 8, 15, 7], X[18, 14, 7, 13], X[16, 5, 17, 6], Y[10, 3, 11, 4], 
  X[12, 16, 13, 15]], 7}
{{1, -1}, PD[X[1, 9, 2, 8], Y[18, 5, 1, 6], X[9, 5, 10, 4], Y[2, 15, 3, 16], 
  X[7, 12, 8, 13], X[11, 6, 12, 7], X[17, 10, 18, 11], Y[3, 15, 4, 14], 
  X[16, 14, 17, 13]], 8}
{{1, -1}, PD[X[1, 9, 2, 8], Y[18, 5, 1, 6], X[9, 5, 10, 4], Z[2, 15, 3, 16], 
  X[7, 12, 8, 13], X[11, 6, 12, 7], X[17, 10, 18, 11], Z[3, 15, 4, 14], 
  X[16, 14, 17, 13]], 9}


==> HARD EPD CODES/NEW_Hard_Markers_4_Crossings_10.txt <==
{{1, -2}, PD[X[7, 2, 8, 1], X[4, 9, 1, 8], X[15, 7, 16, 6], Y[2, 12, 3, 13], 
  Y[3, 14, 4, 13], Y[9, 19, 10, 18], X[5, 17, 6, 16], X[14, 12, 15, 11], 
  Z[19, 11, 20, 10], X[17, 5, 18, 20]], 1}
{{1, -2}, PD[X[7, 2, 8, 1], X[4, 9, 1, 8], X[15, 7, 16, 6], Y[2, 12, 3, 13], 
  Y[3, 14, 4, 13], Z[9, 19, 10, 18], X[5, 17, 6, 16], X[14, 12, 15, 11], 
  Y[19, 11, 20, 10], X[17, 5, 18, 20]], 2}
{{1, -2}, PD[X[6, 1, 7, 2], X[20, 5, 1, 6], X[12, 8, 13, 7], Y[2, 16, 3, 15], 
  X[4, 19, 5, 20], X[8, 12, 9, 11], X[13, 17, 14, 16], Y[3, 14, 4, 15], 
  Y[18, 9, 19, 10], Z[10, 17, 11, 18]], 3}
{{1, -2}, PD[X[6, 1, 7, 2], X[20, 5, 1, 6], X[12, 8, 13, 7], Y[2, 16, 3, 15], 
  X[4, 19, 5, 20], X[8, 12, 9, 11], X[13, 17, 14, 16], Y[3, 14, 4, 15], 
  Z[18, 9, 19, 10], Y[10, 17, 11, 18]], 4}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 13, 1, 14], Y[17, 6, 18, 7], 
  X[9, 3, 10, 2], Y[19, 15, 20, 14], X[15, 12, 16, 13], Z[7, 16, 8, 17], 
  X[8, 5, 9, 6], X[3, 11, 4, 10], X[11, 5, 12, 4]], 5}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 13, 1, 14], Z[17, 6, 18, 7], 
  X[9, 3, 10, 2], Y[19, 15, 20, 14], X[15, 12, 16, 13], Y[7, 16, 8, 17], 
  X[8, 5, 9, 6], X[3, 11, 4, 10], X[11, 5, 12, 4]], 6}
{{2, 0}, PD[X[1, 8, 2, 9], X[18, 1, 19, 10], Y[7, 14, 8, 15], 
  Y[2, 11, 3, 12], X[9, 20, 10, 19], X[17, 6, 18, 5], Z[15, 6, 16, 7], 
  X[16, 13, 11, 14], Y[3, 13, 4, 12], X[4, 17, 5, 20]], 7}
{{2, 0}, PD[X[1, 8, 2, 9], X[18, 1, 19, 10], Y[7, 14, 8, 15], 
  Z[2, 11, 3, 12], X[9, 20, 10, 19], X[17, 6, 18, 5], Z[15, 6, 16, 7], 
  X[16, 13, 11, 14], Z[3, 13, 4, 12], X[4, 17, 5, 20]], 8}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[14, 8, 15, 7], 
  Y[2, 11, 3, 12], Y[9, 20, 10, 19], X[17, 6, 18, 5], X[6, 16, 7, 15], 
  X[16, 13, 11, 14], Y[3, 13, 4, 12], X[4, 17, 5, 20]], 9}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[14, 8, 15, 7], 
  Z[2, 11, 3, 12], Y[9, 20, 10, 19], X[17, 6, 18, 5], X[6, 16, 7, 15], 
  X[16, 13, 11, 14], Z[3, 13, 4, 12], X[4, 17, 5, 20]], 10}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], Y[7, 14, 8, 15], 
  X[2, 11, 3, 12], Y[9, 20, 10, 19], X[17, 6, 18, 5], Z[15, 6, 16, 7], 
  X[16, 13, 11, 14], X[12, 3, 13, 4], X[4, 17, 5, 20]], 11}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], Z[7, 14, 8, 15], 
  X[2, 11, 3, 12], Y[9, 20, 10, 19], X[17, 6, 18, 5], Y[15, 6, 16, 7], 
  X[16, 13, 11, 14], X[12, 3, 13, 4], X[4, 17, 5, 20]], 12}
{{1, -2}, PD[X[1, 12, 2, 13], Y[14, 8, 1, 7], X[11, 18, 12, 19], 
  Y[2, 15, 3, 16], Y[13, 6, 14, 7], X[8, 6, 9, 5], X[19, 10, 20, 11], 
  X[17, 15, 18, 20], Y[3, 17, 4, 16], X[4, 10, 5, 9]], 13}
{{1, -2}, PD[X[1, 12, 2, 13], Y[14, 8, 1, 7], X[11, 18, 12, 19], 
  Z[2, 15, 3, 16], Y[13, 6, 14, 7], X[8, 6, 9, 5], X[19, 10, 20, 11], 
  X[17, 15, 18, 20], Z[3, 17, 4, 16], X[4, 10, 5, 9]], 14}
{{1, -2}, PD[X[1, 12, 2, 13], Y[14, 8, 1, 7], Y[11, 18, 12, 19], 
  X[15, 3, 16, 2], Y[13, 6, 14, 7], X[8, 6, 9, 5], Z[19, 10, 20, 11], 
  X[17, 15, 18, 20], X[3, 17, 4, 16], X[4, 10, 5, 9]], 15}
{{1, -2}, PD[X[1, 12, 2, 13], Y[14, 8, 1, 7], Z[11, 18, 12, 19], 
  X[15, 3, 16, 2], Y[13, 6, 14, 7], X[8, 6, 9, 5], Y[19, 10, 20, 11], 
  X[17, 15, 18, 20], X[3, 17, 4, 16], X[4, 10, 5, 9]], 16}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 7, 1, 8], X[17, 2, 18, 3], 
  Y[19, 9, 20, 8], X[6, 10, 7, 9], Y[3, 14, 4, 15], X[16, 11, 17, 12], 
  X[10, 6, 11, 5], Z[13, 4, 14, 5], X[12, 15, 13, 16]], 17}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 7, 1, 8], X[17, 2, 18, 3], 
  Y[19, 9, 20, 8], X[6, 10, 7, 9], Y[3, 14, 4, 15], X[11, 17, 12, 16], 
  X[10, 6, 11, 5], Z[13, 4, 14, 5], X[15, 13, 16, 12]], 18}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 7, 1, 8], X[17, 2, 18, 3], 
  Y[19, 9, 20, 8], X[6, 10, 7, 9], Z[3, 14, 4, 15], X[16, 11, 17, 12], 
  X[10, 6, 11, 5], Y[13, 4, 14, 5], X[12, 15, 13, 16]], 19}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 7, 1, 8], X[17, 2, 18, 3], 
  Y[19, 9, 20, 8], X[6, 10, 7, 9], Z[3, 14, 4, 15], X[11, 17, 12, 16], 
  X[10, 6, 11, 5], Y[13, 4, 14, 5], X[15, 13, 16, 12]], 20}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 13, 1, 14], Y[17, 6, 18, 7], 
  X[2, 11, 3, 12], Y[19, 15, 20, 14], X[12, 16, 13, 15], Z[7, 16, 8, 17], 
  X[8, 5, 9, 6], X[10, 3, 11, 4], X[4, 9, 5, 10]], 21}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 13, 1, 14], Y[17, 6, 18, 7], 
  X[11, 3, 12, 2], Y[19, 15, 20, 14], X[12, 16, 13, 15], Z[7, 16, 8, 17], 
  X[5, 9, 6, 8], X[3, 11, 4, 10], X[9, 5, 10, 4]], 22}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 13, 1, 14], Z[17, 6, 18, 7], 
  X[2, 11, 3, 12], Y[19, 15, 20, 14], X[12, 16, 13, 15], Y[7, 16, 8, 17], 
  X[8, 5, 9, 6], X[10, 3, 11, 4], X[4, 9, 5, 10]], 23}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 13, 1, 14], Z[17, 6, 18, 7], 
  X[11, 3, 12, 2], Y[19, 15, 20, 14], X[12, 16, 13, 15], Y[7, 16, 8, 17], 
  X[5, 9, 6, 8], X[3, 11, 4, 10], X[9, 5, 10, 4]], 24}
{{1, 0}, PD[X[1, 10, 2, 11], Y[12, 18, 1, 17], X[9, 14, 10, 15], 
  X[2, 20, 3, 19], Y[11, 16, 12, 17], X[15, 18, 16, 19], X[8, 4, 9, 3], 
  Y[13, 6, 14, 7], Y[20, 6, 13, 5], X[4, 8, 5, 7]], 25}
{{1, 0}, PD[X[1, 10, 2, 11], Y[12, 18, 1, 17], X[9, 14, 10, 15], 
  X[2, 20, 3, 19], Y[11, 16, 12, 17], X[15, 18, 16, 19], X[8, 4, 9, 3], 
  Z[13, 6, 14, 7], Z[20, 6, 13, 5], X[4, 8, 5, 7]], 26}
{{1, 0}, PD[X[1, 10, 2, 11], Y[12, 18, 1, 17], X[14, 10, 15, 9], 
  X[19, 2, 20, 3], Y[11, 16, 12, 17], X[15, 18, 16, 19], X[8, 4, 9, 3], 
  Y[13, 6, 14, 7], Y[20, 6, 13, 5], X[4, 8, 5, 7]], 27}
{{1, 0}, PD[X[1, 10, 2, 11], Y[12, 18, 1, 17], X[14, 10, 15, 9], 
  X[19, 2, 20, 3], Y[11, 16, 12, 17], X[15, 18, 16, 19], X[8, 4, 9, 3], 
  Z[13, 6, 14, 7], Z[20, 6, 13, 5], X[4, 8, 5, 7]], 28}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[7, 12, 8, 11], 
  X[2, 16, 3, 17], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[6, 4, 7, 3], 
  X[12, 15, 13, 16], Y[5, 14, 6, 13], Y[4, 14, 5, 15]], 29}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[7, 12, 8, 11], 
  X[2, 16, 3, 17], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[6, 4, 7, 3], 
  X[12, 15, 13, 16], Z[5, 14, 6, 13], Z[4, 14, 5, 15]], 30}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[7, 12, 8, 11], 
  X[2, 16, 3, 17], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[3, 6, 4, 7], 
  X[15, 13, 16, 12], Y[5, 14, 6, 13], Y[4, 14, 5, 15]], 31}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[7, 12, 8, 11], 
  X[2, 16, 3, 17], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[3, 6, 4, 7], 
  X[15, 13, 16, 12], Z[5, 14, 6, 13], Z[4, 14, 5, 15]], 32}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[7, 12, 8, 11], 
  X[2, 16, 3, 17], Y[9, 20, 10, 19], X[20, 17, 11, 18], X[6, 4, 7, 3], 
  X[15, 13, 16, 12], Y[5, 14, 6, 13], Y[4, 14, 5, 15]], 33}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[7, 12, 8, 11], 
  X[2, 16, 3, 17], Y[9, 20, 10, 19], X[20, 17, 11, 18], X[6, 4, 7, 3], 
  X[15, 13, 16, 12], Z[5, 14, 6, 13], Z[4, 14, 5, 15]], 34}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[7, 12, 8, 11], 
  X[16, 3, 17, 2], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[6, 4, 7, 3], 
  X[12, 15, 13, 16], Y[5, 14, 6, 13], Y[4, 14, 5, 15]], 35}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[7, 12, 8, 11], 
  X[16, 3, 17, 2], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[6, 4, 7, 3], 
  X[12, 15, 13, 16], Z[5, 14, 6, 13], Z[4, 14, 5, 15]], 36}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[7, 12, 8, 11], 
  X[16, 3, 17, 2], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[3, 6, 4, 7], 
  X[15, 13, 16, 12], Y[5, 14, 6, 13], Y[4, 14, 5, 15]], 37}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[7, 12, 8, 11], 
  X[16, 3, 17, 2], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[3, 6, 4, 7], 
  X[15, 13, 16, 12], Z[5, 14, 6, 13], Z[4, 14, 5, 15]], 38}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[11, 7, 12, 8], 
  X[2, 16, 3, 17], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[6, 4, 7, 3], 
  X[12, 15, 13, 16], Y[5, 14, 6, 13], Y[4, 14, 5, 15]], 39}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[11, 7, 12, 8], 
  X[2, 16, 3, 17], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[6, 4, 7, 3], 
  X[12, 15, 13, 16], Z[5, 14, 6, 13], Z[4, 14, 5, 15]], 40}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[11, 7, 12, 8], 
  X[2, 16, 3, 17], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[3, 6, 4, 7], 
  X[15, 13, 16, 12], Y[5, 14, 6, 13], Y[4, 14, 5, 15]], 41}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[11, 7, 12, 8], 
  X[2, 16, 3, 17], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[3, 6, 4, 7], 
  X[15, 13, 16, 12], Z[5, 14, 6, 13], Z[4, 14, 5, 15]], 42}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[11, 7, 12, 8], 
  X[16, 3, 17, 2], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[6, 4, 7, 3], 
  X[12, 15, 13, 16], Y[5, 14, 6, 13], Y[4, 14, 5, 15]], 43}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[11, 7, 12, 8], 
  X[16, 3, 17, 2], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[6, 4, 7, 3], 
  X[12, 15, 13, 16], Z[5, 14, 6, 13], Z[4, 14, 5, 15]], 44}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[11, 7, 12, 8], 
  X[16, 3, 17, 2], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[3, 6, 4, 7], 
  X[15, 13, 16, 12], Y[5, 14, 6, 13], Y[4, 14, 5, 15]], 45}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[11, 7, 12, 8], 
  X[16, 3, 17, 2], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[3, 6, 4, 7], 
  X[15, 13, 16, 12], Z[5, 14, 6, 13], Z[4, 14, 5, 15]], 46}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[11, 7, 12, 8], 
  X[16, 3, 17, 2], Y[9, 20, 10, 19], X[20, 17, 11, 18], X[6, 4, 7, 3], 
  X[15, 13, 16, 12], Y[5, 14, 6, 13], Y[4, 14, 5, 15]], 47}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[11, 7, 12, 8], 
  X[16, 3, 17, 2], Y[9, 20, 10, 19], X[20, 17, 11, 18], X[6, 4, 7, 3], 
  X[15, 13, 16, 12], Z[5, 14, 6, 13], Z[4, 14, 5, 15]], 48}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 5, 1, 6], X[8, 17, 9, 18], 
  Y[2, 14, 3, 13], Y[19, 7, 20, 6], X[7, 4, 8, 5], X[11, 17, 12, 16], 
  X[9, 15, 10, 14], Y[3, 12, 4, 13], X[15, 11, 16, 10]], 49}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 5, 1, 6], X[8, 17, 9, 18], 
  Z[2, 14, 3, 13], Y[19, 7, 20, 6], X[7, 4, 8, 5], X[11, 17, 12, 16], 
  X[9, 15, 10, 14], Z[3, 12, 4, 13], X[15, 11, 16, 10]], 50}
{{1, -2}, PD[X[1, 5, 2, 4], Y[20, 11, 1, 12], Y[5, 15, 6, 14], 
  Y[2, 14, 3, 13], Y[3, 12, 4, 13], X[19, 7, 20, 6], X[10, 15, 11, 16], 
  X[18, 9, 19, 10], X[16, 7, 17, 8], X[8, 17, 9, 18]], 51}
{{1, -2}, PD[X[1, 5, 2, 4], Y[20, 11, 1, 12], Y[5, 15, 6, 14], 
  Y[2, 14, 3, 13], Y[3, 12, 4, 13], X[19, 7, 20, 6], X[10, 15, 11, 16], 
  X[9, 19, 10, 18], X[7, 17, 8, 16], X[17, 9, 18, 8]], 52}
{{1, -2}, PD[X[1, 5, 2, 4], Y[20, 11, 1, 12], Y[5, 15, 6, 14], 
  Y[2, 14, 3, 13], Y[3, 12, 4, 13], X[6, 19, 7, 20], X[15, 11, 16, 10], 
  X[18, 9, 19, 10], X[16, 7, 17, 8], X[8, 17, 9, 18]], 53}
{{1, -2}, PD[X[1, 5, 2, 4], Y[20, 11, 1, 12], Y[5, 15, 6, 14], 
  Y[2, 14, 3, 13], Y[3, 12, 4, 13], X[6, 19, 7, 20], X[15, 11, 16, 10], 
  X[9, 19, 10, 18], X[7, 17, 8, 16], X[17, 9, 18, 8]], 54}
{{1, 0}, PD[Y[1, 12, 2, 13], X[20, 4, 1, 3], X[14, 12, 15, 11], 
  Y[2, 14, 3, 13], X[10, 20, 11, 19], X[15, 4, 16, 5], Y[18, 7, 19, 8], 
  X[9, 16, 10, 17], X[5, 9, 6, 8], Y[17, 7, 18, 6]], 55}
{{1, 0}, PD[Y[1, 12, 2, 13], X[20, 4, 1, 3], X[14, 12, 15, 11], 
  Y[2, 14, 3, 13], X[10, 20, 11, 19], X[15, 4, 16, 5], Z[18, 7, 19, 8], 
  X[9, 16, 10, 17], X[5, 9, 6, 8], Z[17, 7, 18, 6]], 56}
{{1, -2}, PD[Y[1, 12, 2, 13], X[8, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], X[7, 10, 8, 11], X[15, 4, 16, 5], X[17, 6, 18, 7], 
  Y[9, 19, 10, 18], Y[16, 19, 9, 20], X[5, 20, 6, 17]], 57}
{{1, -2}, PD[Y[1, 12, 2, 13], X[8, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], X[7, 10, 8, 11], X[15, 4, 16, 5], X[17, 6, 18, 7], 
  Z[9, 19, 10, 18], Z[16, 19, 9, 20], X[5, 20, 6, 17]], 58}
{{1, -2}, PD[Y[1, 12, 2, 13], X[8, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], X[7, 10, 8, 11], X[15, 4, 16, 5], Y[6, 18, 7, 17], 
  X[9, 19, 10, 18], X[19, 9, 20, 16], Y[5, 20, 6, 17]], 59}
{{1, -2}, PD[Y[1, 12, 2, 13], X[8, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], X[7, 10, 8, 11], X[15, 4, 16, 5], Z[6, 18, 7, 17], 
  X[9, 19, 10, 18], X[19, 9, 20, 16], Z[5, 20, 6, 17]], 60}
{{1, -2}, PD[Y[1, 12, 2, 13], X[8, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], X[10, 8, 11, 7], X[4, 16, 5, 15], X[6, 18, 7, 17], 
  Y[9, 19, 10, 18], Y[16, 19, 9, 20], X[20, 6, 17, 5]], 61}
{{1, -2}, PD[Y[1, 12, 2, 13], X[8, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], X[10, 8, 11, 7], X[4, 16, 5, 15], X[6, 18, 7, 17], 
  Z[9, 19, 10, 18], Z[16, 19, 9, 20], X[20, 6, 17, 5]], 62}
{{1, -2}, PD[Y[1, 12, 2, 13], X[8, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], X[10, 8, 11, 7], X[4, 16, 5, 15], Y[6, 18, 7, 17], 
  X[18, 9, 19, 10], X[16, 19, 9, 20], Y[5, 20, 6, 17]], 63}
{{1, -2}, PD[Y[1, 12, 2, 13], X[8, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], X[10, 8, 11, 7], X[4, 16, 5, 15], Z[6, 18, 7, 17], 
  X[18, 9, 19, 10], X[16, 19, 9, 20], Z[5, 20, 6, 17]], 64}
{{1, -2}, PD[Y[1, 10, 2, 11], X[20, 4, 1, 3], X[9, 12, 10, 13], 
  Y[2, 12, 3, 11], X[19, 8, 20, 9], X[13, 4, 14, 5], X[7, 18, 8, 19], 
  X[17, 14, 18, 15], Y[5, 17, 6, 16], Y[6, 15, 7, 16]], 65}
{{1, -2}, PD[Y[1, 10, 2, 11], X[20, 4, 1, 3], X[9, 12, 10, 13], 
  Y[2, 12, 3, 11], X[19, 8, 20, 9], X[13, 4, 14, 5], X[7, 18, 8, 19], 
  X[17, 14, 18, 15], Z[5, 17, 6, 16], Z[6, 15, 7, 16]], 66}
{{1, -2}, PD[Y[1, 10, 2, 11], X[20, 4, 1, 3], X[9, 12, 10, 13], 
  Y[2, 12, 3, 11], X[8, 20, 9, 19], X[4, 14, 5, 13], X[18, 8, 19, 7], 
  X[14, 18, 15, 17], Y[5, 17, 6, 16], Y[6, 15, 7, 16]], 67}
{{1, -2}, PD[Y[1, 10, 2, 11], X[20, 4, 1, 3], X[9, 12, 10, 13], 
  Y[2, 12, 3, 11], X[8, 20, 9, 19], X[4, 14, 5, 13], X[18, 8, 19, 7], 
  X[14, 18, 15, 17], Z[5, 17, 6, 16], Z[6, 15, 7, 16]], 68}
{{1, -2}, PD[Y[1, 15, 2, 16], X[4, 7, 1, 8], X[14, 17, 15, 18], 
  Y[2, 17, 3, 16], X[8, 3, 9, 4], X[6, 18, 7, 19], X[13, 9, 14, 10], 
  X[19, 13, 20, 12], Y[5, 11, 6, 12], Y[10, 11, 5, 20]], 69}
{{1, -2}, PD[Y[1, 15, 2, 16], X[4, 7, 1, 8], X[14, 17, 15, 18], 
  Y[2, 17, 3, 16], X[8, 3, 9, 4], X[6, 18, 7, 19], X[13, 9, 14, 10], 
  X[19, 13, 20, 12], Z[5, 11, 6, 12], Z[10, 11, 5, 20]], 70}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 18, 1, 19], X[14, 5, 15, 6], 
  X[2, 11, 3, 12], Y[7, 20, 8, 19], X[17, 14, 18, 13], Y[4, 10, 5, 9], 
  X[10, 16, 11, 15], Y[3, 16, 4, 9], X[12, 17, 13, 20]], 71}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 18, 1, 19], X[14, 5, 15, 6], 
  X[2, 11, 3, 12], Y[7, 20, 8, 19], X[17, 14, 18, 13], Z[4, 10, 5, 9], 
  X[10, 16, 11, 15], Z[3, 16, 4, 9], X[12, 17, 13, 20]], 72}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 11, 1, 12], X[17, 15, 18, 14], 
  X[2, 9, 3, 10], Y[19, 13, 20, 12], X[10, 14, 11, 13], Y[16, 6, 17, 5], 
  Y[15, 6, 16, 7], X[8, 3, 9, 4], X[4, 7, 5, 8]], 73}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 11, 1, 12], X[17, 15, 18, 14], 
  X[2, 9, 3, 10], Y[19, 13, 20, 12], X[10, 14, 11, 13], Z[16, 6, 17, 5], 
  Z[15, 6, 16, 7], X[8, 3, 9, 4], X[4, 7, 5, 8]], 74}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 11, 1, 12], X[17, 15, 18, 14], 
  X[9, 3, 10, 2], Y[19, 13, 20, 12], X[10, 14, 11, 13], Y[16, 6, 17, 5], 
  Y[15, 6, 16, 7], X[3, 9, 4, 8], X[7, 5, 8, 4]], 75}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 11, 1, 12], X[17, 15, 18, 14], 
  X[9, 3, 10, 2], Y[19, 13, 20, 12], X[10, 14, 11, 13], Z[16, 6, 17, 5], 
  Z[15, 6, 16, 7], X[3, 9, 4, 8], X[7, 5, 8, 4]], 76}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 11, 1, 12], X[14, 17, 15, 18], 
  X[2, 9, 3, 10], Y[19, 13, 20, 12], X[10, 14, 11, 13], Y[16, 6, 17, 5], 
  Y[15, 6, 16, 7], X[8, 3, 9, 4], X[4, 7, 5, 8]], 77}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 11, 1, 12], X[14, 17, 15, 18], 
  X[2, 9, 3, 10], Y[19, 13, 20, 12], X[10, 14, 11, 13], Z[16, 6, 17, 5], 
  Z[15, 6, 16, 7], X[8, 3, 9, 4], X[4, 7, 5, 8]], 78}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 11, 1, 12], X[14, 17, 15, 18], 
  X[9, 3, 10, 2], Y[19, 13, 20, 12], X[10, 14, 11, 13], Y[16, 6, 17, 5], 
  Y[15, 6, 16, 7], X[3, 9, 4, 8], X[7, 5, 8, 4]], 79}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 11, 1, 12], X[14, 17, 15, 18], 
  X[9, 3, 10, 2], Y[19, 13, 20, 12], X[10, 14, 11, 13], Z[16, 6, 17, 5], 
  Z[15, 6, 16, 7], X[3, 9, 4, 8], X[7, 5, 8, 4]], 80}
{{1, 0}, PD[X[1, 12, 2, 13], Y[14, 5, 1, 6], X[11, 9, 12, 8], 
  X[2, 19, 3, 20], Y[13, 7, 14, 6], X[7, 4, 8, 5], Y[10, 17, 11, 18], 
  Y[9, 17, 10, 16], X[18, 15, 19, 16], X[20, 3, 15, 4]], 81}
{{1, 0}, PD[X[1, 12, 2, 13], Y[14, 5, 1, 6], X[11, 9, 12, 8], 
  X[2, 19, 3, 20], Y[13, 7, 14, 6], X[7, 4, 8, 5], Z[10, 17, 11, 18], 
  Z[9, 17, 10, 16], X[18, 15, 19, 16], X[20, 3, 15, 4]], 82}
{{1, 0}, PD[X[1, 18, 2, 19], Y[20, 10, 1, 9], X[17, 2, 18, 3], 
  Y[19, 8, 20, 9], X[10, 8, 11, 7], X[3, 7, 4, 6], X[16, 11, 17, 12], 
  Y[4, 13, 5, 14], Y[5, 15, 6, 14], X[12, 15, 13, 16]], 83}
{{1, 0}, PD[X[1, 18, 2, 19], Y[20, 10, 1, 9], X[17, 2, 18, 3], 
  Y[19, 8, 20, 9], X[10, 8, 11, 7], X[3, 7, 4, 6], X[16, 11, 17, 12], 
  Z[4, 13, 5, 14], Z[5, 15, 6, 14], X[12, 15, 13, 16]], 84}
{{1, 0}, PD[X[1, 14, 2, 15], Y[16, 7, 1, 8], X[13, 11, 14, 10], 
  X[2, 5, 3, 6], Y[15, 9, 16, 8], X[9, 6, 10, 7], Y[12, 19, 13, 20], 
  Y[11, 19, 12, 18], X[4, 17, 5, 18], X[20, 3, 17, 4]], 85}
{{1, 0}, PD[X[1, 14, 2, 15], Y[16, 7, 1, 8], X[13, 11, 14, 10], 
  X[2, 5, 3, 6], Y[15, 9, 16, 8], X[9, 6, 10, 7], Z[12, 19, 13, 20], 
  Z[11, 19, 12, 18], X[4, 17, 5, 18], X[20, 3, 17, 4]], 86}
{{1, 0}, PD[X[1, 14, 2, 15], Y[16, 7, 1, 8], X[10, 13, 11, 14], 
  X[5, 3, 6, 2], Y[15, 9, 16, 8], X[9, 6, 10, 7], X[12, 19, 13, 20], 
  X[18, 11, 19, 12], Y[4, 17, 5, 18], Y[3, 17, 4, 20]], 87}
{{1, 0}, PD[X[1, 14, 2, 15], Y[16, 7, 1, 8], X[10, 13, 11, 14], 
  X[5, 3, 6, 2], Y[15, 9, 16, 8], X[9, 6, 10, 7], X[12, 19, 13, 20], 
  X[18, 11, 19, 12], Z[4, 17, 5, 18], Z[3, 17, 4, 20]], 88}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[17, 13, 18, 12], 
  X[2, 7, 3, 8], Y[19, 11, 20, 10], X[8, 12, 9, 11], X[13, 17, 14, 16], 
  X[6, 3, 7, 4], Y[14, 6, 15, 5], Y[15, 4, 16, 5]], 89}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[17, 13, 18, 12], 
  X[2, 7, 3, 8], Y[19, 11, 20, 10], X[8, 12, 9, 11], X[13, 17, 14, 16], 
  X[6, 3, 7, 4], Z[14, 6, 15, 5], Z[15, 4, 16, 5]], 90}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[17, 13, 18, 12], 
  X[2, 7, 3, 8], Y[19, 11, 20, 10], X[11, 8, 12, 9], X[13, 17, 14, 16], 
  X[6, 3, 7, 4], Y[14, 6, 15, 5], Y[15, 4, 16, 5]], 91}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[17, 13, 18, 12], 
  X[2, 7, 3, 8], Y[19, 11, 20, 10], X[11, 8, 12, 9], X[13, 17, 14, 16], 
  X[6, 3, 7, 4], Z[14, 6, 15, 5], Z[15, 4, 16, 5]], 92}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[17, 13, 18, 12], 
  X[7, 3, 8, 2], Y[19, 11, 20, 10], X[8, 12, 9, 11], X[13, 17, 14, 16], 
  X[3, 7, 4, 6], Y[14, 6, 15, 5], Y[15, 4, 16, 5]], 93}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[17, 13, 18, 12], 
  X[7, 3, 8, 2], Y[19, 11, 20, 10], X[8, 12, 9, 11], X[13, 17, 14, 16], 
  X[3, 7, 4, 6], Z[14, 6, 15, 5], Z[15, 4, 16, 5]], 94}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[12, 17, 13, 18], 
  X[2, 7, 3, 8], Y[19, 11, 20, 10], X[8, 12, 9, 11], X[16, 13, 17, 14], 
  X[6, 3, 7, 4], Y[14, 6, 15, 5], Y[15, 4, 16, 5]], 95}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[12, 17, 13, 18], 
  X[2, 7, 3, 8], Y[19, 11, 20, 10], X[8, 12, 9, 11], X[16, 13, 17, 14], 
  X[6, 3, 7, 4], Z[14, 6, 15, 5], Z[15, 4, 16, 5]], 96}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[12, 17, 13, 18], 
  X[7, 3, 8, 2], Y[19, 11, 20, 10], X[8, 12, 9, 11], X[16, 13, 17, 14], 
  X[3, 7, 4, 6], Y[14, 6, 15, 5], Y[15, 4, 16, 5]], 97}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[12, 17, 13, 18], 
  X[7, 3, 8, 2], Y[19, 11, 20, 10], X[8, 12, 9, 11], X[16, 13, 17, 14], 
  X[3, 7, 4, 6], Z[14, 6, 15, 5], Z[15, 4, 16, 5]], 98}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[12, 17, 13, 18], 
  X[7, 3, 8, 2], Y[19, 11, 20, 10], X[11, 8, 12, 9], X[16, 13, 17, 14], 
  X[3, 7, 4, 6], Y[14, 6, 15, 5], Y[15, 4, 16, 5]], 99}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[12, 17, 13, 18], 
  X[7, 3, 8, 2], Y[19, 11, 20, 10], X[11, 8, 12, 9], X[16, 13, 17, 14], 
  X[3, 7, 4, 6], Z[14, 6, 15, 5], Z[15, 4, 16, 5]], 100}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 7, 1, 8], X[17, 13, 18, 12], 
  X[2, 5, 3, 6], Y[19, 9, 20, 8], X[9, 6, 10, 7], X[11, 17, 12, 16], 
  Y[13, 4, 14, 5], Z[3, 14, 4, 15], X[15, 11, 16, 10]], 101}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 7, 1, 8], X[17, 13, 18, 12], 
  X[2, 5, 3, 6], Y[19, 9, 20, 8], X[9, 6, 10, 7], X[11, 17, 12, 16], 
  Z[13, 4, 14, 5], Y[3, 14, 4, 15], X[15, 11, 16, 10]], 102}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 7, 1, 8], X[17, 12, 18, 13], 
  X[2, 5, 3, 6], Y[19, 9, 20, 8], X[9, 6, 10, 7], X[13, 10, 14, 11], 
  X[11, 16, 12, 17], Y[4, 15, 5, 16], Y[3, 15, 4, 14]], 103}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 7, 1, 8], X[17, 12, 18, 13], 
  X[2, 5, 3, 6], Y[19, 9, 20, 8], X[9, 6, 10, 7], X[13, 10, 14, 11], 
  X[11, 16, 12, 17], Z[4, 15, 5, 16], Z[3, 15, 4, 14]], 104}
{{1, 0}, PD[X[1, 18, 2, 19], Y[20, 7, 1, 8], Y[17, 12, 18, 13], 
  X[2, 5, 3, 6], Y[19, 9, 20, 8], X[9, 6, 10, 7], X[13, 10, 14, 11], 
  Y[16, 12, 17, 11], X[4, 15, 5, 16], X[14, 3, 15, 4]], 105}
{{1, 0}, PD[X[1, 18, 2, 19], Y[20, 7, 1, 8], Z[17, 12, 18, 13], 
  X[2, 5, 3, 6], Y[19, 9, 20, 8], X[9, 6, 10, 7], X[13, 10, 14, 11], 
  Z[16, 12, 17, 11], X[4, 15, 5, 16], X[14, 3, 15, 4]], 106}
{{2, 0}, PD[X[1, 13, 2, 14], X[4, 8, 1, 9], Y[12, 18, 13, 19], 
  X[14, 2, 15, 3], X[9, 3, 10, 4], X[7, 11, 8, 10], Z[19, 11, 20, 12], 
  Z[17, 6, 18, 5], X[6, 16, 7, 15], Z[20, 16, 17, 5]], 107}
{{1, -2}, PD[X[1, 13, 2, 14], Y[4, 8, 1, 9], X[12, 18, 13, 19], 
  X[14, 2, 15, 3], Z[9, 3, 10, 4], X[7, 11, 8, 10], X[19, 11, 20, 12], 
  Y[17, 6, 18, 5], X[6, 16, 7, 15], Y[20, 16, 17, 5]], 108}
{{1, -2}, PD[X[1, 13, 2, 14], Y[4, 8, 1, 9], X[12, 18, 13, 19], 
  X[14, 2, 15, 3], Z[9, 3, 10, 4], X[7, 11, 8, 10], X[19, 11, 20, 12], 
  Z[17, 6, 18, 5], X[6, 16, 7, 15], Z[20, 16, 17, 5]], 109}
{{1, -2}, PD[X[1, 13, 2, 14], Y[4, 8, 1, 9], X[12, 18, 13, 19], 
  X[14, 2, 15, 3], Z[9, 3, 10, 4], X[10, 7, 11, 8], X[19, 11, 20, 12], 
  Y[17, 6, 18, 5], X[15, 6, 16, 7], Y[20, 16, 17, 5]], 110}
{{1, -2}, PD[X[1, 13, 2, 14], Y[4, 8, 1, 9], X[12, 18, 13, 19], 
  X[14, 2, 15, 3], Z[9, 3, 10, 4], X[10, 7, 11, 8], X[19, 11, 20, 12], 
  Z[17, 6, 18, 5], X[15, 6, 16, 7], Z[20, 16, 17, 5]], 111}
{{1, -2}, PD[X[1, 13, 2, 14], Y[4, 8, 1, 9], Y[12, 18, 13, 19], 
  X[14, 2, 15, 3], Z[9, 3, 10, 4], X[7, 11, 8, 10], Z[19, 11, 20, 12], 
  X[17, 6, 18, 5], X[6, 16, 7, 15], X[16, 17, 5, 20]], 112}
{{1, -2}, PD[X[1, 13, 2, 14], Y[4, 8, 1, 9], Z[12, 18, 13, 19], 
  X[14, 2, 15, 3], Z[9, 3, 10, 4], X[7, 11, 8, 10], Y[19, 11, 20, 12], 
  X[17, 6, 18, 5], X[6, 16, 7, 15], X[16, 17, 5, 20]], 113}
{{1, -2}, PD[Y[1, 13, 2, 14], X[4, 8, 1, 9], X[18, 13, 19, 12], 
  Y[2, 15, 3, 14], X[9, 3, 10, 4], X[7, 11, 8, 10], X[11, 20, 12, 19], 
  Y[17, 6, 18, 5], X[6, 16, 7, 15], Y[20, 16, 17, 5]], 114}
{{1, -2}, PD[Y[1, 13, 2, 14], X[4, 8, 1, 9], X[18, 13, 19, 12], 
  Y[2, 15, 3, 14], X[9, 3, 10, 4], X[7, 11, 8, 10], X[11, 20, 12, 19], 
  Z[17, 6, 18, 5], X[6, 16, 7, 15], Z[20, 16, 17, 5]], 115}
{{2, 0}, PD[Y[1, 13, 2, 14], Y[4, 8, 1, 9], X[12, 18, 13, 19], 
  Y[2, 15, 3, 14], Z[9, 3, 10, 4], X[10, 7, 11, 8], X[19, 11, 20, 12], 
  X[5, 17, 6, 18], X[15, 6, 16, 7], X[20, 16, 17, 5]], 116}
{{1, -2}, PD[X[1, 10, 2, 11], X[5, 1, 6, 12], X[18, 10, 19, 9], 
  Y[2, 14, 3, 15], X[11, 7, 12, 6], X[7, 4, 8, 5], X[8, 20, 9, 19], 
  Y[17, 14, 18, 13], Y[3, 16, 4, 15], Y[20, 16, 17, 13]], 117}
{{1, -2}, PD[X[1, 10, 2, 11], X[5, 1, 6, 12], Y[9, 18, 10, 19], 
  X[2, 14, 3, 15], X[11, 7, 12, 6], X[7, 4, 8, 5], Z[19, 8, 20, 9], 
  Z[17, 14, 18, 13], X[15, 3, 16, 4], Z[20, 16, 17, 13]], 118}
{{1, -2}, PD[X[1, 10, 2, 11], X[5, 1, 6, 12], Y[9, 18, 10, 19], 
  Y[2, 14, 3, 15], X[11, 7, 12, 6], X[7, 4, 8, 5], Z[19, 8, 20, 9], 
  X[13, 17, 14, 18], Y[3, 16, 4, 15], X[20, 16, 17, 13]], 119}
{{1, -2}, PD[X[1, 10, 2, 11], X[5, 1, 6, 12], Y[9, 18, 10, 19], 
  Z[2, 14, 3, 15], X[11, 7, 12, 6], X[7, 4, 8, 5], Z[19, 8, 20, 9], 
  X[13, 17, 14, 18], Z[3, 16, 4, 15], X[20, 16, 17, 13]], 120}
{{1, -2}, PD[X[1, 14, 2, 15], Y[16, 8, 1, 7], X[13, 2, 14, 3], 
  Y[15, 6, 16, 7], X[8, 6, 9, 5], X[3, 19, 4, 18], X[12, 9, 13, 10], 
  X[19, 5, 20, 4], Y[17, 10, 18, 11], Z[11, 20, 12, 17]], 121}
{{1, -2}, PD[X[1, 14, 2, 15], Y[16, 8, 1, 7], X[13, 2, 14, 3], 
  Y[15, 6, 16, 7], X[8, 6, 9, 5], X[3, 19, 4, 18], X[12, 9, 13, 10], 
  X[19, 5, 20, 4], Z[17, 10, 18, 11], Y[11, 20, 12, 17]], 122}
{{1, -2}, PD[X[1, 14, 2, 15], Y[16, 8, 1, 7], X[13, 2, 14, 3], 
  Y[15, 6, 16, 7], X[8, 6, 9, 5], X[18, 3, 19, 4], X[12, 9, 13, 10], 
  X[4, 19, 5, 20], Y[17, 10, 18, 11], Z[11, 20, 12, 17]], 123}
{{1, -2}, PD[X[1, 14, 2, 15], Y[16, 8, 1, 7], X[13, 2, 14, 3], 
  Y[15, 6, 16, 7], X[8, 6, 9, 5], X[18, 3, 19, 4], X[12, 9, 13, 10], 
  X[4, 19, 5, 20], Z[17, 10, 18, 11], Y[11, 20, 12, 17]], 124}
{{1, -2}, PD[X[1, 14, 2, 15], Y[16, 8, 1, 7], X[13, 2, 14, 3], 
  Y[15, 6, 16, 7], X[8, 6, 9, 5], Y[3, 19, 4, 18], X[12, 9, 13, 10], 
  Y[4, 19, 5, 20], X[10, 18, 11, 17], X[20, 12, 17, 11]], 125}
{{1, -2}, PD[X[1, 14, 2, 15], Y[16, 8, 1, 7], X[13, 2, 14, 3], 
  Y[15, 6, 16, 7], X[8, 6, 9, 5], Z[3, 19, 4, 18], X[12, 9, 13, 10], 
  Z[4, 19, 5, 20], X[10, 18, 11, 17], X[20, 12, 17, 11]], 126}
{{1, -2}, PD[X[1, 14, 2, 15], Y[16, 8, 1, 7], X[13, 2, 14, 3], 
  Y[15, 6, 16, 7], X[5, 8, 6, 9], X[3, 19, 4, 18], X[12, 9, 13, 10], 
  X[19, 5, 20, 4], Y[17, 10, 18, 11], Z[11, 20, 12, 17]], 127}
{{1, -2}, PD[X[1, 14, 2, 15], Y[16, 8, 1, 7], X[13, 2, 14, 3], 
  Y[15, 6, 16, 7], X[5, 8, 6, 9], X[3, 19, 4, 18], X[12, 9, 13, 10], 
  X[19, 5, 20, 4], Z[17, 10, 18, 11], Y[11, 20, 12, 17]], 128}
{{1, 0}, PD[Y[17, 1, 18, 2], Y[16, 1, 17, 14], X[18, 7, 19, 6], 
  X[2, 11, 3, 12], Z[13, 16, 14, 15], X[7, 20, 8, 19], X[5, 11, 6, 10], 
  X[3, 9, 4, 8], Z[12, 20, 13, 15], X[9, 5, 10, 4]], 129}
{{1, 0}, PD[X[16, 1, 17, 2], X[10, 15, 1, 16], X[17, 13, 18, 12], 
  X[2, 7, 3, 8], X[14, 9, 15, 10], X[8, 13, 9, 14], Y[18, 3, 19, 4], 
  Y[11, 7, 12, 6], Y[19, 5, 20, 4], Z[5, 11, 6, 20]], 130}
{{1, 0}, PD[X[16, 1, 17, 2], X[10, 15, 1, 16], X[12, 17, 13, 18], 
  X[7, 3, 8, 2], X[14, 9, 15, 10], X[8, 13, 9, 14], Y[18, 3, 19, 4], 
  Y[11, 7, 12, 6], Y[19, 5, 20, 4], Z[5, 11, 6, 20]], 131}
{{1, 0}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 10], X[17, 13, 18, 12], 
  X[2, 7, 3, 8], Z[9, 15, 10, 14], Y[13, 9, 14, 8], X[18, 3, 19, 4], 
  X[6, 11, 7, 12], X[4, 19, 5, 20], X[20, 5, 11, 6]], 132}
{{1, 0}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 10], X[17, 13, 18, 12], 
  X[2, 7, 3, 8], Z[9, 15, 10, 14], Y[13, 9, 14, 8], X[3, 19, 4, 18], 
  X[11, 7, 12, 6], X[19, 5, 20, 4], X[5, 11, 6, 20]], 133}
{{1, -2}, PD[Y[1, 8, 2, 9], X[20, 3, 1, 4], Z[7, 2, 8, 3], X[9, 18, 10, 19], 
  X[4, 19, 5, 20], Z[6, 13, 7, 14], X[12, 18, 13, 17], X[10, 16, 11, 15], 
  Z[5, 15, 6, 14], X[16, 12, 17, 11]], 134}
{{1, 0}, PD[X[4, 2, 5, 1], X[14, 6, 1, 5], Y[3, 18, 4, 19], Y[2, 18, 3, 17], 
  X[13, 16, 14, 17], X[6, 20, 7, 19], X[7, 12, 8, 13], Y[15, 10, 16, 11], 
  Y[20, 10, 15, 9], X[11, 8, 12, 9]], 135}
{{1, 0}, PD[X[4, 2, 5, 1], X[14, 6, 1, 5], Y[3, 18, 4, 19], Y[2, 18, 3, 17], 
  X[13, 16, 14, 17], X[6, 20, 7, 19], X[7, 12, 8, 13], Z[15, 10, 16, 11], 
  Z[20, 10, 15, 9], X[11, 8, 12, 9]], 136}
{{1, 0}, PD[X[4, 2, 5, 1], X[14, 6, 1, 5], Y[3, 18, 4, 19], Y[2, 18, 3, 17], 
  X[16, 14, 17, 13], X[19, 6, 20, 7], X[7, 12, 8, 13], Y[15, 10, 16, 11], 
  Y[20, 10, 15, 9], X[11, 8, 12, 9]], 137}
{{1, 0}, PD[X[4, 2, 5, 1], X[14, 6, 1, 5], Y[3, 18, 4, 19], Y[2, 18, 3, 17], 
  X[16, 14, 17, 13], X[19, 6, 20, 7], X[7, 12, 8, 13], Z[15, 10, 16, 11], 
  Z[20, 10, 15, 9], X[11, 8, 12, 9]], 138}
{{1, 0}, PD[X[4, 2, 5, 1], X[10, 6, 1, 5], Y[3, 14, 4, 13], Y[2, 14, 3, 15], 
  X[9, 16, 10, 15], X[6, 12, 7, 13], Y[8, 18, 9, 19], X[16, 11, 17, 12], 
  Y[7, 20, 8, 19], X[20, 17, 11, 18]], 139}
{{1, 0}, PD[X[4, 2, 5, 1], X[10, 6, 1, 5], Y[3, 14, 4, 13], Y[2, 14, 3, 15], 
  X[9, 16, 10, 15], X[6, 12, 7, 13], Z[8, 18, 9, 19], X[16, 11, 17, 12], 
  Z[7, 20, 8, 19], X[20, 17, 11, 18]], 140}
{{1, 0}, PD[X[4, 2, 5, 1], X[10, 6, 1, 5], Y[3, 14, 4, 13], Y[2, 14, 3, 15], 
  X[15, 9, 16, 10], X[12, 7, 13, 6], Y[8, 18, 9, 19], X[16, 11, 17, 12], 
  Y[7, 20, 8, 19], X[20, 17, 11, 18]], 141}
{{1, 0}, PD[X[4, 2, 5, 1], X[10, 6, 1, 5], Y[3, 14, 4, 13], Y[2, 14, 3, 15], 
  X[15, 9, 16, 10], X[12, 7, 13, 6], Z[8, 18, 9, 19], X[16, 11, 17, 12], 
  Z[7, 20, 8, 19], X[20, 17, 11, 18]], 142}
{{1, 0}, PD[X[6, 1, 7, 2], X[10, 5, 1, 6], X[2, 7, 3, 8], Y[9, 14, 10, 13], 
  Y[4, 18, 5, 19], Y[3, 18, 4, 17], Y[8, 12, 9, 13], X[14, 20, 15, 19], 
  X[16, 12, 17, 11], X[20, 16, 11, 15]], 143}
{{1, 0}, PD[X[6, 1, 7, 2], X[10, 5, 1, 6], X[2, 7, 3, 8], Y[9, 14, 10, 13], 
  Z[4, 18, 5, 19], Z[3, 18, 4, 17], Y[8, 12, 9, 13], X[14, 20, 15, 19], 
  X[16, 12, 17, 11], X[20, 16, 11, 15]], 144}
{{1, -2}, PD[X[1, 14, 2, 15], Y[16, 10, 1, 9], X[13, 6, 14, 7], 
  X[5, 2, 6, 3], Y[15, 8, 16, 9], X[10, 8, 11, 7], X[12, 18, 13, 17], 
  Y[3, 18, 4, 19], Y[4, 20, 5, 19], X[20, 12, 17, 11]], 145}
{{1, -2}, PD[X[1, 14, 2, 15], Y[16, 10, 1, 9], X[13, 6, 14, 7], 
  X[5, 2, 6, 3], Y[15, 8, 16, 9], X[10, 8, 11, 7], X[12, 18, 13, 17], 
  Z[3, 18, 4, 19], Z[4, 20, 5, 19], X[20, 12, 17, 11]], 146}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[7, 12, 8, 11], X[2, 6, 3, 5], 
  Y[9, 20, 10, 19], X[17, 11, 18, 20], X[12, 7, 13, 6], Y[3, 16, 4, 15], 
  Y[4, 14, 5, 15], X[16, 13, 17, 14]], 147}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[7, 12, 8, 11], X[2, 6, 3, 5], 
  Y[9, 20, 10, 19], X[17, 11, 18, 20], X[12, 7, 13, 6], Z[3, 16, 4, 15], 
  Z[4, 14, 5, 15], X[16, 13, 17, 14]], 148}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[7, 12, 8, 11], X[5, 2, 6, 3], 
  Y[9, 20, 10, 19], X[17, 11, 18, 20], X[12, 7, 13, 6], Y[3, 16, 4, 15], 
  Y[4, 14, 5, 15], X[13, 17, 14, 16]], 149}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[7, 12, 8, 11], X[5, 2, 6, 3], 
  Y[9, 20, 10, 19], X[17, 11, 18, 20], X[12, 7, 13, 6], Z[3, 16, 4, 15], 
  Z[4, 14, 5, 15], X[13, 17, 14, 16]], 150}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[11, 7, 12, 8], X[2, 6, 3, 5], 
  Y[9, 20, 10, 19], X[17, 11, 18, 20], X[6, 12, 7, 13], Y[3, 16, 4, 15], 
  Y[4, 14, 5, 15], X[16, 13, 17, 14]], 151}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[11, 7, 12, 8], X[2, 6, 3, 5], 
  Y[9, 20, 10, 19], X[17, 11, 18, 20], X[6, 12, 7, 13], Z[3, 16, 4, 15], 
  Z[4, 14, 5, 15], X[16, 13, 17, 14]], 152}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[11, 7, 12, 8], X[5, 2, 6, 3], 
  Y[9, 20, 10, 19], X[17, 11, 18, 20], X[6, 12, 7, 13], Y[3, 16, 4, 15], 
  Y[4, 14, 5, 15], X[13, 17, 14, 16]], 153}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[11, 7, 12, 8], X[5, 2, 6, 3], 
  Y[9, 20, 10, 19], X[17, 11, 18, 20], X[6, 12, 7, 13], Z[3, 16, 4, 15], 
  Z[4, 14, 5, 15], X[13, 17, 14, 16]], 154}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 10, 1, 9], X[17, 2, 18, 3], 
  Y[19, 8, 20, 9], X[10, 8, 11, 7], X[3, 12, 4, 13], X[13, 16, 14, 17], 
  X[6, 12, 7, 11], Y[4, 15, 5, 16], Z[14, 5, 15, 6]], 155}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 10, 1, 9], X[17, 2, 18, 3], 
  Y[19, 8, 20, 9], X[10, 8, 11, 7], X[3, 12, 4, 13], X[13, 16, 14, 17], 
  X[6, 12, 7, 11], Z[4, 15, 5, 16], Y[14, 5, 15, 6]], 156}
{{1, 0}, PD[Y[1, 16, 2, 17], X[4, 7, 1, 8], X[15, 18, 16, 19], 
  Y[2, 18, 3, 17], X[8, 3, 9, 4], X[6, 10, 7, 9], X[19, 10, 20, 11], 
  X[11, 14, 12, 15], Y[5, 13, 6, 12], Y[20, 13, 5, 14]], 157}
{{1, 0}, PD[Y[1, 16, 2, 17], X[4, 7, 1, 8], X[15, 18, 16, 19], 
  Y[2, 18, 3, 17], X[8, 3, 9, 4], X[6, 10, 7, 9], X[19, 10, 20, 11], 
  X[11, 14, 12, 15], Z[5, 13, 6, 12], Z[20, 13, 5, 14]], 158}
{{1, 0}, PD[X[1, 4, 2, 5], Y[6, 9, 1, 10], X[3, 18, 4, 19], X[17, 2, 18, 3], 
  Y[5, 11, 6, 10], X[8, 12, 9, 11], X[12, 20, 13, 19], X[16, 14, 17, 13], 
  Y[7, 15, 8, 14], Y[20, 15, 7, 16]], 159}
{{1, 0}, PD[X[1, 4, 2, 5], Y[6, 9, 1, 10], X[3, 18, 4, 19], X[17, 2, 18, 3], 
  Y[5, 11, 6, 10], X[8, 12, 9, 11], X[12, 20, 13, 19], X[16, 14, 17, 13], 
  Z[7, 15, 8, 14], Z[20, 15, 7, 16]], 160}
{{1, 0}, PD[X[1, 15, 2, 14], X[12, 19, 1, 20], X[15, 7, 16, 6], 
  X[5, 2, 6, 3], Y[13, 10, 14, 11], Y[20, 10, 13, 9], X[8, 12, 9, 11], 
  X[18, 7, 19, 8], Y[16, 4, 17, 3], Z[4, 18, 5, 17]], 161}
{{1, 0}, PD[X[1, 15, 2, 14], X[12, 19, 1, 20], X[15, 7, 16, 6], 
  X[5, 2, 6, 3], Y[13, 10, 14, 11], Y[20, 10, 13, 9], X[8, 12, 9, 11], 
  X[18, 7, 19, 8], Z[16, 4, 17, 3], Y[4, 18, 5, 17]], 162}
{{1, 0}, PD[X[1, 13, 2, 12], X[10, 19, 1, 20], X[13, 7, 14, 6], 
  X[5, 2, 6, 3], Y[11, 4, 12, 5], Y[20, 4, 11, 3], X[14, 9, 15, 10], 
  X[18, 16, 19, 15], Y[7, 16, 8, 17], Y[8, 18, 9, 17]], 163}
{{1, 0}, PD[X[1, 13, 2, 12], X[10, 19, 1, 20], X[13, 7, 14, 6], 
  X[5, 2, 6, 3], Y[11, 4, 12, 5], Y[20, 4, 11, 3], X[14, 9, 15, 10], 
  X[18, 16, 19, 15], Z[7, 16, 8, 17], Z[8, 18, 9, 17]], 164}
{{1, 0}, PD[Y[1, 13, 2, 12], X[20, 3, 1, 4], Z[13, 3, 14, 2], 
  X[11, 19, 12, 18], X[4, 19, 5, 20], X[14, 5, 15, 6], X[17, 7, 18, 6], 
  X[7, 10, 8, 11], Y[15, 8, 16, 9], Y[16, 10, 17, 9]], 165}
{{1, 0}, PD[Y[1, 13, 2, 12], X[20, 3, 1, 4], Z[13, 3, 14, 2], 
  X[11, 19, 12, 18], X[4, 19, 5, 20], X[14, 5, 15, 6], X[17, 7, 18, 6], 
  X[7, 10, 8, 11], Z[15, 8, 16, 9], Z[16, 10, 17, 9]], 166}
{{1, 0}, PD[X[16, 2, 17, 1], X[20, 18, 1, 17], X[8, 16, 9, 15], 
  X[11, 2, 12, 3], Y[19, 10, 20, 11], Y[18, 10, 19, 9], Y[14, 5, 15, 6], 
  X[7, 12, 8, 13], X[3, 7, 4, 6], Y[13, 5, 14, 4]], 167}
{{1, 0}, PD[X[16, 2, 17, 1], X[20, 18, 1, 17], X[8, 16, 9, 15], 
  X[11, 2, 12, 3], Y[19, 10, 20, 11], Y[18, 10, 19, 9], Z[14, 5, 15, 6], 
  X[7, 12, 8, 13], X[3, 7, 4, 6], Z[13, 5, 14, 4]], 168}
{{1, -2}, PD[X[1, 16, 2, 17], Y[20, 10, 1, 9], X[4, 16, 5, 15], 
  X[17, 2, 18, 3], Z[8, 20, 9, 19], X[13, 10, 14, 11], Y[5, 13, 6, 12], 
  X[7, 14, 8, 15], X[3, 18, 4, 19], Z[11, 7, 12, 6]], 169}
{{1, -2}, PD[X[1, 16, 2, 17], Y[20, 10, 1, 9], X[4, 16, 5, 15], 
  X[17, 2, 18, 3], Z[8, 20, 9, 19], X[13, 10, 14, 11], Z[5, 13, 6, 12], 
  X[7, 14, 8, 15], X[3, 18, 4, 19], Y[11, 7, 12, 6]], 170}
{{1, -2}, PD[X[1, 15, 2, 14], X[8, 19, 1, 20], X[15, 5, 16, 4], 
  Y[2, 11, 3, 12], X[6, 13, 7, 14], X[20, 7, 13, 8], X[18, 5, 19, 6], 
  Y[16, 9, 17, 10], Y[3, 11, 4, 10], Z[12, 17, 9, 18]], 171}
{{1, -2}, PD[X[1, 15, 2, 14], X[8, 19, 1, 20], X[4, 15, 5, 16], 
  Y[2, 11, 3, 12], X[6, 13, 7, 14], X[20, 7, 13, 8], X[18, 5, 19, 6], 
  Y[16, 9, 17, 10], Y[3, 11, 4, 10], Z[12, 17, 9, 18]], 172}
{{1, -2}, PD[X[1, 15, 2, 14], X[19, 1, 20, 8], X[15, 5, 16, 4], 
  Y[2, 11, 3, 12], X[13, 7, 14, 6], X[7, 13, 8, 20], X[18, 5, 19, 6], 
  Y[16, 9, 17, 10], Y[3, 11, 4, 10], Z[12, 17, 9, 18]], 173}
{{1, -2}, PD[X[1, 15, 2, 14], X[19, 1, 20, 8], X[4, 15, 5, 16], 
  Y[2, 11, 3, 12], X[13, 7, 14, 6], X[7, 13, 8, 20], X[18, 5, 19, 6], 
  Y[16, 9, 17, 10], Y[3, 11, 4, 10], Z[12, 17, 9, 18]], 174}
{{1, -2}, PD[X[1, 8, 2, 9], X[20, 12, 1, 11], Y[7, 16, 8, 17], X[2, 6, 3, 5], 
  X[18, 10, 19, 9], X[10, 20, 11, 19], X[12, 18, 13, 17], Y[6, 16, 7, 15], 
  Y[3, 15, 4, 14], Y[4, 13, 5, 14]], 175}
{{1, -2}, PD[X[1, 8, 2, 9], X[20, 12, 1, 11], Y[7, 16, 8, 17], X[5, 2, 6, 3], 
  X[18, 10, 19, 9], X[10, 20, 11, 19], X[12, 18, 13, 17], Y[6, 16, 7, 15], 
  Y[3, 15, 4, 14], Y[4, 13, 5, 14]], 176}
{{1, -2}, PD[X[1, 8, 2, 9], X[11, 20, 12, 1], Y[7, 16, 8, 17], X[2, 6, 3, 5], 
  X[9, 18, 10, 19], X[19, 10, 20, 11], X[12, 18, 13, 17], Y[6, 16, 7, 15], 
  Y[3, 15, 4, 14], Y[4, 13, 5, 14]], 177}
{{1, -2}, PD[X[1, 8, 2, 9], X[11, 20, 12, 1], Y[7, 16, 8, 17], X[5, 2, 6, 3], 
  X[9, 18, 10, 19], X[19, 10, 20, 11], X[12, 18, 13, 17], Y[6, 16, 7, 15], 
  Y[3, 15, 4, 14], Y[4, 13, 5, 14]], 178}
{{1, 0}, PD[Y[17, 2, 18, 1], Y[18, 14, 19, 1], X[16, 20, 17, 19], 
  X[2, 13, 3, 14], X[9, 16, 10, 15], X[20, 9, 15, 8], X[12, 7, 13, 8], 
  X[6, 3, 7, 4], Y[10, 6, 11, 5], Y[11, 4, 12, 5]], 179}
{{1, 0}, PD[Y[17, 2, 18, 1], Y[18, 14, 19, 1], X[16, 20, 17, 19], 
  X[2, 13, 3, 14], X[9, 16, 10, 15], X[20, 9, 15, 8], X[12, 7, 13, 8], 
  X[6, 3, 7, 4], Z[10, 6, 11, 5], Z[11, 4, 12, 5]], 180}
{{1, -2}, PD[Y[14, 1, 15, 2], Y[13, 1, 14, 20], X[15, 13, 16, 12], 
  X[2, 19, 3, 20], Y[16, 8, 17, 7], X[11, 19, 12, 18], X[3, 9, 4, 8], 
  Y[17, 6, 18, 7], X[5, 11, 6, 10], X[9, 5, 10, 4]], 181}
{{1, -2}, PD[Y[14, 1, 15, 2], Y[13, 1, 14, 20], X[15, 13, 16, 12], 
  X[2, 19, 3, 20], Y[16, 8, 17, 7], X[18, 11, 19, 12], X[8, 3, 9, 4], 
  Y[17, 6, 18, 7], X[10, 5, 11, 6], X[4, 9, 5, 10]], 182}
{{1, -2}, PD[Y[14, 1, 15, 2], Y[13, 1, 14, 20], X[15, 13, 16, 12], 
  X[2, 19, 3, 20], Z[16, 8, 17, 7], X[11, 19, 12, 18], X[3, 9, 4, 8], 
  Z[17, 6, 18, 7], X[5, 11, 6, 10], X[9, 5, 10, 4]], 183}
{{1, -2}, PD[Y[14, 1, 15, 2], Y[13, 1, 14, 20], X[15, 13, 16, 12], 
  X[2, 19, 3, 20], Z[16, 8, 17, 7], X[18, 11, 19, 12], X[8, 3, 9, 4], 
  Z[17, 6, 18, 7], X[10, 5, 11, 6], X[4, 9, 5, 10]], 184}
{{2, 0}, PD[Y[10, 2, 11, 1], Y[11, 16, 12, 1], X[9, 13, 10, 12], 
  X[2, 15, 3, 16], X[8, 19, 9, 18], Y[13, 7, 14, 6], Y[14, 5, 15, 6], 
  X[3, 17, 4, 18], X[19, 8, 20, 7], X[20, 4, 17, 5]], 185}
{{2, 0}, PD[Y[10, 2, 11, 1], Y[11, 16, 12, 1], X[9, 13, 10, 12], 
  X[2, 15, 3, 16], X[8, 19, 9, 18], Z[13, 7, 14, 6], Z[14, 5, 15, 6], 
  X[3, 17, 4, 18], X[19, 8, 20, 7], X[20, 4, 17, 5]], 186}
{{2, 0}, PD[Y[10, 2, 11, 1], Y[11, 16, 12, 1], X[9, 13, 10, 12], 
  X[2, 15, 3, 16], X[18, 8, 19, 9], Y[13, 7, 14, 6], Y[14, 5, 15, 6], 
  X[17, 4, 18, 3], X[7, 19, 8, 20], X[4, 17, 5, 20]], 187}
{{2, 0}, PD[Y[10, 2, 11, 1], Y[11, 16, 12, 1], X[9, 13, 10, 12], 
  X[2, 15, 3, 16], X[18, 8, 19, 9], Z[13, 7, 14, 6], Z[14, 5, 15, 6], 
  X[17, 4, 18, 3], X[7, 19, 8, 20], X[4, 17, 5, 20]], 188}
{{1, -2}, PD[Y[18, 2, 19, 1], Y[19, 12, 20, 1], X[17, 6, 18, 7], 
  X[2, 11, 3, 12], X[7, 20, 8, 17], X[5, 11, 6, 10], X[3, 13, 4, 14], 
  Y[8, 14, 9, 15], Y[9, 16, 10, 15], X[16, 4, 13, 5]], 189}
{{1, -2}, PD[Y[18, 2, 19, 1], Y[19, 12, 20, 1], X[17, 6, 18, 7], 
  X[2, 11, 3, 12], X[7, 20, 8, 17], X[5, 11, 6, 10], X[3, 13, 4, 14], 
  Z[8, 14, 9, 15], Z[9, 16, 10, 15], X[16, 4, 13, 5]], 190}
{{1, -2}, PD[Y[18, 2, 19, 1], Y[19, 12, 20, 1], X[17, 6, 18, 7], 
  X[2, 11, 3, 12], X[7, 20, 8, 17], X[5, 11, 6, 10], Y[3, 13, 4, 14], 
  X[14, 9, 15, 8], X[9, 16, 10, 15], Y[4, 13, 5, 16]], 191}
{{1, -2}, PD[Y[18, 2, 19, 1], Y[19, 12, 20, 1], X[17, 6, 18, 7], 
  X[2, 11, 3, 12], X[7, 20, 8, 17], X[5, 11, 6, 10], Z[3, 13, 4, 14], 
  X[14, 9, 15, 8], X[9, 16, 10, 15], Z[4, 13, 5, 16]], 192}
{{1, -2}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 8], X[17, 15, 18, 14], 
  X[2, 7, 3, 8], X[18, 10, 19, 11], X[6, 13, 7, 14], Y[3, 9, 4, 10], 
  X[11, 19, 12, 20], X[20, 5, 13, 6], Z[12, 4, 9, 5]], 193}
{{1, -2}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 8], X[17, 15, 18, 14], 
  X[2, 7, 3, 8], X[18, 10, 19, 11], X[6, 13, 7, 14], Z[3, 9, 4, 10], 
  X[11, 19, 12, 20], X[20, 5, 13, 6], Y[12, 4, 9, 5]], 194}
{{1, -2}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 8], X[17, 15, 18, 14], 
  X[2, 7, 3, 8], X[10, 19, 11, 18], X[13, 7, 14, 6], Y[3, 9, 4, 10], 
  X[19, 12, 20, 11], X[5, 13, 6, 20], Z[12, 4, 9, 5]], 195}
{{1, -2}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 8], X[17, 15, 18, 14], 
  X[2, 7, 3, 8], X[10, 19, 11, 18], X[13, 7, 14, 6], Z[3, 9, 4, 10], 
  X[19, 12, 20, 11], X[5, 13, 6, 20], Y[12, 4, 9, 5]], 196}
{{1, -2}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 8], X[17, 15, 18, 14], 
  X[2, 7, 3, 8], Y[18, 10, 19, 11], X[13, 7, 14, 6], X[3, 9, 4, 10], 
  Y[19, 12, 20, 11], X[5, 13, 6, 20], X[12, 4, 9, 5]], 197}
{{1, -2}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 8], X[17, 15, 18, 14], 
  X[2, 7, 3, 8], Y[18, 10, 19, 11], X[6, 13, 7, 14], X[9, 4, 10, 3], 
  Y[19, 12, 20, 11], X[20, 5, 13, 6], X[4, 9, 5, 12]], 198}
{{1, -2}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 8], X[17, 15, 18, 14], 
  X[2, 7, 3, 8], Z[18, 10, 19, 11], X[13, 7, 14, 6], X[3, 9, 4, 10], 
  Z[19, 12, 20, 11], X[5, 13, 6, 20], X[12, 4, 9, 5]], 199}
{{1, -2}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 8], X[17, 15, 18, 14], 
  X[2, 7, 3, 8], Z[18, 10, 19, 11], X[6, 13, 7, 14], X[9, 4, 10, 3], 
  Z[19, 12, 20, 11], X[20, 5, 13, 6], X[4, 9, 5, 12]], 200}
{{1, -2}, PD[Y[14, 2, 15, 1], Y[15, 10, 16, 1], X[13, 17, 14, 16], 
  X[2, 9, 3, 10], X[19, 12, 20, 13], X[8, 18, 9, 17], X[18, 4, 19, 3], 
  Y[11, 6, 12, 7], Y[20, 6, 11, 5], X[4, 8, 5, 7]], 201}
{{1, -2}, PD[Y[14, 2, 15, 1], Y[15, 10, 16, 1], X[13, 17, 14, 16], 
  X[2, 9, 3, 10], X[19, 12, 20, 13], X[8, 18, 9, 17], X[18, 4, 19, 3], 
  Z[11, 6, 12, 7], Z[20, 6, 11, 5], X[4, 8, 5, 7]], 202}
{{1, 0}, PD[X[8, 2, 9, 1], X[20, 10, 1, 9], X[10, 7, 11, 8], Y[2, 18, 3, 17], 
  X[19, 16, 20, 17], Y[6, 14, 7, 13], X[11, 5, 12, 4], Z[18, 4, 19, 3], 
  X[15, 13, 16, 12], Y[5, 14, 6, 15]], 203}
{{1, 0}, PD[X[8, 2, 9, 1], X[20, 10, 1, 9], X[10, 7, 11, 8], Y[2, 18, 3, 17], 
  X[19, 16, 20, 17], Z[6, 14, 7, 13], X[11, 5, 12, 4], Z[18, 4, 19, 3], 
  X[15, 13, 16, 12], Z[5, 14, 6, 15]], 204}
{{1, -2}, PD[Y[8, 2, 9, 1], Y[9, 20, 10, 1], X[7, 11, 8, 10], 
  X[2, 18, 3, 17], X[16, 20, 17, 19], Y[6, 14, 7, 13], X[4, 11, 5, 12], 
  X[18, 4, 19, 3], X[12, 15, 13, 16], Y[5, 14, 6, 15]], 205}
{{1, -2}, PD[Y[8, 2, 9, 1], Y[9, 20, 10, 1], X[7, 11, 8, 10], 
  X[2, 18, 3, 17], X[16, 20, 17, 19], Z[6, 14, 7, 13], X[4, 11, 5, 12], 
  X[18, 4, 19, 3], X[12, 15, 13, 16], Z[5, 14, 6, 15]], 206}
{{1, 0}, PD[X[10, 2, 11, 1], X[20, 12, 1, 11], X[12, 9, 13, 10], 
  X[5, 2, 6, 3], Y[19, 4, 20, 5], Y[8, 16, 9, 15], X[13, 7, 14, 6], 
  Z[3, 18, 4, 19], X[17, 15, 18, 14], Y[7, 16, 8, 17]], 207}
{{1, 0}, PD[X[10, 2, 11, 1], X[20, 12, 1, 11], X[12, 9, 13, 10], 
  X[5, 2, 6, 3], Y[19, 4, 20, 5], Z[8, 16, 9, 15], X[13, 7, 14, 6], 
  Z[3, 18, 4, 19], X[17, 15, 18, 14], Z[7, 16, 8, 17]], 208}
{{1, -2}, PD[Y[10, 2, 11, 1], Y[11, 20, 12, 1], X[9, 13, 10, 12], 
  X[2, 6, 3, 5], X[4, 20, 5, 19], Y[8, 16, 9, 15], X[6, 13, 7, 14], 
  X[18, 4, 19, 3], X[14, 17, 15, 18], Y[7, 16, 8, 17]], 209}
{{1, -2}, PD[Y[10, 2, 11, 1], Y[11, 20, 12, 1], X[9, 13, 10, 12], 
  X[2, 6, 3, 5], X[4, 20, 5, 19], Z[8, 16, 9, 15], X[6, 13, 7, 14], 
  X[18, 4, 19, 3], X[14, 17, 15, 18], Z[7, 16, 8, 17]], 210}
{{1, -2}, PD[X[18, 2, 19, 1], X[4, 20, 1, 19], Y[17, 8, 18, 7], 
  Y[2, 15, 3, 14], Y[3, 13, 4, 14], Y[20, 6, 17, 7], X[8, 16, 9, 15], 
  X[12, 10, 13, 9], X[10, 5, 11, 6], X[16, 11, 5, 12]], 211}
{{1, -2}, PD[X[18, 2, 19, 1], X[4, 20, 1, 19], Y[17, 8, 18, 7], 
  Z[2, 15, 3, 14], Z[3, 13, 4, 14], Y[20, 6, 17, 7], X[8, 16, 9, 15], 
  X[12, 10, 13, 9], X[10, 5, 11, 6], X[16, 11, 5, 12]], 212}
{{1, -2}, PD[Y[18, 2, 19, 1], Y[19, 4, 20, 1], X[17, 8, 18, 7], 
  Z[2, 15, 3, 14], Z[3, 13, 4, 14], X[6, 17, 7, 20], X[15, 8, 16, 9], 
  X[9, 12, 10, 13], X[5, 11, 6, 10], X[11, 5, 12, 16]], 213}
{{1, -2}, PD[Y[18, 2, 19, 1], Y[19, 4, 20, 1], Y[17, 8, 18, 7], 
  X[2, 15, 3, 14], X[13, 4, 14, 3], Y[20, 6, 17, 7], X[8, 16, 9, 15], 
  X[12, 10, 13, 9], X[10, 5, 11, 6], X[16, 11, 5, 12]], 214}
{{1, -2}, PD[Y[12, 1, 13, 2], Y[11, 1, 12, 20], X[13, 11, 14, 10], 
  X[2, 17, 3, 18], X[4, 19, 5, 20], Y[14, 8, 15, 7], X[16, 9, 17, 10], 
  X[18, 3, 19, 4], X[8, 5, 9, 6], Y[15, 6, 16, 7]], 215}
{{1, -2}, PD[Y[12, 1, 13, 2], Y[11, 1, 12, 20], X[13, 11, 14, 10], 
  X[2, 17, 3, 18], X[4, 19, 5, 20], Z[14, 8, 15, 7], X[16, 9, 17, 10], 
  X[18, 3, 19, 4], X[8, 5, 9, 6], Z[15, 6, 16, 7]], 216}
{{1, -2}, PD[X[7, 2, 8, 1], X[4, 9, 1, 8], X[11, 6, 12, 7], Y[2, 18, 3, 19], 
  Y[3, 20, 4, 19], X[9, 17, 10, 16], X[15, 11, 16, 10], Y[5, 14, 6, 15], 
  Y[12, 14, 5, 13], X[20, 18, 13, 17]], 217}
{{1, -2}, PD[X[7, 2, 8, 1], X[4, 9, 1, 8], X[11, 6, 12, 7], Y[2, 18, 3, 19], 
  Y[3, 20, 4, 19], X[9, 17, 10, 16], X[15, 11, 16, 10], Z[5, 14, 6, 15], 
  Z[12, 14, 5, 13], X[20, 18, 13, 17]], 218}
{{2, 0}, PD[X[1, 12, 2, 13], X[4, 7, 1, 8], Y[11, 18, 12, 19], 
  X[13, 2, 14, 3], X[8, 3, 9, 4], X[6, 10, 7, 9], Z[19, 10, 20, 11], 
  X[17, 14, 18, 15], Z[5, 16, 6, 17], Z[20, 16, 5, 15]], 219}
{{1, -2}, PD[X[1, 12, 2, 13], Y[4, 7, 1, 8], X[11, 18, 12, 19], 
  X[13, 2, 14, 3], Z[8, 3, 9, 4], X[6, 10, 7, 9], X[19, 10, 20, 11], 
  X[17, 14, 18, 15], Y[5, 16, 6, 17], Y[20, 16, 5, 15]], 220}
{{1, -2}, PD[X[1, 12, 2, 13], Y[4, 7, 1, 8], X[11, 18, 12, 19], 
  X[13, 2, 14, 3], Z[8, 3, 9, 4], X[6, 10, 7, 9], X[19, 10, 20, 11], 
  X[17, 14, 18, 15], Z[5, 16, 6, 17], Z[20, 16, 5, 15]], 221}
{{1, -2}, PD[X[1, 12, 2, 13], Y[4, 7, 1, 8], X[11, 18, 12, 19], 
  X[13, 2, 14, 3], Z[8, 3, 9, 4], X[9, 6, 10, 7], X[19, 10, 20, 11], 
  X[14, 18, 15, 17], Y[5, 16, 6, 17], Y[20, 16, 5, 15]], 222}
{{1, -2}, PD[X[1, 12, 2, 13], Y[4, 7, 1, 8], X[11, 18, 12, 19], 
  X[13, 2, 14, 3], Z[8, 3, 9, 4], X[9, 6, 10, 7], X[19, 10, 20, 11], 
  X[14, 18, 15, 17], Z[5, 16, 6, 17], Z[20, 16, 5, 15]], 223}
{{1, 0}, PD[X[1, 12, 2, 13], Y[4, 7, 1, 8], Y[11, 18, 12, 19], 
  X[13, 2, 14, 3], Z[8, 3, 9, 4], X[9, 6, 10, 7], Z[19, 10, 20, 11], 
  X[14, 18, 15, 17], X[16, 6, 17, 5], X[20, 16, 5, 15]], 224}
{{1, 0}, PD[X[1, 12, 2, 13], Y[4, 7, 1, 8], Z[11, 18, 12, 19], 
  X[13, 2, 14, 3], Z[8, 3, 9, 4], X[9, 6, 10, 7], Y[19, 10, 20, 11], 
  X[14, 18, 15, 17], X[16, 6, 17, 5], X[20, 16, 5, 15]], 225}
{{1, -2}, PD[Y[1, 12, 2, 13], X[4, 7, 1, 8], X[18, 12, 19, 11], 
  Y[2, 14, 3, 13], X[8, 3, 9, 4], X[6, 10, 7, 9], X[10, 20, 11, 19], 
  X[17, 14, 18, 15], Y[5, 16, 6, 17], Y[20, 16, 5, 15]], 226}
{{1, -2}, PD[Y[1, 12, 2, 13], X[4, 7, 1, 8], X[18, 12, 19, 11], 
  Y[2, 14, 3, 13], X[8, 3, 9, 4], X[6, 10, 7, 9], X[10, 20, 11, 19], 
  X[17, 14, 18, 15], Z[5, 16, 6, 17], Z[20, 16, 5, 15]], 227}
{{1, 0}, PD[Y[1, 12, 2, 13], X[4, 7, 1, 8], Z[11, 18, 12, 19], 
  Y[2, 14, 3, 13], X[8, 3, 9, 4], X[6, 10, 7, 9], Y[19, 10, 20, 11], 
  X[17, 14, 18, 15], X[5, 16, 6, 17], X[15, 20, 16, 5]], 228}
{{1, -2}, PD[Y[1, 12, 2, 13], Y[4, 7, 1, 8], X[11, 18, 12, 19], 
  Y[2, 14, 3, 13], Z[8, 3, 9, 4], X[6, 10, 7, 9], X[19, 10, 20, 11], 
  X[17, 14, 18, 15], X[5, 16, 6, 17], X[15, 20, 16, 5]], 229}
{{1, -2}, PD[X[1, 8, 2, 7], Y[4, 12, 1, 13], X[8, 15, 9, 16], X[6, 3, 7, 2], 
  Z[13, 3, 14, 4], X[11, 15, 12, 14], Y[9, 19, 10, 18], X[16, 5, 17, 6], 
  Y[10, 19, 11, 20], X[20, 17, 5, 18]], 230}
{{1, -2}, PD[X[1, 8, 2, 7], Y[4, 12, 1, 13], X[8, 15, 9, 16], X[6, 3, 7, 2], 
  Z[13, 3, 14, 4], X[11, 15, 12, 14], Z[9, 19, 10, 18], X[16, 5, 17, 6], 
  Z[10, 19, 11, 20], X[20, 17, 5, 18]], 231}
{{1, -2}, PD[X[1, 8, 2, 7], Y[4, 12, 1, 13], X[15, 9, 16, 8], X[6, 3, 7, 2], 
  Z[13, 3, 14, 4], X[14, 11, 15, 12], Y[9, 19, 10, 18], X[16, 5, 17, 6], 
  Y[10, 19, 11, 20], X[20, 17, 5, 18]], 232}
{{1, -2}, PD[X[1, 8, 2, 7], Y[4, 12, 1, 13], X[15, 9, 16, 8], X[6, 3, 7, 2], 
  Z[13, 3, 14, 4], X[14, 11, 15, 12], Z[9, 19, 10, 18], X[16, 5, 17, 6], 
  Z[10, 19, 11, 20], X[20, 17, 5, 18]], 233}
{{1, -2}, PD[Y[1, 8, 2, 7], X[4, 12, 1, 13], X[8, 15, 9, 16], Y[2, 6, 3, 7], 
  X[13, 3, 14, 4], X[11, 15, 12, 14], Y[9, 19, 10, 18], X[5, 17, 6, 16], 
  Y[10, 19, 11, 20], X[17, 5, 18, 20]], 234}
{{1, -2}, PD[Y[1, 8, 2, 7], X[4, 12, 1, 13], X[8, 15, 9, 16], Y[2, 6, 3, 7], 
  X[13, 3, 14, 4], X[11, 15, 12, 14], Z[9, 19, 10, 18], X[5, 17, 6, 16], 
  Z[10, 19, 11, 20], X[17, 5, 18, 20]], 235}
{{1, -2}, PD[X[1, 10, 2, 9], Y[4, 18, 1, 19], X[10, 13, 11, 14], 
  X[8, 3, 9, 2], Z[19, 3, 20, 4], X[17, 13, 18, 20], X[6, 12, 7, 11], 
  X[14, 7, 15, 8], Y[16, 6, 17, 5], Z[12, 16, 5, 15]], 236}
{{1, -2}, PD[X[1, 10, 2, 9], Y[4, 18, 1, 19], X[10, 13, 11, 14], 
  X[8, 3, 9, 2], Z[19, 3, 20, 4], X[17, 13, 18, 20], X[6, 12, 7, 11], 
  X[14, 7, 15, 8], Z[16, 6, 17, 5], Y[12, 16, 5, 15]], 237}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[12, 7, 13, 8], X[2, 6, 3, 5], 
  Y[9, 20, 10, 19], X[17, 12, 18, 11], X[6, 13, 7, 14], Y[3, 14, 4, 15], 
  Y[4, 16, 5, 15], X[16, 17, 11, 20]], 238}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[12, 7, 13, 8], X[2, 6, 3, 5], 
  Y[9, 20, 10, 19], X[17, 12, 18, 11], X[6, 13, 7, 14], Z[3, 14, 4, 15], 
  Z[4, 16, 5, 15], X[16, 17, 11, 20]], 239}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 12, 1, 11], X[17, 8, 18, 9], 
  X[5, 2, 6, 3], Y[19, 10, 20, 11], X[12, 10, 13, 9], X[7, 16, 8, 17], 
  X[15, 6, 16, 7], Y[3, 15, 4, 14], Y[4, 13, 5, 14]], 240}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 12, 1, 11], X[17, 8, 18, 9], 
  X[5, 2, 6, 3], Y[19, 10, 20, 11], X[12, 10, 13, 9], X[7, 16, 8, 17], 
  X[15, 6, 16, 7], Z[3, 15, 4, 14], Z[4, 13, 5, 14]], 241}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 12, 1, 11], X[8, 18, 9, 17], 
  X[2, 6, 3, 5], Y[19, 10, 20, 11], X[12, 10, 13, 9], X[16, 8, 17, 7], 
  X[6, 16, 7, 15], Y[3, 15, 4, 14], Y[4, 13, 5, 14]], 242}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 12, 1, 11], X[8, 18, 9, 17], 
  X[2, 6, 3, 5], Y[19, 10, 20, 11], X[12, 10, 13, 9], X[16, 8, 17, 7], 
  X[6, 16, 7, 15], Z[3, 15, 4, 14], Z[4, 13, 5, 14]], 243}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 14, 1, 13], X[17, 6, 18, 7], 
  X[5, 2, 6, 3], Y[19, 12, 20, 13], X[14, 12, 15, 11], X[7, 16, 8, 17], 
  Y[3, 8, 4, 9], Y[4, 10, 5, 9], X[10, 16, 11, 15]], 244}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 14, 1, 13], X[17, 6, 18, 7], 
  X[5, 2, 6, 3], Y[19, 12, 20, 13], X[14, 12, 15, 11], X[7, 16, 8, 17], 
  Z[3, 8, 4, 9], Z[4, 10, 5, 9], X[10, 16, 11, 15]], 245}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 14, 1, 13], Y[17, 6, 18, 7], 
  X[5, 2, 6, 3], Y[19, 12, 20, 13], X[14, 12, 15, 11], Z[7, 16, 8, 17], 
  X[3, 8, 4, 9], X[9, 4, 10, 5], X[10, 16, 11, 15]], 246}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 14, 1, 13], Z[17, 6, 18, 7], 
  X[5, 2, 6, 3], Y[19, 12, 20, 13], X[14, 12, 15, 11], Y[7, 16, 8, 17], 
  X[3, 8, 4, 9], X[9, 4, 10, 5], X[10, 16, 11, 15]], 247}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 14, 1, 13], X[7, 19, 8, 18], X[2, 6, 3, 5], 
  Y[9, 12, 10, 13], X[11, 14, 12, 15], X[17, 20, 18, 11], X[19, 7, 20, 6], 
  Y[3, 17, 4, 16], Y[4, 15, 5, 16]], 248}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 14, 1, 13], X[7, 19, 8, 18], X[2, 6, 3, 5], 
  Y[9, 12, 10, 13], X[11, 14, 12, 15], X[17, 20, 18, 11], X[19, 7, 20, 6], 
  Z[3, 17, 4, 16], Z[4, 15, 5, 16]], 249}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 14, 1, 13], Y[7, 19, 8, 18], X[5, 2, 6, 3], 
  Y[9, 12, 10, 13], X[11, 14, 12, 15], X[20, 18, 11, 17], Y[6, 19, 7, 20], 
  X[3, 17, 4, 16], X[15, 5, 16, 4]], 250}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 14, 1, 13], Z[7, 19, 8, 18], X[5, 2, 6, 3], 
  Y[9, 12, 10, 13], X[11, 14, 12, 15], X[20, 18, 11, 17], Z[6, 19, 7, 20], 
  X[3, 17, 4, 16], X[15, 5, 16, 4]], 251}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 11, 1, 12], X[17, 8, 18, 9], 
  X[7, 2, 8, 3], Y[19, 13, 20, 12], X[10, 14, 11, 13], X[14, 10, 15, 9], 
  Y[16, 6, 17, 5], X[3, 6, 4, 7], Y[15, 4, 16, 5]], 252}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 11, 1, 12], X[17, 8, 18, 9], 
  X[7, 2, 8, 3], Y[19, 13, 20, 12], X[10, 14, 11, 13], X[14, 10, 15, 9], 
  Z[16, 6, 17, 5], X[3, 6, 4, 7], Z[15, 4, 16, 5]], 253}
{{1, -2}, PD[X[1, 12, 2, 13], Y[14, 8, 1, 7], X[4, 12, 5, 11], 
  X[17, 2, 18, 3], Y[13, 6, 14, 7], X[5, 8, 6, 9], Y[10, 16, 11, 15], 
  X[3, 18, 4, 19], X[19, 16, 20, 17], Y[9, 20, 10, 15]], 254}
{{1, -2}, PD[X[1, 12, 2, 13], Y[14, 8, 1, 7], X[4, 12, 5, 11], 
  X[17, 2, 18, 3], Y[13, 6, 14, 7], X[5, 8, 6, 9], Z[10, 16, 11, 15], 
  X[3, 18, 4, 19], X[19, 16, 20, 17], Z[9, 20, 10, 15]], 255}
{{1, -2}, PD[X[1, 12, 2, 13], Y[14, 8, 1, 7], X[4, 12, 5, 11], 
  Y[2, 18, 3, 17], Y[13, 6, 14, 7], X[5, 8, 6, 9], X[15, 10, 16, 11], 
  Y[3, 18, 4, 19], X[19, 16, 20, 17], X[9, 20, 10, 15]], 256}
{{1, -2}, PD[X[1, 12, 2, 13], Y[14, 8, 1, 7], X[4, 12, 5, 11], 
  Z[2, 18, 3, 17], Y[13, 6, 14, 7], X[5, 8, 6, 9], X[15, 10, 16, 11], 
  Z[3, 18, 4, 19], X[19, 16, 20, 17], X[9, 20, 10, 15]], 257}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 16, 1, 17], X[7, 13, 8, 14], 
  X[12, 2, 13, 3], Y[9, 18, 10, 17], X[15, 19, 16, 18], X[19, 15, 20, 14], 
  X[3, 7, 4, 6], Y[11, 5, 12, 6], Y[20, 5, 11, 4]], 258}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 16, 1, 17], X[7, 13, 8, 14], 
  X[12, 2, 13, 3], Y[9, 18, 10, 17], X[15, 19, 16, 18], X[19, 15, 20, 14], 
  X[3, 7, 4, 6], Z[11, 5, 12, 6], Z[20, 5, 11, 4]], 259}
{{1, -2}, PD[Y[12, 2, 13, 1], Y[13, 8, 14, 1], X[11, 15, 12, 14], 
  X[2, 7, 3, 8], X[15, 11, 16, 10], X[6, 9, 7, 10], X[20, 3, 9, 4], 
  X[16, 20, 17, 19], Y[5, 18, 6, 19], Y[4, 18, 5, 17]], 260}
{{1, -2}, PD[Y[12, 2, 13, 1], Y[13, 8, 14, 1], X[11, 15, 12, 14], 
  X[2, 7, 3, 8], X[15, 11, 16, 10], X[6, 9, 7, 10], X[20, 3, 9, 4], 
  X[16, 20, 17, 19], Z[5, 18, 6, 19], Z[4, 18, 5, 17]], 261}
{{1, -2}, PD[Y[13, 2, 14, 1], Y[14, 8, 15, 1], X[12, 16, 13, 15], 
  X[2, 7, 3, 8], X[18, 11, 19, 12], X[6, 17, 7, 16], X[17, 4, 18, 3], 
  X[10, 19, 11, 20], Y[5, 9, 6, 10], Y[4, 9, 5, 20]], 262}
{{1, -2}, PD[Y[13, 2, 14, 1], Y[14, 8, 15, 1], X[12, 16, 13, 15], 
  X[2, 7, 3, 8], X[18, 11, 19, 12], X[6, 17, 7, 16], X[17, 4, 18, 3], 
  X[10, 19, 11, 20], Z[5, 9, 6, 10], Z[4, 9, 5, 20]], 263}
{{1, -2}, PD[X[8, 2, 9, 1], X[4, 10, 1, 9], X[10, 7, 11, 8], Y[2, 19, 3, 18], 
  Y[3, 17, 4, 18], X[6, 14, 7, 13], X[11, 20, 12, 19], X[12, 16, 13, 17], 
  Y[5, 15, 6, 16], Y[14, 15, 5, 20]], 264}
{{1, -2}, PD[X[8, 2, 9, 1], X[4, 10, 1, 9], X[10, 7, 11, 8], Y[2, 19, 3, 18], 
  Y[3, 17, 4, 18], X[6, 14, 7, 13], X[11, 20, 12, 19], X[12, 16, 13, 17], 
  Z[5, 15, 6, 16], Z[14, 15, 5, 20]], 265}
{{1, -2}, PD[Y[8, 2, 9, 1], Y[9, 4, 10, 1], X[7, 11, 8, 10], X[2, 19, 3, 18], 
  X[17, 4, 18, 3], X[6, 14, 7, 13], X[19, 11, 20, 12], X[12, 16, 13, 17], 
  Y[5, 15, 6, 16], Y[14, 15, 5, 20]], 266}
{{1, -2}, PD[Y[8, 2, 9, 1], Y[9, 4, 10, 1], X[7, 11, 8, 10], X[2, 19, 3, 18], 
  X[17, 4, 18, 3], X[6, 14, 7, 13], X[19, 11, 20, 12], X[12, 16, 13, 17], 
  Z[5, 15, 6, 16], Z[14, 15, 5, 20]], 267}
{{1, -2}, PD[Y[8, 2, 9, 1], Y[9, 4, 10, 1], X[7, 11, 8, 10], X[18, 2, 19, 3], 
  X[3, 17, 4, 18], X[13, 6, 14, 7], X[19, 11, 20, 12], X[16, 13, 17, 12], 
  Y[5, 15, 6, 16], Y[14, 15, 5, 20]], 268}
{{1, -2}, PD[Y[8, 2, 9, 1], Y[9, 4, 10, 1], X[7, 11, 8, 10], X[18, 2, 19, 3], 
  X[3, 17, 4, 18], X[13, 6, 14, 7], X[19, 11, 20, 12], X[16, 13, 17, 12], 
  Z[5, 15, 6, 16], Z[14, 15, 5, 20]], 269}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 8, 1, 7], X[17, 4, 18, 5], 
  X[2, 14, 3, 13], Y[19, 6, 20, 7], X[8, 6, 9, 5], Y[16, 11, 17, 12], 
  X[14, 4, 15, 3], X[9, 13, 10, 12], Y[15, 11, 16, 10]], 270}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 8, 1, 7], X[17, 4, 18, 5], 
  X[2, 14, 3, 13], Y[19, 6, 20, 7], X[8, 6, 9, 5], Z[16, 11, 17, 12], 
  X[14, 4, 15, 3], X[9, 13, 10, 12], Z[15, 11, 16, 10]], 271}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 8, 1, 7], X[17, 4, 18, 5], 
  X[13, 2, 14, 3], Y[19, 6, 20, 7], X[8, 6, 9, 5], Y[16, 11, 17, 12], 
  X[3, 14, 4, 15], X[12, 9, 13, 10], Y[15, 11, 16, 10]], 272}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 8, 1, 7], X[17, 4, 18, 5], 
  X[13, 2, 14, 3], Y[19, 6, 20, 7], X[8, 6, 9, 5], Z[16, 11, 17, 12], 
  X[3, 14, 4, 15], X[12, 9, 13, 10], Z[15, 11, 16, 10]], 273}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 8, 1, 7], X[17, 4, 18, 5], 
  X[13, 2, 14, 3], Y[19, 6, 20, 7], X[5, 8, 6, 9], Y[16, 11, 17, 12], 
  X[3, 14, 4, 15], X[12, 9, 13, 10], Y[15, 11, 16, 10]], 274}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 8, 1, 7], X[17, 4, 18, 5], 
  X[13, 2, 14, 3], Y[19, 6, 20, 7], X[5, 8, 6, 9], Z[16, 11, 17, 12], 
  X[3, 14, 4, 15], X[12, 9, 13, 10], Z[15, 11, 16, 10]], 275}
{{1, 0}, PD[X[1, 18, 2, 19], Y[20, 8, 1, 7], X[17, 4, 18, 5], 
  Y[2, 14, 3, 13], Y[19, 6, 20, 7], X[5, 8, 6, 9], X[16, 11, 17, 12], 
  Y[3, 14, 4, 15], X[12, 9, 13, 10], X[10, 15, 11, 16]], 276}
{{1, 0}, PD[X[1, 18, 2, 19], Y[20, 8, 1, 7], X[17, 4, 18, 5], 
  Z[2, 14, 3, 13], Y[19, 6, 20, 7], X[5, 8, 6, 9], X[16, 11, 17, 12], 
  Z[3, 14, 4, 15], X[12, 9, 13, 10], X[10, 15, 11, 16]], 277}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 8, 1, 7], X[4, 18, 5, 17], 
  X[2, 14, 3, 13], Y[19, 6, 20, 7], X[8, 6, 9, 5], Y[16, 11, 17, 12], 
  X[14, 4, 15, 3], X[9, 13, 10, 12], Y[15, 11, 16, 10]], 278}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 8, 1, 7], X[4, 18, 5, 17], 
  X[2, 14, 3, 13], Y[19, 6, 20, 7], X[8, 6, 9, 5], Z[16, 11, 17, 12], 
  X[14, 4, 15, 3], X[9, 13, 10, 12], Z[15, 11, 16, 10]], 279}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 8, 1, 7], X[4, 18, 5, 17], 
  X[13, 2, 14, 3], Y[19, 6, 20, 7], X[8, 6, 9, 5], Y[16, 11, 17, 12], 
  X[3, 14, 4, 15], X[12, 9, 13, 10], Y[15, 11, 16, 10]], 280}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 8, 1, 7], X[4, 18, 5, 17], 
  X[13, 2, 14, 3], Y[19, 6, 20, 7], X[8, 6, 9, 5], Z[16, 11, 17, 12], 
  X[3, 14, 4, 15], X[12, 9, 13, 10], Z[15, 11, 16, 10]], 281}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 8, 1, 7], X[4, 18, 5, 17], 
  X[13, 2, 14, 3], Y[19, 6, 20, 7], X[5, 8, 6, 9], Y[16, 11, 17, 12], 
  X[3, 14, 4, 15], X[9, 13, 10, 12], Y[15, 11, 16, 10]], 282}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 8, 1, 7], X[4, 18, 5, 17], 
  X[13, 2, 14, 3], Y[19, 6, 20, 7], X[5, 8, 6, 9], Z[16, 11, 17, 12], 
  X[3, 14, 4, 15], X[9, 13, 10, 12], Z[15, 11, 16, 10]], 283}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 7, 1, 8], X[17, 11, 18, 10], 
  X[11, 3, 12, 2], Y[19, 9, 20, 8], X[6, 10, 7, 9], X[16, 14, 17, 13], 
  Y[3, 14, 4, 15], X[12, 5, 13, 6], Z[15, 4, 16, 5]], 284}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 7, 1, 8], X[17, 11, 18, 10], 
  X[11, 3, 12, 2], Y[19, 9, 20, 8], X[6, 10, 7, 9], X[16, 14, 17, 13], 
  Z[3, 14, 4, 15], X[12, 5, 13, 6], Y[15, 4, 16, 5]], 285}
{{1, -2}, PD[X[1, 4, 2, 5], X[9, 1, 10, 6], Y[3, 15, 4, 16], Y[2, 15, 3, 14], 
  X[5, 11, 6, 10], X[11, 8, 12, 9], X[13, 17, 14, 16], Y[7, 19, 8, 20], 
  Y[12, 19, 7, 18], X[17, 13, 18, 20]], 286}
{{1, -2}, PD[X[1, 4, 2, 5], X[9, 1, 10, 6], Y[3, 15, 4, 16], Y[2, 15, 3, 14], 
  X[5, 11, 6, 10], X[11, 8, 12, 9], X[13, 17, 14, 16], Z[7, 19, 8, 20], 
  Z[12, 19, 7, 18], X[17, 13, 18, 20]], 287}
{{2, 0}, PD[X[1, 12, 2, 13], X[4, 7, 1, 8], Y[11, 18, 12, 17], 
  X[13, 2, 14, 3], X[8, 3, 9, 4], X[6, 10, 7, 9], X[16, 19, 17, 20], 
  Y[14, 18, 11, 19], Y[5, 15, 6, 16], Y[10, 15, 5, 20]], 288}
{{2, 0}, PD[X[1, 12, 2, 13], X[4, 7, 1, 8], Y[11, 18, 12, 17], 
  X[13, 2, 14, 3], X[8, 3, 9, 4], X[6, 10, 7, 9], X[16, 19, 17, 20], 
  Y[14, 18, 11, 19], Z[5, 15, 6, 16], Z[10, 15, 5, 20]], 289}
{{2, 0}, PD[X[1, 12, 2, 13], Y[4, 7, 1, 8], X[17, 11, 18, 12], 
  X[13, 2, 14, 3], Z[8, 3, 9, 4], X[9, 6, 10, 7], X[19, 17, 20, 16], 
  X[14, 18, 11, 19], Y[5, 15, 6, 16], Y[10, 15, 5, 20]], 290}
{{2, 0}, PD[X[1, 12, 2, 13], Y[4, 7, 1, 8], X[17, 11, 18, 12], 
  X[13, 2, 14, 3], Z[8, 3, 9, 4], X[9, 6, 10, 7], X[19, 17, 20, 16], 
  X[14, 18, 11, 19], Z[5, 15, 6, 16], Z[10, 15, 5, 20]], 291}
{{2, 0}, PD[Y[1, 12, 2, 13], X[4, 7, 1, 8], X[11, 18, 12, 17], 
  Y[2, 14, 3, 13], X[8, 3, 9, 4], X[6, 10, 7, 9], X[16, 19, 17, 20], 
  X[18, 11, 19, 14], Y[5, 15, 6, 16], Y[10, 15, 5, 20]], 292}
{{2, 0}, PD[Y[1, 12, 2, 13], X[4, 7, 1, 8], X[11, 18, 12, 17], 
  Y[2, 14, 3, 13], X[8, 3, 9, 4], X[6, 10, 7, 9], X[16, 19, 17, 20], 
  X[18, 11, 19, 14], Z[5, 15, 6, 16], Z[10, 15, 5, 20]], 293}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 15, 1, 14], X[7, 2, 8, 3], Y[9, 13, 10, 14], 
  X[15, 13, 16, 12], X[3, 6, 4, 7], X[11, 17, 12, 16], Y[5, 19, 6, 20], 
  Y[4, 19, 5, 18], X[17, 11, 18, 20]], 294}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 15, 1, 14], X[7, 2, 8, 3], Y[9, 13, 10, 14], 
  X[15, 13, 16, 12], X[3, 6, 4, 7], X[11, 17, 12, 16], Z[5, 19, 6, 20], 
  Z[4, 19, 5, 18], X[17, 11, 18, 20]], 295}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 18, 1, 17], X[5, 10, 6, 11], 
  X[13, 2, 14, 3], Y[7, 16, 8, 17], X[18, 16, 19, 15], Y[11, 15, 12, 20], 
  X[9, 4, 10, 5], X[3, 14, 4, 9], Y[12, 19, 13, 20]], 296}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 18, 1, 17], X[5, 10, 6, 11], 
  X[13, 2, 14, 3], Y[7, 16, 8, 17], X[18, 16, 19, 15], Z[11, 15, 12, 20], 
  X[9, 4, 10, 5], X[3, 14, 4, 9], Z[12, 19, 13, 20]], 297}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 18, 1, 17], X[10, 6, 11, 5], 
  X[2, 14, 3, 13], Y[7, 16, 8, 17], X[18, 16, 19, 15], Y[11, 15, 12, 20], 
  X[4, 10, 5, 9], X[14, 4, 9, 3], Y[12, 19, 13, 20]], 298}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 18, 1, 17], X[10, 6, 11, 5], 
  X[2, 14, 3, 13], Y[7, 16, 8, 17], X[18, 16, 19, 15], Z[11, 15, 12, 20], 
  X[4, 10, 5, 9], X[14, 4, 9, 3], Z[12, 19, 13, 20]], 299}
{{1, 0}, PD[X[1, 12, 2, 13], Y[14, 17, 1, 18], Y[11, 4, 12, 5], 
  X[7, 3, 8, 2], Y[13, 19, 14, 18], X[16, 20, 17, 19], Z[5, 10, 6, 11], 
  X[3, 7, 4, 6], X[8, 15, 9, 16], X[20, 9, 15, 10]], 300}
{{1, 0}, PD[X[1, 12, 2, 13], Y[14, 17, 1, 18], Z[11, 4, 12, 5], 
  X[7, 3, 8, 2], Y[13, 19, 14, 18], X[16, 20, 17, 19], Y[5, 10, 6, 11], 
  X[3, 7, 4, 6], X[8, 15, 9, 16], X[20, 9, 15, 10]], 301}
{{1, -2}, PD[X[1, 10, 2, 11], Y[12, 18, 1, 17], X[9, 5, 10, 4], 
  X[5, 3, 6, 2], Y[11, 16, 12, 17], X[18, 16, 19, 15], X[3, 9, 4, 8], 
  Y[6, 13, 7, 14], X[14, 20, 15, 19], Y[7, 13, 8, 20]], 302}
{{1, -2}, PD[X[1, 10, 2, 11], Y[12, 18, 1, 17], X[9, 5, 10, 4], 
  X[5, 3, 6, 2], Y[11, 16, 12, 17], X[18, 16, 19, 15], X[3, 9, 4, 8], 
  Z[6, 13, 7, 14], X[14, 20, 15, 19], Z[7, 13, 8, 20]], 303}
{{1, -2}, PD[X[1, 10, 2, 11], Y[12, 18, 1, 17], Y[9, 5, 10, 4], 
  X[5, 3, 6, 2], Y[11, 16, 12, 17], X[18, 16, 19, 15], Z[3, 9, 4, 8], 
  X[6, 13, 7, 14], X[14, 20, 15, 19], X[20, 7, 13, 8]], 304}
{{1, -2}, PD[X[1, 10, 2, 11], Y[12, 18, 1, 17], Z[9, 5, 10, 4], 
  X[5, 3, 6, 2], Y[11, 16, 12, 17], X[18, 16, 19, 15], Y[3, 9, 4, 8], 
  X[6, 13, 7, 14], X[14, 20, 15, 19], X[20, 7, 13, 8]], 305}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 11, 1, 12], X[17, 5, 18, 4], 
  X[5, 3, 6, 2], Y[19, 13, 20, 12], X[10, 14, 11, 13], X[3, 17, 4, 16], 
  X[6, 9, 7, 10], Y[14, 7, 15, 8], Y[15, 9, 16, 8]], 306}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 11, 1, 12], X[17, 5, 18, 4], 
  X[5, 3, 6, 2], Y[19, 13, 20, 12], X[10, 14, 11, 13], X[3, 17, 4, 16], 
  X[6, 9, 7, 10], Z[14, 7, 15, 8], Z[15, 9, 16, 8]], 307}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 11, 1, 12], Y[17, 5, 18, 4], 
  X[5, 3, 6, 2], Y[19, 13, 20, 12], X[10, 14, 11, 13], Z[3, 17, 4, 16], 
  X[6, 9, 7, 10], X[14, 7, 15, 8], X[8, 15, 9, 16]], 308}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 11, 1, 12], Z[17, 5, 18, 4], 
  X[5, 3, 6, 2], Y[19, 13, 20, 12], X[10, 14, 11, 13], Y[3, 17, 4, 16], 
  X[6, 9, 7, 10], X[14, 7, 15, 8], X[8, 15, 9, 16]], 309}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[17, 5, 18, 4], 
  X[5, 3, 6, 2], Y[19, 11, 20, 10], X[8, 12, 9, 11], X[3, 17, 4, 16], 
  Y[6, 13, 7, 14], Y[7, 15, 8, 14], X[12, 15, 13, 16]], 310}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[17, 5, 18, 4], 
  X[5, 3, 6, 2], Y[19, 11, 20, 10], X[8, 12, 9, 11], X[3, 17, 4, 16], 
  Z[6, 13, 7, 14], Z[7, 15, 8, 14], X[12, 15, 13, 16]], 311}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], Y[17, 5, 18, 4], 
  X[5, 3, 6, 2], Y[19, 11, 20, 10], X[8, 12, 9, 11], Z[3, 17, 4, 16], 
  X[6, 13, 7, 14], X[14, 7, 15, 8], X[12, 15, 13, 16]], 312}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], Z[17, 5, 18, 4], 
  X[5, 3, 6, 2], Y[19, 11, 20, 10], X[8, 12, 9, 11], Y[3, 17, 4, 16], 
  X[6, 13, 7, 14], X[14, 7, 15, 8], X[12, 15, 13, 16]], 313}
{{2, 0}, PD[X[1, 15, 2, 14], X[4, 7, 1, 8], X[15, 12, 16, 13], 
  X[13, 3, 14, 2], X[8, 3, 9, 4], X[6, 10, 7, 9], Y[11, 19, 12, 20], 
  Y[16, 19, 11, 18], Y[5, 17, 6, 18], Y[10, 17, 5, 20]], 314}
{{2, 0}, PD[X[1, 15, 2, 14], Y[4, 7, 1, 8], X[15, 12, 16, 13], 
  X[13, 3, 14, 2], Z[8, 3, 9, 4], X[6, 10, 7, 9], Y[11, 19, 12, 20], 
  Y[16, 19, 11, 18], X[17, 6, 18, 5], X[10, 17, 5, 20]], 315}
{{2, 0}, PD[X[1, 15, 2, 14], Y[4, 7, 1, 8], X[15, 12, 16, 13], 
  X[13, 3, 14, 2], Z[8, 3, 9, 4], X[6, 10, 7, 9], Z[11, 19, 12, 20], 
  Z[16, 19, 11, 18], X[17, 6, 18, 5], X[10, 17, 5, 20]], 316}
{{2, 0}, PD[Y[1, 15, 2, 14], X[4, 7, 1, 8], X[15, 12, 16, 13], 
  Y[2, 13, 3, 14], X[8, 3, 9, 4], X[6, 10, 7, 9], X[11, 19, 12, 20], 
  X[18, 16, 19, 11], Y[5, 17, 6, 18], Y[10, 17, 5, 20]], 317}
{{2, 0}, PD[Y[1, 15, 2, 14], X[4, 7, 1, 8], X[15, 12, 16, 13], 
  Y[2, 13, 3, 14], X[8, 3, 9, 4], X[6, 10, 7, 9], X[11, 19, 12, 20], 
  X[18, 16, 19, 11], Z[5, 17, 6, 18], Z[10, 17, 5, 20]], 318}
{{2, 0}, PD[Y[1, 15, 2, 14], Y[4, 7, 1, 8], X[15, 12, 16, 13], 
  Y[2, 13, 3, 14], Z[8, 3, 9, 4], X[6, 10, 7, 9], X[11, 19, 12, 20], 
  X[18, 16, 19, 11], X[17, 6, 18, 5], X[10, 17, 5, 20]], 319}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 16, 1, 17], X[5, 2, 6, 3], Y[7, 18, 8, 17], 
  X[15, 19, 16, 18], X[3, 10, 4, 11], X[11, 4, 12, 5], X[19, 15, 20, 14], 
  Y[9, 13, 10, 14], Y[12, 13, 9, 20]], 320}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 16, 1, 17], X[5, 2, 6, 3], Y[7, 18, 8, 17], 
  X[15, 19, 16, 18], X[3, 10, 4, 11], X[11, 4, 12, 5], X[19, 15, 20, 14], 
  Z[9, 13, 10, 14], Z[12, 13, 9, 20]], 321}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 16, 1, 17], X[5, 2, 6, 3], Y[7, 18, 8, 17], 
  X[15, 19, 16, 18], Y[3, 10, 4, 11], Y[4, 12, 5, 11], X[19, 15, 20, 14], 
  X[13, 10, 14, 9], X[12, 13, 9, 20]], 322}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 16, 1, 17], X[5, 2, 6, 3], Y[7, 18, 8, 17], 
  X[15, 19, 16, 18], Z[3, 10, 4, 11], Z[4, 12, 5, 11], X[19, 15, 20, 14], 
  X[13, 10, 14, 9], X[12, 13, 9, 20]], 323}
{{1, -2}, PD[X[1, 6, 2, 7], Y[10, 18, 1, 17], X[5, 13, 6, 12], X[7, 2, 8, 3], 
  Z[16, 10, 17, 9], X[18, 16, 19, 15], Y[11, 20, 12, 15], X[13, 5, 14, 4], 
  X[3, 8, 4, 9], Z[19, 14, 20, 11]], 324}
{{1, -2}, PD[X[1, 6, 2, 7], Y[10, 18, 1, 17], X[5, 13, 6, 12], X[7, 2, 8, 3], 
  Z[16, 10, 17, 9], X[18, 16, 19, 15], Z[11, 20, 12, 15], X[13, 5, 14, 4], 
  X[3, 8, 4, 9], Y[19, 14, 20, 11]], 325}
{{1, -2}, PD[X[1, 9, 2, 8], X[5, 1, 6, 10], X[9, 5, 10, 4], X[18, 2, 19, 3], 
  Y[7, 14, 8, 15], Y[6, 14, 7, 13], X[3, 19, 4, 20], Y[17, 12, 18, 11], 
  X[12, 16, 13, 15], Y[20, 16, 17, 11]], 326}
{{1, -2}, PD[X[1, 9, 2, 8], X[5, 1, 6, 10], X[9, 5, 10, 4], X[18, 2, 19, 3], 
  Y[7, 14, 8, 15], Y[6, 14, 7, 13], X[3, 19, 4, 20], Z[17, 12, 18, 11], 
  X[12, 16, 13, 15], Z[20, 16, 17, 11]], 327}
{{2, 0}, PD[X[1, 9, 2, 8], Y[10, 5, 1, 6], Y[9, 5, 10, 4], X[18, 2, 19, 3], 
  X[14, 8, 15, 7], X[6, 14, 7, 13], X[3, 19, 4, 20], Y[17, 12, 18, 11], 
  X[12, 16, 13, 15], Y[20, 16, 17, 11]], 328}
{{2, 0}, PD[X[1, 9, 2, 8], Y[10, 5, 1, 6], Y[9, 5, 10, 4], X[18, 2, 19, 3], 
  X[14, 8, 15, 7], X[6, 14, 7, 13], X[3, 19, 4, 20], Z[17, 12, 18, 11], 
  X[12, 16, 13, 15], Z[20, 16, 17, 11]], 329}
{{2, 0}, PD[X[1, 9, 2, 8], Y[10, 5, 1, 6], Y[9, 5, 10, 4], X[18, 2, 19, 3], 
  Z[7, 14, 8, 15], Z[6, 14, 7, 13], X[3, 19, 4, 20], X[17, 12, 18, 11], 
  X[12, 16, 13, 15], X[16, 17, 11, 20]], 330}
{{1, -2}, PD[X[13, 2, 14, 1], X[8, 15, 1, 14], X[2, 13, 3, 12], 
  X[7, 5, 8, 4], X[15, 10, 16, 11], X[11, 4, 12, 3], Y[6, 19, 7, 20], 
  Y[5, 19, 6, 18], Y[9, 17, 10, 18], Y[16, 17, 9, 20]], 331}
{{1, -2}, PD[X[13, 2, 14, 1], X[8, 15, 1, 14], X[2, 13, 3, 12], 
  X[4, 7, 5, 8], X[10, 16, 11, 15], X[11, 4, 12, 3], Y[6, 19, 7, 20], 
  Y[5, 19, 6, 18], Y[9, 17, 10, 18], Y[16, 17, 9, 20]], 332}
{{2, 2}, PD[Y[13, 2, 14, 1], Y[14, 8, 15, 1], Y[12, 2, 13, 3], X[7, 5, 8, 4], 
  X[15, 10, 16, 11], Z[3, 11, 4, 12], X[19, 7, 20, 6], X[5, 19, 6, 18], 
  X[9, 17, 10, 18], X[20, 16, 17, 9]], 333}
{{1, 0}, PD[Y[1, 10, 2, 11], X[16, 3, 1, 4], Z[9, 2, 10, 3], 
  X[11, 14, 12, 15], X[4, 15, 5, 16], X[8, 6, 9, 5], X[13, 19, 14, 20], 
  X[18, 12, 19, 13], Y[7, 17, 8, 18], Y[6, 17, 7, 20]], 334}
{{1, 0}, PD[Y[1, 10, 2, 11], X[16, 3, 1, 4], Z[9, 2, 10, 3], 
  X[11, 14, 12, 15], X[4, 15, 5, 16], X[8, 6, 9, 5], X[13, 19, 14, 20], 
  X[18, 12, 19, 13], Z[7, 17, 8, 18], Z[6, 17, 7, 20]], 335}
{{1, 0}, PD[Y[1, 10, 2, 11], X[16, 3, 1, 4], Z[9, 2, 10, 3], 
  X[14, 12, 15, 11], X[4, 15, 5, 16], X[5, 8, 6, 9], Y[13, 19, 14, 20], 
  Y[12, 19, 13, 18], X[7, 17, 8, 18], X[20, 6, 17, 7]], 336}
{{1, 0}, PD[Y[1, 10, 2, 11], X[16, 3, 1, 4], Z[9, 2, 10, 3], 
  X[14, 12, 15, 11], X[4, 15, 5, 16], X[5, 8, 6, 9], Z[13, 19, 14, 20], 
  Z[12, 19, 13, 18], X[7, 17, 8, 18], X[20, 6, 17, 7]], 337}
{{1, -2}, PD[X[8, 1, 9, 2], X[12, 7, 1, 8], X[18, 9, 19, 10], X[5, 3, 6, 2], 
  X[6, 11, 7, 12], X[10, 19, 11, 20], Y[17, 14, 18, 13], Y[4, 15, 5, 14], 
  Y[3, 15, 4, 16], Y[20, 16, 17, 13]], 338}
{{1, -2}, PD[X[8, 1, 9, 2], X[12, 7, 1, 8], Y[9, 19, 10, 18], X[5, 3, 6, 2], 
  X[6, 11, 7, 12], Z[19, 11, 20, 10], X[13, 17, 14, 18], Y[4, 15, 5, 14], 
  Y[3, 15, 4, 16], X[20, 16, 17, 13]], 339}
{{1, -2}, PD[X[8, 1, 9, 2], X[12, 7, 1, 8], Y[9, 19, 10, 18], X[5, 3, 6, 2], 
  X[6, 11, 7, 12], Z[19, 11, 20, 10], X[13, 17, 14, 18], Z[4, 15, 5, 14], 
  Z[3, 15, 4, 16], X[20, 16, 17, 13]], 340}
{{1, -2}, PD[Y[1, 18, 2, 17], X[6, 4, 1, 3], X[18, 12, 19, 11], 
  Y[2, 16, 3, 17], Y[5, 9, 6, 10], Y[4, 9, 5, 8], X[12, 20, 13, 19], 
  X[10, 16, 11, 15], X[14, 8, 15, 7], X[20, 14, 7, 13]], 341}
{{1, -2}, PD[Y[1, 18, 2, 17], X[6, 4, 1, 3], X[18, 12, 19, 11], 
  Y[2, 16, 3, 17], Z[5, 9, 6, 10], Z[4, 9, 5, 8], X[12, 20, 13, 19], 
  X[10, 16, 11, 15], X[14, 8, 15, 7], X[20, 14, 7, 13]], 342}
{{1, -2}, PD[Y[1, 18, 2, 17], X[6, 4, 1, 3], X[11, 18, 12, 19], 
  Y[2, 16, 3, 17], Y[5, 9, 6, 10], Y[4, 9, 5, 8], X[19, 12, 20, 13], 
  X[10, 16, 11, 15], X[7, 14, 8, 15], X[13, 20, 14, 7]], 343}
{{1, -2}, PD[Y[1, 18, 2, 17], X[6, 4, 1, 3], X[11, 18, 12, 19], 
  Y[2, 16, 3, 17], Z[5, 9, 6, 10], Z[4, 9, 5, 8], X[19, 12, 20, 13], 
  X[10, 16, 11, 15], X[7, 14, 8, 15], X[13, 20, 14, 7]], 344}
{{1, -2}, PD[Y[1, 11, 2, 12], X[8, 4, 1, 3], X[18, 11, 19, 10], 
  Y[2, 13, 3, 12], X[4, 8, 5, 7], X[9, 20, 10, 19], X[17, 13, 18, 14], 
  Y[5, 17, 6, 16], Y[6, 15, 7, 16], X[20, 9, 15, 14]], 345}
{{1, -2}, PD[Y[1, 11, 2, 12], X[8, 4, 1, 3], X[18, 11, 19, 10], 
  Y[2, 13, 3, 12], X[4, 8, 5, 7], X[9, 20, 10, 19], X[17, 13, 18, 14], 
  Z[5, 17, 6, 16], Z[6, 15, 7, 16], X[20, 9, 15, 14]], 346}
{{1, 0}, PD[Y[1, 14, 2, 15], X[20, 18, 1, 17], Z[13, 2, 14, 3], 
  X[15, 13, 16, 12], X[11, 17, 12, 16], X[6, 20, 7, 19], X[18, 6, 19, 5], 
  Y[3, 9, 4, 8], X[7, 11, 8, 10], Y[4, 9, 5, 10]], 347}
{{1, -2}, PD[Y[1, 14, 2, 15], X[20, 18, 1, 17], Z[13, 2, 14, 3], 
  X[15, 13, 16, 12], X[11, 17, 12, 16], Y[19, 6, 20, 7], Y[18, 6, 19, 5], 
  X[3, 9, 4, 8], X[7, 11, 8, 10], X[9, 5, 10, 4]], 348}
{{1, -2}, PD[Y[1, 14, 2, 15], X[20, 18, 1, 17], Z[13, 2, 14, 3], 
  X[15, 13, 16, 12], X[11, 17, 12, 16], Z[19, 6, 20, 7], Z[18, 6, 19, 5], 
  X[3, 9, 4, 8], X[7, 11, 8, 10], X[9, 5, 10, 4]], 349}
{{1, -2}, PD[X[18, 1, 19, 2], X[8, 17, 1, 18], X[19, 10, 20, 11], 
  X[2, 5, 3, 6], X[16, 7, 17, 8], Y[9, 14, 10, 15], Y[20, 14, 9, 13], 
  Z[11, 4, 12, 5], Y[3, 12, 4, 13], X[6, 15, 7, 16]], 350}
{{1, -2}, PD[X[18, 1, 19, 2], X[8, 17, 1, 18], X[10, 20, 11, 19], 
  X[5, 3, 6, 2], X[16, 7, 17, 8], Y[9, 14, 10, 15], Y[20, 14, 9, 13], 
  Z[11, 4, 12, 5], Y[3, 12, 4, 13], X[6, 15, 7, 16]], 351}
{{1, -2}, PD[X[1, 14, 2, 15], X[20, 18, 1, 17], Y[13, 6, 14, 7], 
  X[15, 2, 16, 3], X[3, 16, 4, 17], Z[19, 11, 20, 10], Z[18, 11, 19, 12], 
  Z[7, 12, 8, 13], X[5, 9, 6, 8], X[9, 5, 10, 4]], 352}
{{1, -2}, PD[Y[1, 17, 2, 18], X[6, 4, 1, 3], X[16, 10, 17, 9], 
  Y[2, 19, 3, 18], Y[5, 14, 6, 13], Y[4, 14, 5, 15], X[8, 16, 9, 15], 
  X[10, 20, 11, 19], X[12, 8, 13, 7], X[20, 12, 7, 11]], 353}
{{1, -2}, PD[Y[1, 17, 2, 18], X[6, 4, 1, 3], X[16, 10, 17, 9], 
  Y[2, 19, 3, 18], Z[5, 14, 6, 13], Z[4, 14, 5, 15], X[8, 16, 9, 15], 
  X[10, 20, 11, 19], X[12, 8, 13, 7], X[20, 12, 7, 11]], 354}
{{1, -2}, PD[X[1, 12, 2, 11], X[3, 8, 4, 1], X[18, 12, 19, 13], 
  X[10, 3, 11, 2], X[7, 4, 8, 5], X[13, 19, 14, 20], Y[17, 10, 18, 9], 
  Y[5, 16, 6, 15], Y[6, 14, 7, 15], Y[20, 16, 17, 9]], 355}
{{1, -2}, PD[X[1, 12, 2, 11], X[3, 8, 4, 1], Y[12, 19, 13, 18], 
  X[10, 3, 11, 2], X[7, 4, 8, 5], Z[19, 14, 20, 13], X[9, 17, 10, 18], 
  Z[5, 16, 6, 15], Z[6, 14, 7, 15], X[20, 16, 17, 9]], 356}
{{1, -2}, PD[Y[1, 12, 2, 11], X[8, 4, 1, 3], X[12, 19, 13, 18], 
  Y[2, 10, 3, 11], X[4, 8, 5, 7], X[19, 14, 20, 13], Y[17, 10, 18, 9], 
  X[15, 5, 16, 6], X[6, 14, 7, 15], Y[20, 16, 17, 9]], 357}
{{1, -2}, PD[Y[1, 12, 2, 11], X[8, 4, 1, 3], Z[12, 19, 13, 18], 
  Y[2, 10, 3, 11], X[4, 8, 5, 7], Y[19, 14, 20, 13], X[17, 10, 18, 9], 
  X[15, 5, 16, 6], X[6, 14, 7, 15], X[16, 17, 9, 20]], 358}
{{1, -2}, PD[X[1, 8, 2, 9], X[3, 16, 4, 1], X[18, 8, 19, 7], X[9, 2, 10, 3], 
  X[15, 13, 16, 12], Y[4, 13, 5, 14], X[6, 20, 7, 19], Y[17, 10, 18, 11], 
  Z[11, 20, 12, 17], Z[14, 5, 15, 6]], 359}
{{1, -2}, PD[X[1, 8, 2, 9], X[3, 16, 4, 1], X[18, 8, 19, 7], X[9, 2, 10, 3], 
  X[15, 13, 16, 12], Y[4, 13, 5, 14], X[6, 20, 7, 19], Z[17, 10, 18, 11], 
  Y[11, 20, 12, 17], Z[14, 5, 15, 6]], 360}
{{1, -2}, PD[X[1, 8, 2, 9], X[3, 16, 4, 1], Y[7, 18, 8, 19], X[9, 2, 10, 3], 
  X[15, 13, 16, 12], Y[4, 13, 5, 14], Z[19, 6, 20, 7], X[10, 18, 11, 17], 
  X[20, 12, 17, 11], Z[14, 5, 15, 6]], 361}
{{1, -2}, PD[Y[1, 8, 2, 9], X[16, 4, 1, 3], X[7, 18, 8, 19], Y[2, 10, 3, 9], 
  X[12, 15, 13, 16], X[4, 13, 5, 14], X[19, 6, 20, 7], Y[17, 10, 18, 11], 
  Z[11, 20, 12, 17], X[14, 5, 15, 6]], 362}
{{1, -2}, PD[Y[1, 8, 2, 9], X[16, 4, 1, 3], Z[7, 18, 8, 19], Y[2, 10, 3, 9], 
  X[12, 15, 13, 16], X[4, 13, 5, 14], Y[19, 6, 20, 7], X[17, 10, 18, 11], 
  X[11, 20, 12, 17], X[14, 5, 15, 6]], 363}
{{1, -2}, PD[Y[1, 18, 2, 17], X[14, 4, 1, 3], X[18, 6, 19, 7], 
  Y[2, 16, 3, 17], X[10, 13, 11, 14], Y[4, 11, 5, 12], Y[5, 13, 6, 12], 
  X[19, 10, 20, 9], X[15, 8, 16, 7], X[8, 15, 9, 20]], 364}
{{1, -2}, PD[Y[1, 18, 2, 17], X[14, 4, 1, 3], X[18, 6, 19, 7], 
  Y[2, 16, 3, 17], X[10, 13, 11, 14], Z[4, 11, 5, 12], Z[5, 13, 6, 12], 
  X[19, 10, 20, 9], X[15, 8, 16, 7], X[8, 15, 9, 20]], 365}
{{1, 0}, PD[X[1, 10, 2, 11], X[3, 20, 4, 1], X[6, 9, 7, 10], X[11, 2, 12, 3], 
  X[14, 19, 15, 20], Y[4, 18, 5, 17], Y[5, 16, 6, 17], Y[8, 13, 9, 14], 
  Y[7, 13, 8, 12], X[18, 15, 19, 16]], 366}
{{1, 0}, PD[X[1, 10, 2, 11], X[3, 20, 4, 1], X[6, 9, 7, 10], X[11, 2, 12, 3], 
  X[14, 19, 15, 20], Y[4, 18, 5, 17], Y[5, 16, 6, 17], Z[8, 13, 9, 14], 
  Z[7, 13, 8, 12], X[18, 15, 19, 16]], 367}
{{1, -2}, PD[Y[1, 10, 2, 11], X[20, 4, 1, 3], X[9, 7, 10, 6], 
  Y[2, 12, 3, 11], X[19, 15, 20, 14], Y[4, 18, 5, 17], Y[5, 16, 6, 17], 
  X[13, 9, 14, 8], X[7, 13, 8, 12], X[15, 19, 16, 18]], 368}
{{1, -2}, PD[Y[1, 10, 2, 11], X[20, 4, 1, 3], X[9, 7, 10, 6], 
  Y[2, 12, 3, 11], X[19, 15, 20, 14], Z[4, 18, 5, 17], Z[5, 16, 6, 17], 
  X[13, 9, 14, 8], X[7, 13, 8, 12], X[15, 19, 16, 18]], 369}
{{1, -2}, PD[Y[1, 17, 2, 18], X[14, 4, 1, 3], X[8, 16, 9, 17], 
  Y[2, 19, 3, 18], X[10, 13, 11, 14], Y[4, 11, 5, 12], X[15, 7, 16, 8], 
  X[9, 20, 10, 19], Z[12, 5, 13, 6], X[6, 20, 7, 15]], 370}
{{1, -2}, PD[Y[1, 17, 2, 18], X[14, 4, 1, 3], X[8, 16, 9, 17], 
  Y[2, 19, 3, 18], X[10, 13, 11, 14], Z[4, 11, 5, 12], X[15, 7, 16, 8], 
  X[9, 20, 10, 19], Y[12, 5, 13, 6], X[6, 20, 7, 15]], 371}
{{1, 0}, PD[X[1, 6, 2, 7], X[16, 12, 1, 11], Y[5, 19, 6, 18], X[7, 2, 8, 3], 
  X[10, 16, 11, 15], Y[12, 17, 13, 18], Y[4, 19, 5, 20], X[3, 8, 4, 9], 
  X[14, 10, 15, 9], Z[20, 13, 17, 14]], 372}
{{1, -2}, PD[X[1, 5, 2, 4], X[16, 18, 1, 19], X[10, 6, 11, 5], 
  Y[2, 13, 3, 14], Y[3, 15, 4, 14], X[19, 15, 20, 16], Y[17, 10, 18, 9], 
  X[6, 12, 7, 11], X[12, 8, 13, 7], Y[20, 8, 17, 9]], 373}
{{1, -2}, PD[X[1, 5, 2, 4], X[16, 18, 1, 19], X[10, 6, 11, 5], 
  Y[2, 13, 3, 14], Y[3, 15, 4, 14], X[19, 15, 20, 16], Z[17, 10, 18, 9], 
  X[6, 12, 7, 11], X[12, 8, 13, 7], Z[20, 8, 17, 9]], 374}
{{1, -2}, PD[X[1, 5, 2, 4], Y[16, 18, 1, 19], X[10, 6, 11, 5], 
  Z[2, 13, 3, 14], Z[3, 15, 4, 14], Z[19, 15, 20, 16], X[17, 10, 18, 9], 
  X[6, 12, 7, 11], X[12, 8, 13, 7], X[8, 17, 9, 20]], 375}
{{1, -2}, PD[X[1, 5, 2, 4], X[10, 14, 1, 13], Y[5, 19, 6, 18], Z[2, 7, 3, 8], 
  Z[3, 9, 4, 8], X[12, 10, 13, 9], X[14, 20, 15, 19], Y[6, 17, 7, 18], 
  X[16, 12, 17, 11], X[20, 16, 11, 15]], 376}
{{1, -2}, PD[X[1, 5, 2, 4], Y[10, 14, 1, 13], X[18, 5, 19, 6], Z[2, 7, 3, 8], 
  Z[3, 9, 4, 8], Z[12, 10, 13, 9], X[14, 20, 15, 19], X[6, 17, 7, 18], 
  X[16, 12, 17, 11], X[20, 16, 11, 15]], 377}
{{1, -2}, PD[X[1, 7, 2, 6], X[12, 18, 1, 19], Y[7, 14, 8, 15], X[5, 3, 6, 2], 
  X[19, 11, 20, 12], Y[17, 14, 18, 13], Y[8, 16, 9, 15], X[9, 4, 10, 5], 
  X[3, 10, 4, 11], Y[20, 16, 17, 13]], 378}
{{1, -2}, PD[X[1, 7, 2, 6], Y[12, 18, 1, 19], X[14, 8, 15, 7], X[5, 3, 6, 2], 
  Z[19, 11, 20, 12], Z[17, 14, 18, 13], X[8, 16, 9, 15], X[9, 4, 10, 5], 
  X[3, 10, 4, 11], Z[20, 16, 17, 13]], 379}
{{1, -2}, PD[X[1, 7, 2, 6], Y[12, 18, 1, 19], Y[7, 14, 8, 15], X[5, 3, 6, 2], 
  Z[19, 11, 20, 12], X[17, 14, 18, 13], Y[8, 16, 9, 15], X[9, 4, 10, 5], 
  X[3, 10, 4, 11], X[16, 17, 13, 20]], 380}
{{1, -2}, PD[X[1, 7, 2, 6], Y[12, 18, 1, 19], Z[7, 14, 8, 15], X[5, 3, 6, 2], 
  Z[19, 11, 20, 12], X[17, 14, 18, 13], Z[8, 16, 9, 15], X[9, 4, 10, 5], 
  X[3, 10, 4, 11], X[16, 17, 13, 20]], 381}
{{1, -2}, PD[X[1, 5, 2, 4], X[16, 18, 1, 19], X[10, 5, 11, 6], 
  Y[2, 13, 3, 14], Y[3, 15, 4, 14], X[19, 15, 20, 16], Y[17, 7, 18, 8], 
  X[6, 11, 7, 12], X[12, 9, 13, 10], Y[20, 9, 17, 8]], 382}
{{1, -2}, PD[X[1, 5, 2, 4], X[16, 18, 1, 19], X[10, 5, 11, 6], 
  Y[2, 13, 3, 14], Y[3, 15, 4, 14], X[19, 15, 20, 16], Z[17, 7, 18, 8], 
  X[6, 11, 7, 12], X[12, 9, 13, 10], Z[20, 9, 17, 8]], 383}
{{2, 0}, PD[X[1, 5, 2, 4], X[16, 18, 1, 19], Y[5, 11, 6, 10], 
  Y[2, 13, 3, 14], Y[3, 15, 4, 14], X[19, 15, 20, 16], X[7, 18, 8, 17], 
  Z[11, 7, 12, 6], X[12, 9, 13, 10], X[20, 9, 17, 8]], 384}
{{2, 0}, PD[X[1, 5, 2, 4], X[16, 18, 1, 19], Y[5, 11, 6, 10], 
  Z[2, 13, 3, 14], Z[3, 15, 4, 14], X[19, 15, 20, 16], X[7, 18, 8, 17], 
  Z[11, 7, 12, 6], X[12, 9, 13, 10], X[20, 9, 17, 8]], 385}
{{1, -2}, PD[X[1, 5, 2, 4], X[18, 1, 19, 16], Y[5, 11, 6, 10], 
  X[13, 3, 14, 2], X[3, 15, 4, 14], X[15, 20, 16, 19], Z[17, 7, 18, 8], 
  Z[11, 7, 12, 6], X[12, 9, 13, 10], Z[20, 9, 17, 8]], 386}
{{2, 0}, PD[X[1, 5, 2, 4], X[18, 1, 19, 16], Y[5, 11, 6, 10], 
  Y[2, 13, 3, 14], Y[3, 15, 4, 14], X[15, 20, 16, 19], X[17, 7, 18, 8], 
  Z[11, 7, 12, 6], X[12, 9, 13, 10], X[8, 20, 9, 17]], 387}
{{2, 0}, PD[X[1, 5, 2, 4], X[18, 1, 19, 16], Y[5, 11, 6, 10], 
  Z[2, 13, 3, 14], Z[3, 15, 4, 14], X[15, 20, 16, 19], X[17, 7, 18, 8], 
  Z[11, 7, 12, 6], X[12, 9, 13, 10], X[8, 20, 9, 17]], 388}
{{1, 0}, PD[X[1, 5, 2, 4], Y[16, 18, 1, 19], X[10, 5, 11, 6], 
  X[13, 3, 14, 2], X[3, 15, 4, 14], Z[19, 15, 20, 16], Z[17, 7, 18, 8], 
  X[6, 11, 7, 12], X[12, 9, 13, 10], Z[20, 9, 17, 8]], 389}
{{1, -2}, PD[X[1, 5, 2, 4], Y[16, 18, 1, 19], X[10, 5, 11, 6], 
  Z[2, 13, 3, 14], Z[3, 15, 4, 14], Z[19, 15, 20, 16], X[17, 7, 18, 8], 
  X[6, 11, 7, 12], X[12, 9, 13, 10], X[8, 20, 9, 17]], 390}
{{1, -2}, PD[X[1, 5, 2, 4], Y[16, 18, 1, 19], Y[5, 11, 6, 10], 
  X[13, 3, 14, 2], X[3, 15, 4, 14], Z[19, 15, 20, 16], X[7, 18, 8, 17], 
  Z[11, 7, 12, 6], X[12, 9, 13, 10], X[20, 9, 17, 8]], 391}
{{1, -2}, PD[X[1, 5, 2, 4], Y[16, 18, 1, 19], Z[5, 11, 6, 10], 
  X[13, 3, 14, 2], X[3, 15, 4, 14], Z[19, 15, 20, 16], X[7, 18, 8, 17], 
  Y[11, 7, 12, 6], X[12, 9, 13, 10], X[20, 9, 17, 8]], 392}
{{2, 0}, PD[X[1, 5, 2, 4], X[16, 18, 1, 19], X[8, 5, 9, 6], Y[2, 13, 3, 14], 
  Y[3, 15, 4, 14], X[19, 15, 20, 16], X[9, 18, 10, 17], Y[6, 11, 7, 12], 
  Y[7, 13, 8, 12], X[20, 11, 17, 10]], 393}
{{1, -2}, PD[X[1, 5, 2, 4], X[16, 18, 1, 19], X[8, 5, 9, 6], Y[2, 13, 3, 14], 
  Y[3, 15, 4, 14], X[19, 15, 20, 16], Y[17, 9, 18, 10], X[6, 11, 7, 12], 
  X[12, 7, 13, 8], Y[20, 11, 17, 10]], 394}
{{1, -2}, PD[X[1, 5, 2, 4], X[16, 18, 1, 19], X[8, 5, 9, 6], Y[2, 13, 3, 14], 
  Y[3, 15, 4, 14], X[19, 15, 20, 16], Z[17, 9, 18, 10], X[6, 11, 7, 12], 
  X[12, 7, 13, 8], Z[20, 11, 17, 10]], 395}
{{1, -2}, PD[X[1, 5, 2, 4], X[18, 1, 19, 16], X[8, 5, 9, 6], X[13, 3, 14, 2], 
  X[3, 15, 4, 14], X[15, 20, 16, 19], Y[17, 9, 18, 10], Y[6, 11, 7, 12], 
  Y[7, 13, 8, 12], Y[20, 11, 17, 10]], 396}
{{2, 0}, PD[X[1, 5, 2, 4], X[18, 1, 19, 16], X[8, 5, 9, 6], Y[2, 13, 3, 14], 
  Y[3, 15, 4, 14], X[15, 20, 16, 19], X[17, 9, 18, 10], Y[6, 11, 7, 12], 
  Y[7, 13, 8, 12], X[10, 20, 11, 17]], 397}
{{1, -2}, PD[X[1, 5, 2, 4], Y[16, 18, 1, 19], X[8, 5, 9, 6], X[13, 3, 14, 2], 
  X[3, 15, 4, 14], Z[19, 15, 20, 16], X[9, 18, 10, 17], Y[6, 11, 7, 12], 
  Y[7, 13, 8, 12], X[20, 11, 17, 10]], 398}
{{1, -2}, PD[X[1, 5, 2, 4], Y[16, 18, 1, 19], X[8, 5, 9, 6], X[13, 3, 14, 2], 
  X[3, 15, 4, 14], Z[19, 15, 20, 16], X[9, 18, 10, 17], Z[6, 11, 7, 12], 
  Z[7, 13, 8, 12], X[20, 11, 17, 10]], 399}
{{1, 0}, PD[X[1, 5, 2, 4], Y[16, 18, 1, 19], X[8, 5, 9, 6], X[13, 3, 14, 2], 
  X[3, 15, 4, 14], Z[19, 15, 20, 16], Z[17, 9, 18, 10], X[6, 11, 7, 12], 
  X[12, 7, 13, 8], Z[20, 11, 17, 10]], 400}
{{1, -2}, PD[X[1, 5, 2, 4], Y[16, 18, 1, 19], X[8, 5, 9, 6], Z[2, 13, 3, 14], 
  Z[3, 15, 4, 14], Z[19, 15, 20, 16], X[17, 9, 18, 10], X[6, 11, 7, 12], 
  X[12, 7, 13, 8], X[10, 20, 11, 17]], 401}
{{2, 0}, PD[X[1, 5, 2, 4], X[10, 12, 1, 13], X[5, 20, 6, 19], Y[2, 7, 3, 8], 
  Y[3, 9, 4, 8], X[13, 9, 14, 10], Y[11, 16, 12, 17], Y[20, 16, 11, 15], 
  X[18, 7, 19, 6], X[17, 14, 18, 15]], 402}
{{2, 0}, PD[X[1, 5, 2, 4], X[10, 12, 1, 13], X[5, 20, 6, 19], Y[2, 7, 3, 8], 
  Y[3, 9, 4, 8], X[13, 9, 14, 10], Z[11, 16, 12, 17], Z[20, 16, 11, 15], 
  X[18, 7, 19, 6], X[17, 14, 18, 15]], 403}
{{1, -2}, PD[X[1, 5, 2, 4], X[10, 12, 1, 13], Y[5, 20, 6, 19], Z[2, 7, 3, 8], 
  Z[3, 9, 4, 8], X[13, 9, 14, 10], X[11, 16, 12, 17], X[15, 20, 16, 11], 
  Y[6, 18, 7, 19], X[17, 14, 18, 15]], 404}
{{2, 0}, PD[X[1, 5, 2, 4], X[12, 1, 13, 10], X[19, 5, 20, 6], Y[2, 7, 3, 8], 
  Y[3, 9, 4, 8], X[9, 14, 10, 13], Y[11, 16, 12, 17], Y[20, 16, 11, 15], 
  X[6, 18, 7, 19], X[17, 14, 18, 15]], 405}
{{2, 0}, PD[X[1, 5, 2, 4], X[12, 1, 13, 10], X[19, 5, 20, 6], Y[2, 7, 3, 8], 
  Y[3, 9, 4, 8], X[9, 14, 10, 13], Z[11, 16, 12, 17], Z[20, 16, 11, 15], 
  X[6, 18, 7, 19], X[17, 14, 18, 15]], 406}
{{1, -2}, PD[X[1, 5, 2, 4], X[12, 1, 13, 10], Y[5, 20, 6, 19], X[7, 3, 8, 2], 
  X[3, 9, 4, 8], X[9, 14, 10, 13], Z[11, 16, 12, 17], Z[20, 16, 11, 15], 
  Y[6, 18, 7, 19], X[17, 14, 18, 15]], 407}
{{1, -2}, PD[X[1, 5, 2, 4], Y[10, 12, 1, 13], X[5, 20, 6, 19], X[7, 3, 8, 2], 
  X[3, 9, 4, 8], Z[13, 9, 14, 10], Z[11, 16, 12, 17], Z[20, 16, 11, 15], 
  X[18, 7, 19, 6], X[17, 14, 18, 15]], 408}
{{1, -2}, PD[X[1, 5, 2, 4], Y[10, 12, 1, 13], X[19, 5, 20, 6], Z[2, 7, 3, 8], 
  Z[3, 9, 4, 8], Z[13, 9, 14, 10], X[11, 16, 12, 17], X[15, 20, 16, 11], 
  X[6, 18, 7, 19], X[17, 14, 18, 15]], 409}
{{1, 0}, PD[X[1, 5, 2, 4], Y[10, 12, 1, 13], Y[5, 20, 6, 19], X[7, 3, 8, 2], 
  X[3, 9, 4, 8], Z[13, 9, 14, 10], X[11, 16, 12, 17], X[15, 20, 16, 11], 
  Y[6, 18, 7, 19], X[17, 14, 18, 15]], 410}
{{1, 0}, PD[X[1, 5, 2, 4], Y[10, 12, 1, 13], Z[5, 20, 6, 19], X[7, 3, 8, 2], 
  X[3, 9, 4, 8], Z[13, 9, 14, 10], X[11, 16, 12, 17], X[15, 20, 16, 11], 
  Z[6, 18, 7, 19], X[17, 14, 18, 15]], 411}
{{1, -2}, PD[X[1, 12, 2, 13], Y[20, 9, 1, 10], X[11, 8, 12, 9], 
  X[15, 3, 16, 2], X[18, 14, 19, 13], Z[10, 19, 11, 20], X[7, 15, 8, 14], 
  X[3, 7, 4, 6], Y[16, 6, 17, 5], Y[17, 4, 18, 5]], 412}
{{2, 0}, PD[X[1, 5, 2, 4], X[10, 19, 1, 18], X[5, 13, 6, 14], Y[2, 7, 3, 8], 
  Y[3, 9, 4, 8], X[17, 10, 18, 9], X[19, 12, 20, 13], X[14, 6, 15, 7], 
  Z[16, 12, 17, 11], Y[20, 16, 11, 15]], 413}
{{1, -2}, PD[X[1, 5, 2, 4], X[10, 19, 1, 18], Y[5, 13, 6, 14], Z[2, 7, 3, 8], 
  Z[3, 9, 4, 8], X[17, 10, 18, 9], X[19, 12, 20, 13], Y[6, 15, 7, 14], 
  X[11, 16, 12, 17], X[15, 20, 16, 11]], 414}
{{2, 0}, PD[X[1, 5, 2, 4], X[18, 10, 19, 1], X[13, 6, 14, 5], Y[2, 7, 3, 8], 
  Y[3, 9, 4, 8], X[9, 17, 10, 18], X[19, 12, 20, 13], X[6, 15, 7, 14], 
  Y[16, 12, 17, 11], Z[20, 16, 11, 15]], 415}
{{2, 0}, PD[X[1, 5, 2, 4], X[18, 10, 19, 1], X[13, 6, 14, 5], Y[2, 7, 3, 8], 
  Y[3, 9, 4, 8], X[9, 17, 10, 18], X[19, 12, 20, 13], X[6, 15, 7, 14], 
  Z[16, 12, 17, 11], Y[20, 16, 11, 15]], 416}
{{1, -2}, PD[X[1, 5, 2, 4], X[18, 10, 19, 1], Y[5, 13, 6, 14], X[7, 3, 8, 2], 
  X[3, 9, 4, 8], X[9, 17, 10, 18], X[19, 12, 20, 13], Y[6, 15, 7, 14], 
  Z[16, 12, 17, 11], Y[20, 16, 11, 15]], 417}
{{1, -2}, PD[X[1, 5, 2, 4], Y[10, 19, 1, 18], X[5, 13, 6, 14], X[7, 3, 8, 2], 
  X[3, 9, 4, 8], Z[17, 10, 18, 9], X[19, 12, 20, 13], X[14, 6, 15, 7], 
  Z[16, 12, 17, 11], Y[20, 16, 11, 15]], 418}
{{1, -2}, PD[X[1, 5, 2, 4], Y[10, 19, 1, 18], X[13, 6, 14, 5], Z[2, 7, 3, 8], 
  Z[3, 9, 4, 8], Z[17, 10, 18, 9], X[19, 12, 20, 13], X[6, 15, 7, 14], 
  X[11, 16, 12, 17], X[15, 20, 16, 11]], 419}
{{1, 0}, PD[X[1, 5, 2, 4], Y[10, 19, 1, 18], Y[5, 13, 6, 14], X[7, 3, 8, 2], 
  X[3, 9, 4, 8], Z[17, 10, 18, 9], X[19, 12, 20, 13], Y[6, 15, 7, 14], 
  X[11, 16, 12, 17], X[15, 20, 16, 11]], 420}
{{1, 0}, PD[X[1, 5, 2, 4], Y[10, 19, 1, 18], Z[5, 13, 6, 14], X[7, 3, 8, 2], 
  X[3, 9, 4, 8], Z[17, 10, 18, 9], X[19, 12, 20, 13], Z[6, 15, 7, 14], 
  X[11, 16, 12, 17], X[15, 20, 16, 11]], 421}
{{1, -2}, PD[X[1, 10, 2, 11], Y[20, 7, 1, 8], X[9, 6, 10, 7], 
  X[13, 3, 14, 2], X[11, 18, 12, 19], Z[8, 19, 9, 20], X[12, 5, 13, 6], 
  Y[3, 16, 4, 17], X[17, 15, 18, 14], Y[4, 16, 5, 15]], 422}
{{1, -2}, PD[X[1, 10, 2, 11], Y[20, 7, 1, 8], X[9, 6, 10, 7], 
  X[13, 3, 14, 2], X[11, 18, 12, 19], Z[8, 19, 9, 20], X[12, 5, 13, 6], 
  Z[3, 16, 4, 17], X[17, 15, 18, 14], Z[4, 16, 5, 15]], 423}
{{1, -2}, PD[X[1, 10, 2, 11], Y[20, 7, 1, 8], X[9, 6, 10, 7], 
  X[13, 3, 14, 2], X[18, 12, 19, 11], Z[8, 19, 9, 20], X[5, 13, 6, 12], 
  Y[3, 16, 4, 17], X[17, 15, 18, 14], Y[4, 16, 5, 15]], 424}
{{1, -2}, PD[X[1, 10, 2, 11], Y[20, 7, 1, 8], X[9, 6, 10, 7], 
  X[13, 3, 14, 2], X[18, 12, 19, 11], Z[8, 19, 9, 20], X[5, 13, 6, 12], 
  Z[3, 16, 4, 17], X[17, 15, 18, 14], Z[4, 16, 5, 15]], 425}
{{2, 0}, PD[X[1, 5, 2, 4], X[10, 19, 1, 18], X[5, 13, 6, 14], Y[2, 7, 3, 8], 
  Y[3, 9, 4, 8], X[17, 10, 18, 9], X[19, 12, 20, 13], X[14, 6, 15, 7], 
  Y[16, 12, 17, 11], Z[20, 16, 11, 15]], 426}
{{1, -2}, PD[X[1, 12, 2, 13], Y[20, 9, 1, 10], X[11, 8, 12, 9], 
  X[15, 3, 16, 2], X[18, 14, 19, 13], Z[10, 19, 11, 20], X[7, 15, 8, 14], 
  X[3, 7, 4, 6], Z[16, 6, 17, 5], Z[17, 4, 18, 5]], 427}
{{1, -2}, PD[X[1, 19, 2, 18], Y[12, 14, 1, 13], X[19, 14, 20, 15], 
  X[2, 6, 3, 5], X[17, 11, 18, 10], Z[20, 12, 13, 11], X[15, 7, 16, 6], 
  Y[3, 8, 4, 9], Y[4, 10, 5, 9], X[7, 17, 8, 16]], 428}
{{1, -2}, PD[X[1, 19, 2, 18], Y[12, 14, 1, 13], X[19, 14, 20, 15], 
  X[2, 6, 3, 5], X[17, 11, 18, 10], Z[20, 12, 13, 11], X[15, 7, 16, 6], 
  Z[3, 8, 4, 9], Z[4, 10, 5, 9], X[7, 17, 8, 16]], 429}
{{1, 0}, PD[X[1, 19, 2, 18], Y[12, 14, 1, 13], X[19, 14, 20, 15], 
  X[2, 6, 3, 5], X[17, 11, 18, 10], Z[20, 12, 13, 11], Y[15, 7, 16, 6], 
  X[8, 4, 9, 3], X[4, 10, 5, 9], Y[16, 7, 17, 8]], 430}
{{1, 0}, PD[X[1, 19, 2, 18], Y[12, 14, 1, 13], X[19, 14, 20, 15], 
  X[2, 6, 3, 5], X[17, 11, 18, 10], Z[20, 12, 13, 11], Z[15, 7, 16, 6], 
  X[8, 4, 9, 3], X[4, 10, 5, 9], Z[16, 7, 17, 8]], 431}
{{1, -2}, PD[X[1, 19, 2, 18], Y[12, 14, 1, 13], X[19, 14, 20, 15], 
  X[5, 2, 6, 3], X[10, 17, 11, 18], Z[20, 12, 13, 11], X[15, 7, 16, 6], 
  Y[3, 8, 4, 9], Y[4, 10, 5, 9], X[7, 17, 8, 16]], 432}
{{1, -2}, PD[X[1, 19, 2, 18], Y[12, 14, 1, 13], X[19, 14, 20, 15], 
  X[5, 2, 6, 3], X[10, 17, 11, 18], Z[20, 12, 13, 11], X[15, 7, 16, 6], 
  Z[3, 8, 4, 9], Z[4, 10, 5, 9], X[7, 17, 8, 16]], 433}
{{1, -2}, PD[X[1, 11, 2, 10], Y[20, 14, 1, 13], X[11, 14, 12, 15], 
  X[7, 2, 8, 3], X[9, 19, 10, 18], Z[12, 20, 13, 19], X[8, 15, 9, 16], 
  X[3, 6, 4, 7], Y[17, 5, 18, 4], Y[16, 5, 17, 6]], 434}
{{1, -2}, PD[X[1, 11, 2, 10], Y[20, 14, 1, 13], X[11, 14, 12, 15], 
  X[7, 2, 8, 3], X[9, 19, 10, 18], Z[12, 20, 13, 19], X[8, 15, 9, 16], 
  X[3, 6, 4, 7], Z[17, 5, 18, 4], Z[16, 5, 17, 6]], 435}
{{1, -2}, PD[X[1, 11, 2, 10], Y[20, 14, 1, 13], X[11, 14, 12, 15], 
  X[7, 2, 8, 3], X[18, 9, 19, 10], Z[12, 20, 13, 19], X[15, 9, 16, 8], 
  X[3, 6, 4, 7], Y[17, 5, 18, 4], Y[16, 5, 17, 6]], 436}
{{1, -2}, PD[X[1, 11, 2, 10], Y[20, 14, 1, 13], X[11, 14, 12, 15], 
  X[7, 2, 8, 3], X[18, 9, 19, 10], Z[12, 20, 13, 19], X[15, 9, 16, 8], 
  X[3, 6, 4, 7], Z[17, 5, 18, 4], Z[16, 5, 17, 6]], 437}
{{1, -2}, PD[X[1, 16, 2, 17], X[13, 1, 14, 20], X[15, 12, 16, 13], 
  X[2, 6, 3, 5], Y[17, 9, 18, 8], X[19, 15, 20, 14], X[6, 12, 7, 11], 
  Y[3, 11, 4, 10], Y[4, 9, 5, 10], Y[18, 7, 19, 8]], 438}
{{1, -2}, PD[X[1, 16, 2, 17], Y[20, 13, 1, 14], X[15, 12, 16, 13], 
  X[2, 6, 3, 5], Y[17, 9, 18, 8], Z[14, 19, 15, 20], X[6, 12, 7, 11], 
  X[10, 3, 11, 4], X[4, 9, 5, 10], Y[18, 7, 19, 8]], 439}
{{1, -2}, PD[X[1, 9, 2, 8], X[16, 5, 1, 6], X[18, 10, 19, 9], 
  X[2, 11, 3, 12], Y[7, 14, 8, 15], Y[6, 14, 7, 13], X[12, 16, 13, 15], 
  Y[4, 18, 5, 17], X[10, 20, 11, 19], Y[3, 20, 4, 17]], 440}
{{1, -2}, PD[X[1, 9, 2, 8], X[16, 5, 1, 6], X[18, 10, 19, 9], 
  X[2, 11, 3, 12], Y[7, 14, 8, 15], Y[6, 14, 7, 13], X[12, 16, 13, 15], 
  Z[4, 18, 5, 17], X[10, 20, 11, 19], Z[3, 20, 4, 17]], 441}
{{1, -2}, PD[X[1, 9, 2, 8], X[16, 5, 1, 6], Y[9, 18, 10, 19], 
  X[2, 11, 3, 12], Y[7, 14, 8, 15], Y[6, 14, 7, 13], X[12, 16, 13, 15], 
  X[4, 18, 5, 17], Y[10, 20, 11, 19], X[20, 4, 17, 3]], 442}
{{1, -2}, PD[X[1, 9, 2, 8], X[16, 5, 1, 6], Y[9, 18, 10, 19], 
  X[2, 11, 3, 12], Z[7, 14, 8, 15], Z[6, 14, 7, 13], X[12, 16, 13, 15], 
  X[4, 18, 5, 17], Y[10, 20, 11, 19], X[20, 4, 17, 3]], 443}
{{1, -2}, PD[X[1, 16, 2, 17], X[20, 7, 1, 8], Y[15, 5, 16, 4], 
  X[2, 14, 3, 13], Y[17, 10, 18, 11], X[8, 19, 9, 20], X[6, 4, 7, 3], 
  Y[14, 5, 15, 6], X[12, 10, 13, 9], Y[18, 12, 19, 11]], 444}
{{1, -2}, PD[X[1, 16, 2, 17], X[20, 7, 1, 8], Y[15, 5, 16, 4], 
  X[2, 14, 3, 13], Z[17, 10, 18, 11], X[8, 19, 9, 20], X[6, 4, 7, 3], 
  Y[14, 5, 15, 6], X[12, 10, 13, 9], Z[18, 12, 19, 11]], 445}
{{1, -2}, PD[X[1, 17, 2, 18], Y[14, 6, 1, 5], X[16, 2, 17, 3], 
  X[18, 12, 19, 13], Z[4, 14, 5, 13], X[6, 4, 7, 3], Y[15, 9, 16, 10], 
  X[11, 8, 12, 9], X[7, 19, 8, 20], Z[10, 20, 11, 15]], 446}
{{1, -2}, PD[X[1, 17, 2, 18], Y[14, 6, 1, 5], X[16, 2, 17, 3], 
  X[18, 12, 19, 13], Z[4, 14, 5, 13], X[6, 4, 7, 3], Z[15, 9, 16, 10], 
  X[11, 8, 12, 9], X[7, 19, 8, 20], Y[10, 20, 11, 15]], 447}
{{1, 0}, PD[Y[1, 17, 2, 18], X[14, 6, 1, 5], Z[16, 2, 17, 3], 
  X[18, 12, 19, 13], X[4, 14, 5, 13], X[6, 4, 7, 3], Z[15, 9, 16, 10], 
  X[11, 8, 12, 9], X[7, 19, 8, 20], Y[10, 20, 11, 15]], 448}
{{1, -2}, PD[Y[10, 2, 11, 1], Y[11, 20, 12, 1], X[9, 13, 10, 12], 
  X[2, 8, 3, 7], X[19, 6, 20, 7], X[13, 9, 14, 8], Y[3, 17, 4, 16], 
  X[15, 19, 16, 18], X[5, 14, 6, 15], Z[17, 5, 18, 4]], 449}
{{1, -2}, PD[Y[10, 2, 11, 1], Y[11, 20, 12, 1], X[9, 13, 10, 12], 
  X[2, 8, 3, 7], X[19, 6, 20, 7], X[13, 9, 14, 8], Z[3, 17, 4, 16], 
  X[15, 19, 16, 18], X[5, 14, 6, 15], Y[17, 5, 18, 4]], 450}
{{1, -2}, PD[Y[8, 2, 9, 1], Y[9, 20, 10, 1], X[7, 11, 8, 10], 
  X[11, 3, 12, 2], X[12, 19, 13, 20], X[13, 6, 14, 7], Y[3, 17, 4, 16], 
  X[15, 19, 16, 18], X[5, 14, 6, 15], Z[17, 5, 18, 4]], 451}
{{1, -2}, PD[Y[8, 2, 9, 1], Y[9, 20, 10, 1], X[7, 11, 8, 10], 
  X[11, 3, 12, 2], X[12, 19, 13, 20], X[13, 6, 14, 7], Z[3, 17, 4, 16], 
  X[15, 19, 16, 18], X[5, 14, 6, 15], Y[17, 5, 18, 4]], 452}
{{1, -2}, PD[X[14, 2, 15, 1], X[20, 16, 1, 15], X[16, 13, 17, 14], 
  X[2, 17, 3, 18], Y[19, 6, 20, 7], X[5, 13, 6, 12], Y[3, 10, 4, 11], 
  Y[18, 8, 19, 7], X[11, 9, 12, 8], Y[4, 10, 5, 9]], 453}
{{1, -2}, PD[X[14, 2, 15, 1], X[20, 16, 1, 15], X[16, 13, 17, 14], 
  X[2, 17, 3, 18], Y[19, 6, 20, 7], X[5, 13, 6, 12], Z[3, 10, 4, 11], 
  Y[18, 8, 19, 7], X[11, 9, 12, 8], Z[4, 10, 5, 9]], 454}
{{1, -2}, PD[Y[14, 2, 15, 1], Y[15, 20, 16, 1], X[13, 17, 14, 16], 
  X[17, 3, 18, 2], Z[19, 6, 20, 7], X[12, 5, 13, 6], X[10, 4, 11, 3], 
  Z[18, 8, 19, 7], X[8, 11, 9, 12], X[4, 10, 5, 9]], 455}
{{1, -2}, PD[X[1, 16, 2, 17], X[5, 20, 6, 1], X[15, 2, 16, 3], 
  Y[17, 13, 18, 12], X[19, 4, 20, 5], X[3, 6, 4, 7], Z[14, 9, 15, 10], 
  Z[13, 9, 14, 8], Y[18, 11, 19, 12], X[10, 7, 11, 8]], 456}
{{1, -2}, PD[X[1, 16, 2, 17], Y[20, 6, 1, 5], X[15, 2, 16, 3], 
  X[17, 13, 18, 12], Z[4, 20, 5, 19], X[6, 4, 7, 3], Y[14, 9, 15, 10], 
  Y[13, 9, 14, 8], X[11, 19, 12, 18], X[7, 11, 8, 10]], 457}
{{1, -2}, PD[X[1, 16, 2, 17], Y[20, 6, 1, 5], X[15, 2, 16, 3], 
  X[17, 13, 18, 12], Z[4, 20, 5, 19], X[6, 4, 7, 3], Z[14, 9, 15, 10], 
  Z[13, 9, 14, 8], X[11, 19, 12, 18], X[7, 11, 8, 10]], 458}
{{1, -2}, PD[X[1, 16, 2, 17], Y[20, 6, 1, 5], X[15, 2, 16, 3], 
  X[17, 13, 18, 12], Z[4, 20, 5, 19], X[3, 6, 4, 7], Y[14, 9, 15, 10], 
  Y[13, 9, 14, 8], X[11, 19, 12, 18], X[10, 7, 11, 8]], 459}
{{1, -2}, PD[X[1, 16, 2, 17], Y[20, 6, 1, 5], X[15, 2, 16, 3], 
  X[17, 13, 18, 12], Z[4, 20, 5, 19], X[3, 6, 4, 7], Z[14, 9, 15, 10], 
  Z[13, 9, 14, 8], X[11, 19, 12, 18], X[10, 7, 11, 8]], 460}
{{1, 0}, PD[X[1, 16, 2, 17], Y[20, 6, 1, 5], X[15, 2, 16, 3], 
  Y[17, 13, 18, 12], Z[4, 20, 5, 19], X[3, 6, 4, 7], X[14, 9, 15, 10], 
  X[8, 13, 9, 14], Y[18, 11, 19, 12], X[10, 7, 11, 8]], 461}
{{1, 0}, PD[Y[1, 16, 2, 17], X[20, 6, 1, 5], Z[15, 2, 16, 3], 
  X[17, 13, 18, 12], X[4, 20, 5, 19], X[6, 4, 7, 3], Z[14, 9, 15, 10], 
  Z[13, 9, 14, 8], X[11, 19, 12, 18], X[7, 11, 8, 10]], 462}
{{1, -2}, PD[Y[1, 16, 2, 17], Y[20, 6, 1, 5], Z[15, 2, 16, 3], 
  X[17, 13, 18, 12], Z[4, 20, 5, 19], X[6, 4, 7, 3], X[9, 15, 10, 14], 
  X[13, 9, 14, 8], X[11, 19, 12, 18], X[7, 11, 8, 10]], 463}
{{1, -2}, PD[X[1, 7, 2, 6], Y[20, 10, 1, 9], X[7, 10, 8, 11], 
  X[13, 2, 14, 3], Y[5, 16, 6, 17], Z[8, 20, 9, 19], X[11, 15, 12, 14], 
  X[3, 12, 4, 13], Z[17, 4, 18, 5], X[18, 15, 19, 16]], 464}
{{1, -2}, PD[X[1, 7, 2, 6], Y[20, 10, 1, 9], X[7, 10, 8, 11], 
  X[13, 2, 14, 3], Z[5, 16, 6, 17], Z[8, 20, 9, 19], X[11, 15, 12, 14], 
  X[3, 12, 4, 13], Y[17, 4, 18, 5], X[18, 15, 19, 16]], 465}
{{1, -2}, PD[X[1, 7, 2, 6], Y[20, 10, 1, 9], X[7, 10, 8, 11], 
  Y[2, 14, 3, 13], X[5, 16, 6, 17], Z[8, 20, 9, 19], X[14, 11, 15, 12], 
  Y[3, 12, 4, 13], X[17, 4, 18, 5], X[15, 19, 16, 18]], 466}
{{1, -2}, PD[X[1, 7, 2, 6], Y[20, 10, 1, 9], X[7, 10, 8, 11], 
  Z[2, 14, 3, 13], X[5, 16, 6, 17], Z[8, 20, 9, 19], X[14, 11, 15, 12], 
  Z[3, 12, 4, 13], X[17, 4, 18, 5], X[15, 19, 16, 18]], 467}
{{1, -2}, PD[X[1, 9, 2, 8], Y[20, 12, 1, 11], X[9, 12, 10, 13], 
  X[15, 2, 16, 3], X[4, 7, 5, 8], Z[10, 20, 11, 19], X[13, 17, 14, 16], 
  X[3, 14, 4, 15], Z[6, 18, 7, 17], Z[5, 18, 6, 19]], 468}
{{1, -2}, PD[X[1, 9, 2, 8], Y[20, 12, 1, 11], X[9, 12, 10, 13], 
  Y[2, 16, 3, 15], X[7, 5, 8, 4], Z[10, 20, 11, 19], X[16, 13, 17, 14], 
  Y[3, 14, 4, 15], X[17, 6, 18, 7], X[5, 18, 6, 19]], 469}
{{1, -2}, PD[X[1, 9, 2, 8], Y[20, 12, 1, 11], X[9, 12, 10, 13], 
  Z[2, 16, 3, 15], X[7, 5, 8, 4], Z[10, 20, 11, 19], X[16, 13, 17, 14], 
  Z[3, 14, 4, 15], X[17, 6, 18, 7], X[5, 18, 6, 19]], 470}
{{1, -2}, PD[Y[13, 1, 14, 2], Y[12, 1, 13, 8], X[14, 12, 15, 11], 
  X[10, 2, 11, 3], X[7, 19, 8, 20], X[15, 19, 16, 18], Y[3, 18, 4, 17], 
  X[5, 9, 6, 10], X[20, 6, 9, 7], Z[16, 5, 17, 4]], 471}
{{1, -2}, PD[Y[13, 1, 14, 2], Y[12, 1, 13, 8], X[14, 12, 15, 11], 
  X[10, 2, 11, 3], X[7, 19, 8, 20], X[15, 19, 16, 18], Z[3, 18, 4, 17], 
  X[5, 9, 6, 10], X[20, 6, 9, 7], Y[16, 5, 17, 4]], 472}
{{1, -2}, PD[X[18, 1, 19, 2], X[6, 17, 1, 18], X[19, 8, 20, 9], 
  Y[2, 12, 3, 11], X[14, 5, 15, 6], Y[16, 8, 17, 7], Z[20, 16, 7, 15], 
  X[12, 9, 13, 10], Y[3, 10, 4, 11], X[4, 13, 5, 14]], 473}
{{1, -2}, PD[X[18, 1, 19, 2], X[6, 17, 1, 18], X[19, 8, 20, 9], 
  Y[2, 12, 3, 11], X[14, 5, 15, 6], Z[16, 8, 17, 7], Y[20, 16, 7, 15], 
  X[12, 9, 13, 10], Y[3, 10, 4, 11], X[4, 13, 5, 14]], 474}
{{1, -2}, PD[X[18, 1, 19, 2], X[6, 17, 1, 18], X[19, 8, 20, 9], 
  Y[2, 12, 3, 11], Y[5, 15, 6, 14], X[7, 16, 8, 17], X[15, 20, 16, 7], 
  X[9, 13, 10, 12], Y[3, 10, 4, 11], Z[13, 5, 14, 4]], 475}
{{1, -2}, PD[X[18, 1, 19, 2], X[6, 17, 1, 18], X[19, 8, 20, 9], 
  Y[2, 12, 3, 11], Y[5, 15, 6, 14], X[7, 16, 8, 17], X[15, 20, 16, 7], 
  X[12, 9, 13, 10], Y[3, 10, 4, 11], Z[13, 5, 14, 4]], 476}
{{1, -2}, PD[X[1, 17, 2, 16], X[20, 13, 1, 14], Y[17, 5, 18, 4], 
  X[2, 7, 3, 8], Y[15, 10, 16, 11], Y[14, 10, 15, 9], X[12, 19, 13, 20], 
  Z[5, 19, 6, 18], X[6, 3, 7, 4], X[8, 12, 9, 11]], 477}
{{1, -2}, PD[X[1, 17, 2, 16], X[20, 13, 1, 14], Y[17, 5, 18, 4], 
  X[2, 7, 3, 8], Z[15, 10, 16, 11], Z[14, 10, 15, 9], X[12, 19, 13, 20], 
  Z[5, 19, 6, 18], X[6, 3, 7, 4], X[8, 12, 9, 11]], 478}
{{1, -2}, PD[X[1, 17, 2, 16], X[13, 1, 14, 20], Y[17, 5, 18, 4], 
  X[7, 3, 8, 2], Y[15, 10, 16, 11], Y[14, 10, 15, 9], X[19, 13, 20, 12], 
  Z[5, 19, 6, 18], X[3, 7, 4, 6], X[8, 12, 9, 11]], 479}
{{1, -2}, PD[X[1, 17, 2, 16], X[13, 1, 14, 20], Y[17, 5, 18, 4], 
  X[7, 3, 8, 2], Z[15, 10, 16, 11], Z[14, 10, 15, 9], X[19, 13, 20, 12], 
  Z[5, 19, 6, 18], X[3, 7, 4, 6], X[8, 12, 9, 11]], 480}
{{1, 0}, PD[X[1, 17, 2, 16], Y[20, 13, 1, 14], Y[17, 5, 18, 4], 
  X[7, 3, 8, 2], X[10, 16, 11, 15], X[14, 10, 15, 9], Y[19, 13, 20, 12], 
  Z[5, 19, 6, 18], X[3, 7, 4, 6], X[8, 12, 9, 11]], 481}
{{1, -2}, PD[Y[11, 1, 12, 2], Y[10, 1, 11, 6], X[12, 10, 13, 9], 
  X[2, 14, 3, 15], X[5, 16, 6, 15], X[8, 14, 9, 13], Y[3, 20, 4, 19], 
  Y[4, 18, 5, 19], X[16, 7, 17, 8], X[20, 17, 7, 18]], 482}
{{1, -2}, PD[Y[11, 1, 12, 2], Y[10, 1, 11, 6], X[12, 10, 13, 9], 
  X[2, 14, 3, 15], X[5, 16, 6, 15], X[8, 14, 9, 13], Z[3, 20, 4, 19], 
  Z[4, 18, 5, 19], X[16, 7, 17, 8], X[20, 17, 7, 18]], 483}
{{1, -2}, PD[Y[11, 1, 12, 2], Y[10, 1, 11, 6], X[12, 10, 13, 9], 
  X[14, 3, 15, 2], X[15, 5, 16, 6], X[8, 14, 9, 13], Y[3, 20, 4, 19], 
  Y[4, 18, 5, 19], X[16, 7, 17, 8], X[20, 17, 7, 18]], 484}
{{1, -2}, PD[Y[11, 1, 12, 2], Y[10, 1, 11, 6], X[12, 10, 13, 9], 
  X[14, 3, 15, 2], X[15, 5, 16, 6], X[8, 14, 9, 13], Z[3, 20, 4, 19], 
  Z[4, 18, 5, 19], X[16, 7, 17, 8], X[20, 17, 7, 18]], 485}
{{1, -2}, PD[Y[13, 1, 14, 2], Y[12, 1, 13, 6], X[14, 12, 15, 11], 
  X[10, 2, 11, 3], X[9, 6, 10, 5], X[8, 15, 9, 16], Y[3, 20, 4, 19], 
  Y[4, 18, 5, 19], X[16, 7, 17, 8], X[20, 17, 7, 18]], 486}
{{1, -2}, PD[Y[13, 1, 14, 2], Y[12, 1, 13, 6], X[14, 12, 15, 11], 
  X[10, 2, 11, 3], X[9, 6, 10, 5], X[8, 15, 9, 16], Z[3, 20, 4, 19], 
  Z[4, 18, 5, 19], X[16, 7, 17, 8], X[20, 17, 7, 18]], 487}
{{1, -2}, PD[X[14, 2, 15, 1], X[20, 16, 1, 15], X[16, 13, 17, 14], 
  X[2, 17, 3, 18], Y[19, 7, 20, 6], X[7, 12, 8, 13], Z[3, 11, 4, 10], 
  Y[18, 5, 19, 6], X[11, 8, 12, 9], Z[4, 9, 5, 10]], 488}
{{1, -2}, PD[Y[14, 2, 15, 1], Y[15, 20, 16, 1], X[13, 17, 14, 16], 
  X[17, 3, 18, 2], Z[19, 7, 20, 6], X[12, 8, 13, 7], X[10, 3, 11, 4], 
  Z[18, 5, 19, 6], X[8, 12, 9, 11], X[4, 9, 5, 10]], 489}
{{1, -2}, PD[X[1, 16, 2, 17], X[20, 14, 1, 13], Y[15, 4, 16, 5], 
  X[2, 7, 3, 8], Y[17, 11, 18, 10], X[12, 20, 13, 19], Y[14, 6, 15, 5], 
  X[6, 3, 7, 4], X[8, 12, 9, 11], Y[18, 9, 19, 10]], 490}
{{1, -2}, PD[X[1, 16, 2, 17], X[20, 14, 1, 13], Y[15, 4, 16, 5], 
  X[2, 7, 3, 8], Z[17, 11, 18, 10], X[12, 20, 13, 19], Y[14, 6, 15, 5], 
  X[6, 3, 7, 4], X[8, 12, 9, 11], Z[18, 9, 19, 10]], 491}
{{1, -2}, PD[X[1, 19, 2, 18], Y[6, 14, 1, 13], X[19, 14, 20, 15], 
  X[10, 2, 11, 3], X[4, 17, 5, 18], Z[20, 6, 13, 5], Y[15, 7, 16, 8], 
  X[8, 12, 9, 11], X[3, 9, 4, 10], Y[16, 7, 17, 12]], 492}
{{1, -2}, PD[X[1, 19, 2, 18], Y[6, 14, 1, 13], X[19, 14, 20, 15], 
  X[10, 2, 11, 3], X[4, 17, 5, 18], Z[20, 6, 13, 5], Z[15, 7, 16, 8], 
  X[8, 12, 9, 11], X[3, 9, 4, 10], Z[16, 7, 17, 12]], 493}
{{1, -2}, PD[X[1, 19, 2, 18], Y[6, 14, 1, 13], X[19, 14, 20, 15], 
  Y[2, 11, 3, 10], X[4, 17, 5, 18], Z[20, 6, 13, 5], X[15, 7, 16, 8], 
  X[8, 12, 9, 11], Y[3, 9, 4, 10], X[12, 16, 7, 17]], 494}
{{1, -2}, PD[X[1, 19, 2, 18], Y[6, 14, 1, 13], X[19, 14, 20, 15], 
  Z[2, 11, 3, 10], X[4, 17, 5, 18], Z[20, 6, 13, 5], X[15, 7, 16, 8], 
  X[8, 12, 9, 11], Z[3, 9, 4, 10], X[12, 16, 7, 17]], 495}
{{1, -2}, PD[X[1, 11, 2, 10], X[16, 6, 1, 5], X[11, 3, 12, 2], 
  X[9, 15, 10, 14], X[4, 16, 5, 15], X[6, 4, 7, 3], Y[12, 20, 13, 19], 
  Y[13, 18, 14, 19], Y[8, 17, 9, 18], Y[7, 17, 8, 20]], 496}
{{1, -2}, PD[X[1, 11, 2, 10], X[16, 6, 1, 5], X[11, 3, 12, 2], 
  X[14, 9, 15, 10], X[4, 16, 5, 15], X[6, 4, 7, 3], Y[12, 20, 13, 19], 
  Y[13, 18, 14, 19], Y[8, 17, 9, 18], Y[7, 17, 8, 20]], 497}
{{1, -2}, PD[X[1, 11, 2, 10], Y[16, 6, 1, 5], X[11, 3, 12, 2], 
  X[9, 15, 10, 14], Z[4, 16, 5, 15], X[6, 4, 7, 3], X[19, 12, 20, 13], 
  X[13, 18, 14, 19], Y[8, 17, 9, 18], Y[7, 17, 8, 20]], 498}
{{1, -2}, PD[X[1, 11, 2, 10], Y[16, 6, 1, 5], X[11, 3, 12, 2], 
  X[9, 15, 10, 14], Z[4, 16, 5, 15], X[6, 4, 7, 3], X[19, 12, 20, 13], 
  X[13, 18, 14, 19], Z[8, 17, 9, 18], Z[7, 17, 8, 20]], 499}
{{1, -2}, PD[X[1, 11, 2, 10], Y[16, 6, 1, 5], X[11, 3, 12, 2], 
  X[9, 15, 10, 14], Z[4, 16, 5, 15], X[6, 4, 7, 3], Y[12, 20, 13, 19], 
  Y[13, 18, 14, 19], X[17, 9, 18, 8], X[7, 17, 8, 20]], 500}
{{1, -2}, PD[X[1, 11, 2, 10], Y[16, 6, 1, 5], X[11, 3, 12, 2], 
  X[9, 15, 10, 14], Z[4, 16, 5, 15], X[6, 4, 7, 3], Z[12, 20, 13, 19], 
  Z[13, 18, 14, 19], X[17, 9, 18, 8], X[7, 17, 8, 20]], 501}
{{1, -2}, PD[Y[12, 2, 13, 1], Y[13, 6, 14, 1], X[11, 15, 12, 14], 
  X[2, 10, 3, 9], X[5, 8, 6, 9], X[15, 11, 16, 10], X[3, 20, 4, 19], 
  X[18, 5, 19, 4], Y[7, 17, 8, 18], Y[16, 17, 7, 20]], 502}
{{1, -2}, PD[Y[12, 2, 13, 1], Y[13, 6, 14, 1], X[11, 15, 12, 14], 
  X[2, 10, 3, 9], X[5, 8, 6, 9], X[15, 11, 16, 10], X[3, 20, 4, 19], 
  X[18, 5, 19, 4], Z[7, 17, 8, 18], Z[16, 17, 7, 20]], 503}
{{1, -2}, PD[Y[12, 2, 13, 1], Y[13, 6, 14, 1], X[11, 15, 12, 14], 
  X[2, 10, 3, 9], X[5, 8, 6, 9], X[15, 11, 16, 10], Y[3, 20, 4, 19], 
  Y[4, 18, 5, 19], X[7, 17, 8, 18], X[20, 16, 17, 7]], 504}
{{1, -2}, PD[Y[12, 2, 13, 1], Y[13, 6, 14, 1], X[11, 15, 12, 14], 
  X[2, 10, 3, 9], X[5, 8, 6, 9], X[15, 11, 16, 10], Z[3, 20, 4, 19], 
  Z[4, 18, 5, 19], X[7, 17, 8, 18], X[20, 16, 17, 7]], 505}
{{1, -2}, PD[X[1, 9, 2, 8], Y[20, 11, 1, 12], X[14, 10, 15, 9], 
  X[2, 5, 3, 6], X[18, 7, 19, 8], Z[12, 19, 13, 20], X[10, 14, 11, 13], 
  Y[15, 4, 16, 5], Z[3, 16, 4, 17], X[6, 17, 7, 18]], 506}
{{1, -2}, PD[X[1, 9, 2, 8], Y[20, 11, 1, 12], X[14, 10, 15, 9], 
  X[2, 5, 3, 6], X[18, 7, 19, 8], Z[12, 19, 13, 20], X[10, 14, 11, 13], 
  Z[15, 4, 16, 5], Y[3, 16, 4, 17], X[6, 17, 7, 18]], 507}
{{1, -2}, PD[Y[17, 1, 18, 2], Y[16, 1, 17, 6], X[18, 16, 19, 15], 
  X[14, 2, 15, 3], X[5, 13, 6, 14], X[19, 8, 20, 9], X[3, 9, 4, 10], 
  X[10, 4, 11, 5], Y[12, 8, 13, 7], Z[20, 12, 7, 11]], 508}
{{1, -2}, PD[Y[17, 1, 18, 2], Y[16, 1, 17, 6], X[18, 16, 19, 15], 
  X[14, 2, 15, 3], X[5, 13, 6, 14], X[19, 8, 20, 9], X[3, 9, 4, 10], 
  X[10, 4, 11, 5], Z[12, 8, 13, 7], Y[20, 12, 7, 11]], 509}
{{1, 0}, PD[Y[17, 1, 18, 2], Y[16, 1, 17, 6], X[18, 16, 19, 15], 
  X[14, 2, 15, 3], X[5, 13, 6, 14], X[19, 8, 20, 9], Y[3, 9, 4, 10], 
  Y[4, 11, 5, 10], X[7, 12, 8, 13], X[11, 20, 12, 7]], 510}
{{1, 0}, PD[Y[17, 1, 18, 2], Y[16, 1, 17, 6], X[18, 16, 19, 15], 
  X[14, 2, 15, 3], X[5, 13, 6, 14], X[19, 8, 20, 9], Z[3, 9, 4, 10], 
  Z[4, 11, 5, 10], X[7, 12, 8, 13], X[11, 20, 12, 7]], 511}
{{1, -2}, PD[Y[17, 1, 18, 2], Y[16, 1, 17, 6], X[18, 16, 19, 15], 
  X[14, 2, 15, 3], X[13, 6, 14, 5], X[8, 20, 9, 19], X[3, 9, 4, 10], 
  X[10, 4, 11, 5], Y[12, 8, 13, 7], Z[20, 12, 7, 11]], 512}
{{1, -2}, PD[Y[17, 1, 18, 2], Y[16, 1, 17, 6], X[18, 16, 19, 15], 
  X[14, 2, 15, 3], X[13, 6, 14, 5], X[8, 20, 9, 19], X[3, 9, 4, 10], 
  X[10, 4, 11, 5], Z[12, 8, 13, 7], Y[20, 12, 7, 11]], 513}
{{1, -2}, PD[X[1, 10, 2, 11], Y[20, 8, 1, 7], X[4, 10, 5, 9], 
  Y[2, 15, 3, 16], X[18, 12, 19, 11], Z[6, 20, 7, 19], X[8, 6, 9, 5], 
  Y[3, 15, 4, 14], X[16, 14, 17, 13], X[12, 18, 13, 17]], 514}
{{1, -2}, PD[X[1, 10, 2, 11], Y[20, 8, 1, 7], X[4, 10, 5, 9], 
  Z[2, 15, 3, 16], X[18, 12, 19, 11], Z[6, 20, 7, 19], X[8, 6, 9, 5], 
  Z[3, 15, 4, 14], X[16, 14, 17, 13], X[12, 18, 13, 17]], 515}
{{1, -2}, PD[X[17, 2, 18, 1], X[14, 19, 1, 18], X[19, 16, 20, 17], 
  X[2, 9, 3, 10], X[13, 11, 14, 10], Y[15, 5, 16, 6], Y[20, 5, 15, 4], 
  X[8, 3, 9, 4], Y[12, 7, 13, 8], Y[11, 7, 12, 6]], 516}
{{1, 0}, PD[X[17, 2, 18, 1], X[14, 19, 1, 18], X[19, 16, 20, 17], 
  Y[2, 9, 3, 10], X[13, 11, 14, 10], Z[15, 5, 16, 6], Z[20, 5, 15, 4], 
  Z[8, 3, 9, 4], X[7, 13, 8, 12], X[11, 7, 12, 6]], 517}
{{1, -2}, PD[Y[17, 2, 18, 1], Y[18, 14, 19, 1], X[16, 20, 17, 19], 
  X[2, 9, 3, 10], X[10, 13, 11, 14], Y[15, 5, 16, 6], Y[20, 5, 15, 4], 
  X[8, 3, 9, 4], X[12, 7, 13, 8], X[6, 11, 7, 12]], 518}
{{1, -2}, PD[Y[17, 2, 18, 1], Y[18, 14, 19, 1], X[16, 20, 17, 19], 
  X[2, 9, 3, 10], X[10, 13, 11, 14], Z[15, 5, 16, 6], Z[20, 5, 15, 4], 
  X[8, 3, 9, 4], X[12, 7, 13, 8], X[6, 11, 7, 12]], 519}
{{1, -2}, PD[Y[17, 2, 18, 1], Y[18, 14, 19, 1], X[16, 20, 17, 19], 
  X[9, 3, 10, 2], X[10, 13, 11, 14], X[5, 16, 6, 15], X[20, 5, 15, 4], 
  X[3, 9, 4, 8], Y[12, 7, 13, 8], Y[11, 7, 12, 6]], 520}
{{1, -2}, PD[Y[17, 2, 18, 1], Y[18, 14, 19, 1], X[16, 20, 17, 19], 
  X[9, 3, 10, 2], X[10, 13, 11, 14], X[5, 16, 6, 15], X[20, 5, 15, 4], 
  X[3, 9, 4, 8], Z[12, 7, 13, 8], Z[11, 7, 12, 6]], 521}
{{1, 0}, PD[Y[17, 2, 18, 1], Y[18, 14, 19, 1], X[16, 20, 17, 19], 
  Z[2, 9, 3, 10], X[10, 13, 11, 14], X[5, 16, 6, 15], X[20, 5, 15, 4], 
  Y[8, 3, 9, 4], X[12, 7, 13, 8], X[6, 11, 7, 12]], 522}
{{1, -2}, PD[X[17, 2, 18, 1], X[14, 19, 1, 18], X[19, 16, 20, 17], 
  X[7, 3, 8, 2], X[8, 13, 9, 14], Y[15, 6, 16, 5], Y[20, 6, 15, 7], 
  Z[3, 11, 4, 10], X[12, 9, 13, 10], Z[4, 11, 5, 12]], 523}
{{1, -2}, PD[Y[17, 2, 18, 1], Y[18, 14, 19, 1], X[16, 20, 17, 19], 
  X[2, 7, 3, 8], X[13, 9, 14, 8], X[5, 15, 6, 16], X[20, 6, 15, 7], 
  Y[3, 11, 4, 10], X[9, 13, 10, 12], Y[4, 11, 5, 12]], 524}
{{1, -2}, PD[Y[17, 2, 18, 1], Y[18, 14, 19, 1], X[16, 20, 17, 19], 
  X[2, 7, 3, 8], X[13, 9, 14, 8], X[5, 15, 6, 16], X[20, 6, 15, 7], 
  Z[3, 11, 4, 10], X[9, 13, 10, 12], Z[4, 11, 5, 12]], 525}
{{1, -2}, PD[X[14, 1, 15, 2], X[20, 13, 1, 14], X[15, 19, 16, 18], 
  X[2, 7, 3, 8], X[12, 19, 13, 20], Y[16, 5, 17, 6], Y[17, 7, 18, 6], 
  Z[3, 10, 4, 11], X[8, 11, 9, 12], Z[4, 10, 5, 9]], 526}
{{1, -2}, PD[X[1, 4, 2, 5], X[7, 20, 8, 1], Y[3, 9, 4, 8], Y[2, 9, 3, 10], 
  Y[5, 14, 6, 15], Y[6, 16, 7, 15], X[19, 12, 20, 13], X[17, 10, 18, 11], 
  X[16, 14, 17, 13], X[11, 18, 12, 19]], 527}
{{1, -2}, PD[X[1, 4, 2, 5], X[7, 20, 8, 1], Y[3, 9, 4, 8], Y[2, 9, 3, 10], 
  Z[5, 14, 6, 15], Z[6, 16, 7, 15], X[19, 12, 20, 13], X[17, 10, 18, 11], 
  X[16, 14, 17, 13], X[11, 18, 12, 19]], 528}
{{1, -2}, PD[X[1, 14, 2, 15], Y[20, 8, 1, 7], X[13, 2, 14, 3], 
  X[15, 18, 16, 19], Z[6, 20, 7, 19], X[8, 6, 9, 5], X[3, 12, 4, 13], 
  Y[17, 10, 18, 11], Y[16, 10, 17, 9], X[11, 4, 12, 5]], 529}
{{1, -2}, PD[X[1, 14, 2, 15], Y[20, 8, 1, 7], X[13, 2, 14, 3], 
  X[15, 18, 16, 19], Z[6, 20, 7, 19], X[8, 6, 9, 5], X[3, 12, 4, 13], 
  Z[17, 10, 18, 11], Z[16, 10, 17, 9], X[11, 4, 12, 5]], 530}
{{1, -2}, PD[X[1, 14, 2, 15], Y[20, 8, 1, 7], X[13, 2, 14, 3], 
  X[18, 16, 19, 15], Z[6, 20, 7, 19], X[5, 8, 6, 9], X[3, 12, 4, 13], 
  Y[17, 10, 18, 11], Y[16, 10, 17, 9], X[11, 4, 12, 5]], 531}
{{1, -2}, PD[X[1, 14, 2, 15], Y[20, 8, 1, 7], X[13, 2, 14, 3], 
  X[18, 16, 19, 15], Z[6, 20, 7, 19], X[5, 8, 6, 9], X[3, 12, 4, 13], 
  Z[17, 10, 18, 11], Z[16, 10, 17, 9], X[11, 4, 12, 5]], 532}
{{1, 2}, PD[Y[1, 14, 2, 15], X[20, 8, 1, 7], Z[13, 2, 14, 3], 
  X[15, 18, 16, 19], X[6, 20, 7, 19], X[8, 6, 9, 5], Y[3, 12, 4, 13], 
  X[17, 10, 18, 11], X[9, 16, 10, 17], Y[4, 12, 5, 11]], 533}
{{1, -2}, PD[X[1, 12, 2, 13], Y[20, 7, 1, 8], X[11, 2, 12, 3], 
  X[13, 18, 14, 19], Z[8, 19, 9, 20], X[6, 10, 7, 9], X[3, 10, 4, 11], 
  X[17, 14, 18, 15], Y[5, 16, 6, 17], Y[4, 16, 5, 15]], 534}
{{1, -2}, PD[X[1, 12, 2, 13], Y[20, 7, 1, 8], X[11, 2, 12, 3], 
  X[13, 18, 14, 19], Z[8, 19, 9, 20], X[6, 10, 7, 9], X[3, 10, 4, 11], 
  X[17, 14, 18, 15], Z[5, 16, 6, 17], Z[4, 16, 5, 15]], 535}
{{1, -2}, PD[X[1, 4, 2, 5], Y[20, 14, 1, 13], Y[3, 10, 4, 11], 
  Y[2, 10, 3, 9], X[18, 6, 19, 5], Z[12, 20, 13, 19], X[11, 14, 12, 15], 
  X[17, 8, 18, 9], X[15, 6, 16, 7], X[7, 16, 8, 17]], 536}
{{1, -2}, PD[X[1, 4, 2, 5], Y[20, 14, 1, 13], Z[3, 10, 4, 11], 
  Z[2, 10, 3, 9], X[18, 6, 19, 5], Z[12, 20, 13, 19], X[11, 14, 12, 15], 
  X[17, 8, 18, 9], X[15, 6, 16, 7], X[7, 16, 8, 17]], 537}
{{1, -2}, PD[X[1, 14, 2, 15], X[9, 1, 10, 20], Y[13, 5, 14, 4], 
  X[5, 3, 6, 2], X[18, 16, 19, 15], X[19, 11, 20, 10], X[11, 8, 12, 9], 
  Z[3, 13, 4, 12], Y[6, 17, 7, 18], Z[16, 7, 17, 8]], 538}
{{1, -2}, PD[X[1, 14, 2, 15], X[9, 1, 10, 20], Y[13, 5, 14, 4], 
  X[5, 3, 6, 2], X[18, 16, 19, 15], X[19, 11, 20, 10], X[11, 8, 12, 9], 
  Z[3, 13, 4, 12], Z[6, 17, 7, 18], Y[16, 7, 17, 8]], 539}
{{1, -2}, PD[X[1, 14, 2, 15], Y[20, 9, 1, 10], Y[13, 5, 14, 4], 
  X[5, 3, 6, 2], X[15, 18, 16, 19], Z[10, 19, 11, 20], X[8, 12, 9, 11], 
  Z[3, 13, 4, 12], X[17, 7, 18, 6], X[7, 17, 8, 16]], 540}
{{1, -2}, PD[X[1, 14, 2, 15], Y[20, 9, 1, 10], Z[13, 5, 14, 4], 
  X[5, 3, 6, 2], X[15, 18, 16, 19], Z[10, 19, 11, 20], X[8, 12, 9, 11], 
  Y[3, 13, 4, 12], X[17, 7, 18, 6], X[7, 17, 8, 16]], 541}
{{1, -2}, PD[X[1, 4, 2, 5], Y[10, 12, 1, 13], X[3, 19, 4, 20], 
  X[18, 2, 19, 3], X[8, 6, 9, 5], Z[13, 9, 14, 10], X[14, 11, 15, 12], 
  X[20, 15, 11, 16], Y[17, 8, 18, 7], Z[6, 17, 7, 16]], 542}
{{1, -2}, PD[X[1, 4, 2, 5], Y[10, 12, 1, 13], X[3, 19, 4, 20], 
  X[18, 2, 19, 3], X[8, 6, 9, 5], Z[13, 9, 14, 10], X[14, 11, 15, 12], 
  X[20, 15, 11, 16], Z[17, 8, 18, 7], Y[6, 17, 7, 16]], 543}
{{1, -2}, PD[X[1, 4, 2, 5], Y[10, 12, 1, 13], Y[3, 19, 4, 20], 
  Y[2, 19, 3, 18], X[8, 6, 9, 5], Z[13, 9, 14, 10], X[11, 15, 12, 14], 
  X[15, 11, 16, 20], X[17, 8, 18, 7], X[6, 17, 7, 16]], 544}
{{1, -2}, PD[X[1, 4, 2, 5], Y[10, 12, 1, 13], Z[3, 19, 4, 20], 
  Z[2, 19, 3, 18], X[8, 6, 9, 5], Z[13, 9, 14, 10], X[11, 15, 12, 14], 
  X[15, 11, 16, 20], X[17, 8, 18, 7], X[6, 17, 7, 16]], 545}
{{1, -2}, PD[X[1, 4, 2, 5], X[12, 18, 1, 19], Y[3, 14, 4, 13], 
  Y[2, 14, 3, 15], X[10, 6, 11, 5], X[19, 11, 20, 12], X[17, 13, 18, 20], 
  Z[15, 8, 16, 7], X[6, 10, 7, 9], Z[16, 8, 17, 9]], 546}
{{1, -2}, PD[X[1, 4, 2, 5], Y[12, 18, 1, 19], X[3, 14, 4, 13], 
  X[14, 3, 15, 2], X[5, 10, 6, 11], Z[19, 11, 20, 12], X[17, 13, 18, 20], 
  Y[15, 8, 16, 7], X[9, 6, 10, 7], Y[16, 8, 17, 9]], 547}
{{1, -2}, PD[X[1, 4, 2, 5], Y[12, 18, 1, 19], X[3, 14, 4, 13], 
  X[14, 3, 15, 2], X[5, 10, 6, 11], Z[19, 11, 20, 12], X[17, 13, 18, 20], 
  Z[15, 8, 16, 7], X[9, 6, 10, 7], Z[16, 8, 17, 9]], 548}
{{1, -2}, PD[X[1, 4, 2, 5], X[18, 1, 19, 8], Y[3, 14, 4, 13], 
  Y[2, 14, 3, 15], X[10, 6, 11, 5], X[7, 20, 8, 19], X[20, 17, 13, 18], 
  Z[15, 9, 16, 10], X[6, 12, 7, 11], Z[16, 9, 17, 12]], 549}
{{1, -2}, PD[X[1, 4, 2, 5], X[18, 1, 19, 8], Y[3, 14, 4, 13], 
  Y[2, 14, 3, 15], Y[5, 10, 6, 11], X[7, 20, 8, 19], X[20, 17, 13, 18], 
  X[15, 9, 16, 10], Y[6, 12, 7, 11], X[12, 16, 9, 17]], 550}
{{1, -2}, PD[X[1, 4, 2, 5], X[18, 1, 19, 8], Y[3, 14, 4, 13], 
  Y[2, 14, 3, 15], Z[5, 10, 6, 11], X[7, 20, 8, 19], X[20, 17, 13, 18], 
  X[15, 9, 16, 10], Z[6, 12, 7, 11], X[12, 16, 9, 17]], 551}
{{1, -2}, PD[X[1, 4, 2, 5], Y[8, 18, 1, 19], X[3, 14, 4, 13], 
  X[14, 3, 15, 2], X[10, 6, 11, 5], Z[19, 7, 20, 8], X[20, 17, 13, 18], 
  Y[15, 9, 16, 10], X[6, 12, 7, 11], Y[16, 9, 17, 12]], 552}
{{1, -2}, PD[X[1, 4, 2, 5], Y[8, 18, 1, 19], X[3, 14, 4, 13], 
  X[14, 3, 15, 2], X[10, 6, 11, 5], Z[19, 7, 20, 8], X[20, 17, 13, 18], 
  Z[15, 9, 16, 10], X[6, 12, 7, 11], Z[16, 9, 17, 12]], 553}
{{1, -2}, PD[X[1, 4, 2, 5], Y[8, 18, 1, 19], X[3, 14, 4, 13], 
  X[14, 3, 15, 2], Y[5, 10, 6, 11], Z[19, 7, 20, 8], X[20, 17, 13, 18], 
  X[15, 9, 16, 10], Y[6, 12, 7, 11], X[12, 16, 9, 17]], 554}
{{1, -2}, PD[X[1, 4, 2, 5], X[17, 20, 18, 1], Y[3, 10, 4, 11], 
  Y[2, 10, 3, 9], X[5, 14, 6, 15], X[7, 16, 8, 17], Y[19, 12, 20, 13], 
  Y[18, 12, 19, 11], X[8, 14, 9, 13], X[15, 6, 16, 7]], 555}
{{1, -2}, PD[X[18, 2, 19, 1], X[10, 20, 1, 19], Y[17, 14, 18, 15], 
  X[5, 3, 6, 2], X[9, 7, 10, 6], Y[20, 16, 17, 15], X[13, 5, 14, 4], 
  X[3, 13, 4, 12], Y[8, 11, 9, 12], Y[7, 11, 8, 16]], 556}
{{1, -2}, PD[X[18, 2, 19, 1], X[10, 20, 1, 19], Y[17, 14, 18, 15], 
  X[5, 3, 6, 2], X[9, 7, 10, 6], Y[20, 16, 17, 15], Z[13, 5, 14, 4], 
  Y[3, 13, 4, 12], X[11, 9, 12, 8], X[7, 11, 8, 16]], 557}
{{1, -2}, PD[Y[18, 2, 19, 1], Y[19, 10, 20, 1], X[17, 14, 18, 15], 
  X[2, 5, 3, 6], X[6, 9, 7, 10], X[15, 20, 16, 17], X[4, 13, 5, 14], 
  X[12, 3, 13, 4], Y[8, 11, 9, 12], Y[7, 11, 8, 16]], 558}
{{1, -2}, PD[Y[18, 2, 19, 1], Y[19, 10, 20, 1], X[17, 14, 18, 15], 
  X[2, 5, 3, 6], X[6, 9, 7, 10], X[15, 20, 16, 17], X[4, 13, 5, 14], 
  X[12, 3, 13, 4], Z[8, 11, 9, 12], Z[7, 11, 8, 16]], 559}
{{1, -2}, PD[Y[18, 2, 19, 1], Y[19, 10, 20, 1], X[17, 14, 18, 15], 
  X[2, 5, 3, 6], X[6, 9, 7, 10], X[15, 20, 16, 17], Y[13, 5, 14, 4], 
  Z[3, 13, 4, 12], X[8, 11, 9, 12], X[16, 7, 11, 8]], 560}
{{1, -2}, PD[Y[18, 2, 19, 1], Y[19, 10, 20, 1], X[17, 14, 18, 15], 
  X[2, 5, 3, 6], X[6, 9, 7, 10], X[15, 20, 16, 17], Z[13, 5, 14, 4], 
  Y[3, 13, 4, 12], X[8, 11, 9, 12], X[16, 7, 11, 8]], 561}
{{1, -2}, PD[X[6, 1, 7, 2], X[20, 5, 1, 6], X[4, 7, 5, 8], X[2, 11, 3, 12], 
  Y[19, 14, 20, 15], Z[8, 18, 9, 17], X[10, 3, 11, 4], X[15, 12, 16, 13], 
  Y[18, 14, 19, 13], Z[9, 16, 10, 17]], 562}
{{1, 0}, PD[X[6, 1, 7, 2], X[20, 5, 1, 6], X[4, 7, 5, 8], Y[2, 11, 3, 12], 
  Y[19, 14, 20, 15], X[17, 8, 18, 9], Y[3, 11, 4, 10], X[15, 12, 16, 13], 
  Y[18, 14, 19, 13], X[9, 16, 10, 17]], 563}
{{1, 0}, PD[X[6, 1, 7, 2], X[20, 5, 1, 6], X[4, 7, 5, 8], Y[2, 11, 3, 12], 
  Z[19, 14, 20, 15], X[17, 8, 18, 9], Y[3, 11, 4, 10], X[15, 12, 16, 13], 
  Z[18, 14, 19, 13], X[9, 16, 10, 17]], 564}
{{1, -2}, PD[Y[6, 1, 7, 2], Y[5, 1, 6, 20], X[7, 5, 8, 4], X[2, 11, 3, 12], 
  Z[19, 14, 20, 15], X[8, 18, 9, 17], X[10, 3, 11, 4], X[12, 16, 13, 15], 
  Z[18, 14, 19, 13], X[16, 10, 17, 9]], 565}
{{1, 0}, PD[Y[6, 1, 7, 2], Y[5, 1, 6, 20], X[7, 5, 8, 4], X[11, 3, 12, 2], 
  X[14, 20, 15, 19], Y[8, 18, 9, 17], X[3, 11, 4, 10], X[12, 16, 13, 15], 
  X[18, 14, 19, 13], Y[9, 16, 10, 17]], 566}
{{1, 0}, PD[Y[6, 1, 7, 2], Y[5, 1, 6, 20], X[7, 5, 8, 4], X[11, 3, 12, 2], 
  X[14, 20, 15, 19], Z[8, 18, 9, 17], X[3, 11, 4, 10], X[12, 16, 13, 15], 
  X[18, 14, 19, 13], Z[9, 16, 10, 17]], 567}
{{1, -2}, PD[Y[6, 1, 7, 2], Y[5, 1, 6, 20], X[7, 5, 8, 4], X[11, 3, 12, 2], 
  Z[19, 14, 20, 15], X[17, 8, 18, 9], X[3, 11, 4, 10], X[12, 16, 13, 15], 
  Z[18, 14, 19, 13], X[9, 16, 10, 17]], 568}
{{1, -2}, PD[Y[6, 1, 7, 2], Y[5, 1, 6, 20], X[7, 5, 8, 4], Z[2, 11, 3, 12], 
  X[14, 20, 15, 19], X[8, 18, 9, 17], Z[3, 11, 4, 10], X[12, 16, 13, 15], 
  X[18, 14, 19, 13], X[16, 10, 17, 9]], 569}
{{1, -2}, PD[Y[6, 1, 7, 2], Y[5, 1, 6, 20], X[7, 5, 8, 4], Z[2, 11, 3, 12], 
  X[14, 19, 15, 20], X[8, 15, 9, 16], Z[3, 11, 4, 10], X[12, 17, 13, 18], 
  X[18, 13, 19, 14], X[16, 9, 17, 10]], 570}
{{1, -2}, PD[X[18, 2, 19, 1], X[12, 20, 1, 19], Y[17, 8, 18, 9], 
  X[14, 3, 15, 2], X[11, 5, 12, 4], Y[20, 10, 17, 9], Z[7, 14, 8, 13], 
  X[3, 16, 4, 15], X[5, 11, 6, 10], Y[16, 7, 13, 6]], 571}
{{1, -2}, PD[X[18, 2, 19, 1], X[12, 20, 1, 19], Y[17, 8, 18, 9], 
  X[14, 3, 15, 2], X[4, 11, 5, 12], Y[20, 10, 17, 9], Z[7, 14, 8, 13], 
  X[3, 16, 4, 15], X[10, 5, 11, 6], Y[16, 7, 13, 6]], 572}
{{1, -2}, PD[X[18, 2, 19, 1], X[12, 20, 1, 19], Y[17, 8, 18, 9], 
  Y[2, 14, 3, 15], X[11, 5, 12, 4], Y[20, 10, 17, 9], X[7, 14, 8, 13], 
  Y[3, 16, 4, 15], X[5, 11, 6, 10], X[16, 7, 13, 6]], 573}
{{1, -2}, PD[X[18, 2, 19, 1], X[12, 20, 1, 19], Y[17, 8, 18, 9], 
  Y[2, 14, 3, 15], X[4, 11, 5, 12], Y[20, 10, 17, 9], X[7, 14, 8, 13], 
  Y[3, 16, 4, 15], X[10, 5, 11, 6], X[16, 7, 13, 6]], 574}
{{1, -2}, PD[X[18, 2, 19, 1], X[12, 20, 1, 19], Y[17, 8, 18, 9], 
  Z[2, 14, 3, 15], X[11, 5, 12, 4], Y[20, 10, 17, 9], X[7, 14, 8, 13], 
  Z[3, 16, 4, 15], X[5, 11, 6, 10], X[16, 7, 13, 6]], 575}
{{1, -2}, PD[X[18, 2, 19, 1], X[12, 20, 1, 19], Y[17, 8, 18, 9], 
  Z[2, 14, 3, 15], X[4, 11, 5, 12], Y[20, 10, 17, 9], X[7, 14, 8, 13], 
  Z[3, 16, 4, 15], X[10, 5, 11, 6], X[16, 7, 13, 6]], 576}
{{1, -2}, PD[Y[18, 2, 19, 1], Y[19, 12, 20, 1], X[17, 8, 18, 9], 
  X[2, 14, 3, 15], X[11, 5, 12, 4], X[9, 20, 10, 17], Y[7, 14, 8, 13], 
  X[15, 3, 16, 4], X[5, 11, 6, 10], Z[16, 7, 13, 6]], 577}
{{1, -2}, PD[Y[18, 2, 19, 1], Y[19, 12, 20, 1], X[17, 8, 18, 9], 
  X[2, 14, 3, 15], X[11, 5, 12, 4], X[9, 20, 10, 17], Z[7, 14, 8, 13], 
  X[15, 3, 16, 4], X[5, 11, 6, 10], Y[16, 7, 13, 6]], 578}
{{1, -2}, PD[Y[18, 2, 19, 1], Y[19, 12, 20, 1], X[17, 8, 18, 9], 
  X[2, 14, 3, 15], X[4, 11, 5, 12], X[9, 20, 10, 17], Y[7, 14, 8, 13], 
  X[15, 3, 16, 4], X[10, 5, 11, 6], Z[16, 7, 13, 6]], 579}
{{1, -2}, PD[Y[18, 2, 19, 1], Y[19, 12, 20, 1], X[17, 8, 18, 9], 
  X[2, 14, 3, 15], X[4, 11, 5, 12], X[9, 20, 10, 17], Z[7, 14, 8, 13], 
  X[15, 3, 16, 4], X[10, 5, 11, 6], Y[16, 7, 13, 6]], 580}
{{1, -2}, PD[Y[18, 2, 19, 1], Y[19, 12, 20, 1], X[17, 8, 18, 9], 
  Z[2, 14, 3, 15], X[11, 5, 12, 4], X[9, 20, 10, 17], X[13, 7, 14, 8], 
  Z[3, 16, 4, 15], X[5, 11, 6, 10], X[6, 16, 7, 13]], 581}
{{1, -2}, PD[Y[18, 2, 19, 1], Y[19, 12, 20, 1], X[17, 8, 18, 9], 
  Z[2, 14, 3, 15], X[4, 11, 5, 12], X[9, 20, 10, 17], X[13, 7, 14, 8], 
  Z[3, 16, 4, 15], X[10, 5, 11, 6], X[6, 16, 7, 13]], 582}
{{1, -2}, PD[X[18, 2, 19, 1], X[10, 20, 1, 19], Y[17, 4, 18, 5], 
  Z[2, 13, 3, 14], X[9, 15, 10, 14], Y[20, 6, 17, 5], Z[3, 13, 4, 12], 
  X[8, 11, 9, 12], X[6, 15, 7, 16], X[16, 7, 11, 8]], 583}
{{1, -2}, PD[Y[18, 2, 19, 1], Y[19, 10, 20, 1], X[17, 4, 18, 5], 
  Z[2, 13, 3, 14], X[14, 9, 15, 10], X[5, 20, 6, 17], Z[3, 13, 4, 12], 
  X[11, 9, 12, 8], X[15, 7, 16, 6], X[7, 11, 8, 16]], 584}
{{1, -2}, PD[Y[6, 1, 7, 2], Y[5, 1, 6, 20], X[7, 5, 8, 4], Z[2, 17, 3, 18], 
  X[12, 19, 13, 20], X[8, 13, 9, 14], Z[3, 17, 4, 16], X[18, 11, 19, 12], 
  X[14, 9, 15, 10], X[10, 15, 11, 16]], 585}
{{1, 0}, PD[X[1, 6, 2, 7], X[20, 10, 1, 9], Y[5, 18, 6, 19], Y[2, 16, 3, 15], 
  X[12, 8, 13, 7], X[8, 14, 9, 13], X[10, 20, 11, 19], Y[4, 18, 5, 17], 
  Z[16, 4, 17, 3], X[14, 12, 15, 11]], 586}
{{1, -2}, PD[X[1, 6, 2, 7], Y[20, 10, 1, 9], X[5, 18, 6, 19], 
  X[15, 2, 16, 3], Z[7, 12, 8, 13], Z[8, 14, 9, 13], Y[19, 10, 20, 11], 
  X[17, 4, 18, 5], X[3, 16, 4, 17], X[14, 12, 15, 11]], 587}
{{1, -2}, PD[X[1, 6, 2, 7], Y[20, 10, 1, 9], X[18, 6, 19, 5], 
  X[2, 16, 3, 15], Z[7, 12, 8, 13], Z[8, 14, 9, 13], Y[19, 10, 20, 11], 
  X[4, 18, 5, 17], X[16, 4, 17, 3], X[14, 12, 15, 11]], 588}
{{1, -2}, PD[X[1, 8, 2, 9], X[11, 20, 12, 1], X[7, 2, 8, 3], 
  Y[9, 14, 10, 15], Y[10, 16, 11, 15], X[19, 12, 20, 13], X[3, 6, 4, 7], 
  X[16, 14, 17, 13], Y[18, 6, 19, 5], Z[4, 18, 5, 17]], 589}
{{1, -2}, PD[X[1, 8, 2, 9], X[11, 20, 12, 1], X[7, 2, 8, 3], 
  Y[9, 14, 10, 15], Y[10, 16, 11, 15], X[19, 12, 20, 13], X[3, 6, 4, 7], 
  X[16, 14, 17, 13], Z[18, 6, 19, 5], Y[4, 18, 5, 17]], 590}
{{1, -2}, PD[X[1, 6, 2, 7], Y[20, 10, 1, 9], X[5, 2, 6, 3], X[14, 7, 15, 8], 
  X[8, 13, 9, 14], Y[19, 10, 20, 11], Z[3, 19, 4, 18], Z[4, 17, 5, 18], 
  X[12, 16, 13, 15], X[16, 12, 17, 11]], 591}
{{1, -2}, PD[X[1, 6, 2, 7], Y[20, 10, 1, 9], X[5, 2, 6, 3], Z[7, 15, 8, 14], 
  Z[8, 13, 9, 14], Y[19, 10, 20, 11], X[3, 19, 4, 18], X[17, 5, 18, 4], 
  X[12, 16, 13, 15], X[16, 12, 17, 11]], 592}
{{1, -2}, PD[X[1, 6, 2, 7], Y[20, 11, 1, 12], X[5, 2, 6, 3], X[14, 8, 15, 7], 
  X[12, 15, 13, 16], Y[19, 11, 20, 10], Z[3, 19, 4, 18], Z[4, 17, 5, 18], 
  X[8, 14, 9, 13], X[16, 9, 17, 10]], 593}
{{1, -2}, PD[X[1, 6, 2, 7], Y[20, 11, 1, 12], X[5, 2, 6, 3], Y[7, 14, 8, 15], 
  X[12, 15, 13, 16], Y[19, 11, 20, 10], X[3, 19, 4, 18], X[17, 5, 18, 4], 
  Z[13, 8, 14, 9], X[16, 9, 17, 10]], 594}
{{1, -2}, PD[X[1, 6, 2, 7], Y[20, 11, 1, 12], X[5, 2, 6, 3], Z[7, 14, 8, 15], 
  X[12, 15, 13, 16], Y[19, 11, 20, 10], X[3, 19, 4, 18], X[17, 5, 18, 4], 
  Y[13, 8, 14, 9], X[16, 9, 17, 10]], 595}
{{1, -2}, PD[X[1, 4, 2, 5], X[12, 16, 1, 17], Y[3, 10, 4, 11], 
  Y[2, 10, 3, 9], Y[5, 19, 6, 20], X[17, 7, 18, 8], X[15, 11, 16, 12], 
  X[8, 14, 9, 15], X[13, 19, 14, 18], Y[6, 13, 7, 20]], 596}
{{1, -2}, PD[X[1, 4, 2, 5], X[12, 16, 1, 17], Y[3, 10, 4, 11], 
  Y[2, 10, 3, 9], Z[5, 19, 6, 20], X[17, 7, 18, 8], X[15, 11, 16, 12], 
  X[8, 14, 9, 15], X[13, 19, 14, 18], Z[6, 13, 7, 20]], 597}
{{1, 0}, PD[X[1, 4, 2, 5], Y[12, 16, 1, 17], X[3, 10, 4, 11], X[9, 2, 10, 3], 
  Y[5, 19, 6, 20], X[17, 7, 18, 8], Y[11, 16, 12, 15], X[8, 14, 9, 15], 
  X[13, 19, 14, 18], Y[6, 13, 7, 20]], 598}
{{1, 0}, PD[X[1, 4, 2, 5], Y[12, 16, 1, 17], X[3, 10, 4, 11], X[9, 2, 10, 3], 
  Z[5, 19, 6, 20], X[17, 7, 18, 8], Y[11, 16, 12, 15], X[8, 14, 9, 15], 
  X[13, 19, 14, 18], Z[6, 13, 7, 20]], 599}
{{1, -2}, PD[Y[1, 9, 2, 8], X[20, 18, 1, 17], Z[9, 3, 10, 2], 
  X[7, 11, 8, 10], X[5, 17, 6, 16], Y[19, 14, 20, 15], Y[18, 14, 19, 13], 
  X[3, 13, 4, 12], X[11, 7, 12, 6], X[15, 5, 16, 4]], 600}
{{1, -2}, PD[Y[1, 9, 2, 8], X[20, 18, 1, 17], Z[9, 3, 10, 2], 
  X[7, 11, 8, 10], X[5, 17, 6, 16], Z[19, 14, 20, 15], Z[18, 14, 19, 13], 
  X[3, 13, 4, 12], X[11, 7, 12, 6], X[15, 5, 16, 4]], 601}
{{1, 0}, PD[Y[1, 9, 2, 8], X[20, 18, 1, 17], Z[9, 3, 10, 2], X[7, 11, 8, 10], 
  Y[16, 5, 17, 6], X[14, 20, 15, 19], X[18, 14, 19, 13], X[3, 13, 4, 12], 
  X[11, 7, 12, 6], Y[15, 5, 16, 4]], 602}
{{1, 0}, PD[Y[1, 9, 2, 8], X[20, 18, 1, 17], Z[9, 3, 10, 2], X[7, 11, 8, 10], 
  Z[16, 5, 17, 6], X[14, 20, 15, 19], X[18, 14, 19, 13], X[3, 13, 4, 12], 
  X[11, 7, 12, 6], Z[15, 5, 16, 4]], 603}
{{1, -2}, PD[Y[1, 9, 2, 8], X[20, 18, 1, 17], Z[9, 3, 10, 2], 
  X[10, 7, 11, 8], X[16, 5, 17, 6], Y[19, 14, 20, 15], Y[18, 14, 19, 13], 
  X[3, 13, 4, 12], X[6, 11, 7, 12], X[4, 15, 5, 16]], 604}
{{1, -2}, PD[Y[1, 9, 2, 8], X[20, 18, 1, 17], Z[9, 3, 10, 2], 
  X[10, 7, 11, 8], X[16, 5, 17, 6], Z[19, 14, 20, 15], Z[18, 14, 19, 13], 
  X[3, 13, 4, 12], X[6, 11, 7, 12], X[4, 15, 5, 16]], 605}
{{1, -2}, PD[X[1, 7, 2, 6], Y[8, 12, 1, 11], Y[7, 12, 8, 13], 
  X[13, 3, 14, 2], X[5, 19, 6, 18], X[10, 20, 11, 19], X[3, 15, 4, 14], 
  X[17, 5, 18, 4], Y[9, 16, 10, 17], Y[20, 16, 9, 15]], 606}
{{1, -2}, PD[X[1, 7, 2, 6], Y[8, 12, 1, 11], Y[7, 12, 8, 13], 
  X[13, 3, 14, 2], X[5, 19, 6, 18], X[10, 20, 11, 19], X[3, 15, 4, 14], 
  X[17, 5, 18, 4], Z[9, 16, 10, 17], Z[20, 16, 9, 15]], 607}
{{1, -2}, PD[X[1, 7, 2, 6], Y[8, 12, 1, 11], Y[7, 12, 8, 13], 
  Y[2, 13, 3, 14], X[5, 19, 6, 18], X[10, 20, 11, 19], Y[3, 15, 4, 14], 
  X[17, 5, 18, 4], X[16, 10, 17, 9], X[20, 16, 9, 15]], 608}
{{1, -2}, PD[X[1, 7, 2, 6], Y[8, 12, 1, 11], Y[7, 12, 8, 13], 
  Y[2, 13, 3, 14], X[18, 5, 19, 6], X[19, 10, 20, 11], Y[3, 15, 4, 14], 
  X[4, 17, 5, 18], X[9, 16, 10, 17], X[15, 20, 16, 9]], 609}
{{1, -2}, PD[X[1, 4, 2, 5], X[20, 14, 1, 13], Y[3, 18, 4, 19], 
  Y[2, 18, 3, 17], Y[5, 11, 6, 10], X[12, 9, 13, 10], X[14, 20, 15, 19], 
  X[16, 7, 17, 8], Z[11, 7, 12, 6], X[8, 15, 9, 16]], 610}
{{1, -2}, PD[X[1, 4, 2, 5], X[20, 14, 1, 13], Y[3, 18, 4, 19], 
  Y[2, 18, 3, 17], Z[5, 11, 6, 10], X[12, 9, 13, 10], X[14, 20, 15, 19], 
  X[16, 7, 17, 8], Y[11, 7, 12, 6], X[8, 15, 9, 16]], 611}
{{1, -2}, PD[X[1, 4, 2, 5], X[13, 20, 14, 1], X[3, 18, 4, 19], 
  X[17, 2, 18, 3], Y[5, 11, 6, 10], X[12, 9, 13, 10], X[19, 14, 20, 15], 
  Z[16, 7, 17, 8], Z[11, 7, 12, 6], Y[8, 15, 9, 16]], 612}
{{1, 0}, PD[X[1, 4, 2, 5], X[13, 20, 14, 1], Y[3, 18, 4, 19], 
  Y[2, 18, 3, 17], X[10, 5, 11, 6], X[12, 9, 13, 10], X[19, 14, 20, 15], 
  Z[16, 7, 17, 8], X[6, 11, 7, 12], Y[8, 15, 9, 16]], 613}
{{1, -2}, PD[X[1, 4, 2, 5], X[13, 20, 14, 1], Y[3, 18, 4, 19], 
  Y[2, 18, 3, 17], Y[5, 11, 6, 10], X[12, 9, 13, 10], X[19, 14, 20, 15], 
  X[7, 17, 8, 16], Z[11, 7, 12, 6], X[15, 9, 16, 8]], 614}
{{1, -2}, PD[X[1, 4, 2, 5], X[13, 20, 14, 1], Y[3, 18, 4, 19], 
  Y[2, 18, 3, 17], Z[5, 11, 6, 10], X[12, 9, 13, 10], X[19, 14, 20, 15], 
  X[7, 17, 8, 16], Y[11, 7, 12, 6], X[15, 9, 16, 8]], 615}
{{1, 0}, PD[X[1, 4, 2, 5], Y[20, 14, 1, 13], X[3, 18, 4, 19], 
  X[17, 2, 18, 3], Y[5, 11, 6, 10], X[12, 9, 13, 10], Y[19, 14, 20, 15], 
  X[16, 7, 17, 8], Z[11, 7, 12, 6], X[8, 15, 9, 16]], 616}
{{1, 0}, PD[X[1, 4, 2, 5], Y[20, 14, 1, 13], X[3, 18, 4, 19], 
  X[17, 2, 18, 3], Z[5, 11, 6, 10], X[12, 9, 13, 10], Y[19, 14, 20, 15], 
  X[16, 7, 17, 8], Y[11, 7, 12, 6], X[8, 15, 9, 16]], 617}
{{1, -2}, PD[X[1, 4, 2, 5], Y[20, 14, 1, 13], Z[3, 18, 4, 19], 
  Z[2, 18, 3, 17], X[10, 5, 11, 6], X[12, 9, 13, 10], Y[19, 14, 20, 15], 
  X[16, 7, 17, 8], X[6, 11, 7, 12], X[8, 15, 9, 16]], 618}
{{1, -2}, PD[X[1, 18, 2, 19], X[7, 1, 8, 10], X[17, 2, 18, 3], 
  X[12, 20, 13, 19], Y[8, 13, 9, 14], Y[9, 15, 10, 14], X[15, 6, 16, 7], 
  X[3, 16, 4, 17], Y[11, 5, 12, 4], Y[20, 5, 11, 6]], 619}
{{1, -2}, PD[X[1, 18, 2, 19], X[7, 1, 8, 10], X[17, 2, 18, 3], 
  X[12, 20, 13, 19], Y[8, 13, 9, 14], Y[9, 15, 10, 14], X[15, 6, 16, 7], 
  X[3, 16, 4, 17], Z[11, 5, 12, 4], Z[20, 5, 11, 6]], 620}
{{1, -2}, PD[Y[1, 12, 2, 13], X[20, 17, 1, 18], Z[11, 2, 12, 3], 
  X[13, 7, 14, 6], X[18, 6, 19, 5], X[4, 20, 5, 19], X[16, 3, 17, 4], 
  X[7, 11, 8, 10], Y[14, 10, 15, 9], Y[15, 8, 16, 9]], 621}
{{1, -2}, PD[Y[1, 12, 2, 13], X[20, 17, 1, 18], Z[11, 2, 12, 3], 
  X[13, 7, 14, 6], X[18, 6, 19, 5], X[4, 20, 5, 19], X[16, 3, 17, 4], 
  X[7, 11, 8, 10], Z[14, 10, 15, 9], Z[15, 8, 16, 9]], 622}
{{1, -2}, PD[Y[1, 12, 2, 13], X[20, 17, 1, 18], Z[11, 2, 12, 3], 
  X[13, 7, 14, 6], Y[18, 6, 19, 5], Y[19, 4, 20, 5], X[16, 3, 17, 4], 
  X[7, 11, 8, 10], X[9, 14, 10, 15], X[15, 8, 16, 9]], 623}
{{1, -2}, PD[Y[1, 12, 2, 13], X[20, 17, 1, 18], Z[11, 2, 12, 3], 
  X[13, 7, 14, 6], Z[18, 6, 19, 5], Z[19, 4, 20, 5], X[16, 3, 17, 4], 
  X[7, 11, 8, 10], X[9, 14, 10, 15], X[15, 8, 16, 9]], 624}
{{1, -2}, PD[X[1, 16, 2, 17], Y[20, 8, 1, 7], Y[15, 9, 16, 8], 
  X[9, 3, 10, 2], X[17, 12, 18, 13], Z[6, 14, 7, 13], X[14, 19, 15, 20], 
  X[3, 11, 4, 10], X[11, 5, 12, 4], Y[18, 5, 19, 6]], 625}
{{1, -2}, PD[X[1, 16, 2, 17], X[7, 20, 8, 1], X[15, 2, 16, 3], 
  Y[17, 10, 18, 11], Y[6, 12, 7, 11], Y[19, 13, 20, 12], X[13, 9, 14, 8], 
  X[3, 14, 4, 15], Z[9, 5, 10, 4], X[18, 5, 19, 6]], 626}
{{1, -2}, PD[X[1, 16, 2, 17], Y[20, 8, 1, 7], X[15, 2, 16, 3], 
  X[17, 10, 18, 11], Z[6, 12, 7, 11], X[12, 19, 13, 20], Z[8, 13, 9, 14], 
  X[3, 14, 4, 15], X[9, 5, 10, 4], Y[18, 5, 19, 6]], 627}
{{1, 0}, PD[X[1, 9, 2, 10], Y[6, 18, 1, 19], X[8, 11, 9, 12], 
  X[10, 2, 11, 3], X[19, 15, 20, 14], X[13, 6, 14, 5], Z[17, 12, 18, 13], 
  Y[7, 16, 8, 17], Y[3, 16, 4, 15], X[4, 7, 5, 20]], 628}
{{1, -2}, PD[X[1, 13, 2, 12], X[5, 1, 6, 20], X[13, 5, 14, 4], 
  X[9, 3, 10, 2], Y[11, 16, 12, 17], Y[6, 16, 7, 15], Y[19, 14, 20, 15], 
  X[3, 9, 4, 8], Y[10, 18, 11, 17], X[18, 8, 19, 7]], 629}
{{1, -1}, PD[X[1, 13, 2, 12], X[5, 1, 6, 20], X[13, 5, 14, 4], 
  Y[2, 9, 3, 10], X[16, 12, 17, 11], Y[6, 16, 7, 15], Y[19, 14, 20, 15], 
  Y[3, 9, 4, 8], X[10, 18, 11, 17], X[18, 8, 19, 7]], 630}
{{1, -1}, PD[X[1, 13, 2, 12], X[5, 1, 6, 20], X[13, 5, 14, 4], 
  Y[2, 9, 3, 10], X[16, 12, 17, 11], Z[6, 16, 7, 15], Z[19, 14, 20, 15], 
  Y[3, 9, 4, 8], X[10, 18, 11, 17], X[18, 8, 19, 7]], 631}
{{1, -1}, PD[X[1, 13, 2, 12], Y[20, 5, 1, 6], Y[13, 5, 14, 4], 
  X[9, 3, 10, 2], Y[11, 16, 12, 17], X[6, 16, 7, 15], X[14, 20, 15, 19], 
  X[3, 9, 4, 8], Y[10, 18, 11, 17], X[18, 8, 19, 7]], 632}
{{1, -1}, PD[X[1, 13, 2, 12], Y[20, 5, 1, 6], Y[13, 5, 14, 4], 
  X[9, 3, 10, 2], Z[11, 16, 12, 17], X[6, 16, 7, 15], X[14, 20, 15, 19], 
  X[3, 9, 4, 8], Z[10, 18, 11, 17], X[18, 8, 19, 7]], 633}
{{1, -2}, PD[X[1, 13, 2, 12], Y[20, 5, 1, 6], Y[13, 5, 14, 4], 
  Z[2, 9, 3, 10], X[16, 12, 17, 11], X[6, 16, 7, 15], X[14, 20, 15, 19], 
  Z[3, 9, 4, 8], X[10, 18, 11, 17], X[18, 8, 19, 7]], 634}
{{1, -2}, PD[X[1, 18, 2, 19], X[5, 12, 6, 1], Y[17, 7, 18, 6], X[7, 3, 8, 2], 
  X[14, 20, 15, 19], X[15, 4, 16, 5], Z[11, 17, 12, 16], X[3, 11, 4, 10], 
  Y[8, 13, 9, 14], Z[20, 9, 13, 10]], 635}
{{1, -2}, PD[X[1, 18, 2, 19], X[5, 12, 6, 1], Y[17, 7, 18, 6], X[7, 3, 8, 2], 
  X[14, 20, 15, 19], X[15, 4, 16, 5], Z[11, 17, 12, 16], X[3, 11, 4, 10], 
  Z[8, 13, 9, 14], Y[20, 9, 13, 10]], 636}
{{1, 0}, PD[Y[1, 18, 2, 19], X[12, 6, 1, 5], X[6, 17, 7, 18], Y[2, 7, 3, 8], 
  X[19, 14, 20, 15], Y[4, 16, 5, 15], X[16, 11, 17, 12], Y[3, 11, 4, 10], 
  X[13, 9, 14, 8], X[9, 13, 10, 20]], 637}
{{1, -2}, PD[Y[1, 18, 2, 17], Y[10, 13, 1, 12], X[18, 13, 19, 14], 
  Y[2, 14, 3, 15], X[6, 17, 7, 16], X[11, 5, 12, 6], Y[9, 19, 10, 20], 
  X[8, 3, 9, 4], X[15, 8, 16, 7], X[4, 20, 5, 11]], 638}
{{1, -2}, PD[X[1, 14, 2, 15], X[20, 6, 1, 5], Y[13, 18, 14, 19], 
  Y[2, 18, 3, 17], X[10, 16, 11, 15], X[11, 4, 12, 5], X[6, 20, 7, 19], 
  Y[12, 8, 13, 7], Y[3, 8, 4, 9], X[16, 10, 17, 9]], 639}
{{1, -2}, PD[Y[1, 14, 2, 15], X[20, 6, 1, 5], X[18, 14, 19, 13], 
  Y[2, 18, 3, 17], X[15, 10, 16, 11], Y[4, 12, 5, 11], X[6, 20, 7, 19], 
  X[12, 8, 13, 7], Y[3, 8, 4, 9], X[9, 16, 10, 17]], 640}
{{1, -2}, PD[Y[1, 14, 2, 15], X[20, 6, 1, 5], Z[13, 18, 14, 19], 
  X[17, 2, 18, 3], X[15, 10, 16, 11], Y[4, 12, 5, 11], X[6, 20, 7, 19], 
  Z[12, 8, 13, 7], X[3, 8, 4, 9], X[9, 16, 10, 17]], 641}
{{1, -2}, PD[Y[1, 8, 2, 9], X[20, 6, 1, 5], X[12, 8, 13, 7], Y[2, 12, 3, 11], 
  X[9, 17, 10, 16], Y[4, 15, 5, 16], X[14, 20, 15, 19], X[6, 14, 7, 13], 
  Y[3, 19, 4, 18], X[17, 11, 18, 10]], 642}
{{1, -2}, PD[X[1, 7, 2, 6], Y[14, 18, 1, 19], Y[7, 18, 8, 17], 
  X[16, 2, 17, 3], X[5, 10, 6, 11], Z[19, 10, 20, 9], X[8, 14, 9, 13], 
  X[3, 15, 4, 16], X[11, 4, 12, 5], Z[20, 12, 15, 13]], 643}
{{1, -2}, PD[Y[1, 9, 2, 8], Y[4, 16, 1, 17], X[9, 16, 10, 15], Y[2, 7, 3, 8], 
  Z[17, 3, 18, 4], X[14, 11, 15, 10], X[18, 7, 19, 6], X[11, 14, 12, 13], 
  X[5, 20, 6, 19], X[20, 5, 13, 12]], 644}
{{1, -2}, PD[Y[1, 19, 2, 18], X[16, 9, 1, 10], Z[19, 9, 20, 8], 
  X[7, 2, 8, 3], X[10, 18, 11, 17], X[20, 16, 17, 15], X[3, 6, 4, 7], 
  X[14, 12, 15, 11], Y[5, 13, 6, 12], Y[4, 13, 5, 14]], 645}
{{1, -2}, PD[Y[1, 19, 2, 18], X[16, 9, 1, 10], Z[19, 9, 20, 8], 
  X[7, 2, 8, 3], X[10, 18, 11, 17], X[20, 16, 17, 15], X[3, 6, 4, 7], 
  X[14, 12, 15, 11], Z[5, 13, 6, 12], Z[4, 13, 5, 14]], 646}
{{1, -2}, PD[Y[1, 19, 2, 18], X[12, 7, 1, 8], Z[19, 7, 20, 6], X[5, 2, 6, 3], 
  X[8, 18, 9, 17], X[20, 12, 17, 11], Y[3, 16, 4, 15], Y[4, 14, 5, 15], 
  X[13, 9, 14, 10], X[10, 16, 11, 13]], 647}
{{1, -2}, PD[Y[1, 19, 2, 18], X[12, 7, 1, 8], Z[19, 7, 20, 6], X[5, 2, 6, 3], 
  X[8, 18, 9, 17], X[20, 12, 17, 11], Z[3, 16, 4, 15], Z[4, 14, 5, 15], 
  X[13, 9, 14, 10], X[10, 16, 11, 13]], 648}
{{2, 0}, PD[Y[1, 19, 2, 18], X[12, 7, 1, 8], Z[19, 7, 20, 6], X[5, 2, 6, 3], 
  Z[17, 8, 18, 9], Y[11, 20, 12, 17], X[3, 16, 4, 15], X[14, 5, 15, 4], 
  X[13, 9, 14, 10], X[10, 16, 11, 13]], 649}
{{1, -1}, PD[X[1, 11, 2, 10], Y[20, 7, 1, 8], X[11, 7, 12, 6], X[5, 2, 6, 3], 
  X[14, 10, 15, 9], X[8, 14, 9, 13], Y[19, 12, 20, 13], Y[3, 16, 4, 17], 
  Y[4, 18, 5, 17], X[18, 16, 19, 15]], 650}
{{1, -1}, PD[X[1, 11, 2, 10], Y[20, 7, 1, 8], X[11, 7, 12, 6], X[5, 2, 6, 3], 
  X[14, 10, 15, 9], X[8, 14, 9, 13], Y[19, 12, 20, 13], Z[3, 16, 4, 17], 
  Z[4, 18, 5, 17], X[18, 16, 19, 15]], 651}
{{1, -2}, PD[Y[1, 11, 2, 10], Y[4, 15, 1, 14], X[11, 6, 12, 7], 
  Y[2, 7, 3, 8], X[13, 9, 14, 10], Y[3, 19, 4, 20], X[18, 15, 19, 16], 
  X[5, 17, 6, 18], X[16, 12, 17, 5], X[8, 20, 9, 13]], 652}
{{2, 0}, PD[X[1, 19, 2, 18], X[4, 15, 1, 16], X[19, 6, 20, 7], X[7, 3, 8, 2], 
  Y[17, 9, 18, 8], Y[16, 9, 17, 10], X[10, 3, 11, 4], X[14, 12, 15, 11], 
  Y[5, 13, 6, 12], Y[20, 13, 5, 14]], 653}
{{2, 0}, PD[X[1, 19, 2, 18], X[4, 15, 1, 16], X[19, 6, 20, 7], X[7, 3, 8, 2], 
  Y[17, 9, 18, 8], Y[16, 9, 17, 10], X[10, 3, 11, 4], X[14, 12, 15, 11], 
  Z[5, 13, 6, 12], Z[20, 13, 5, 14]], 654}
{{1, -2}, PD[X[1, 9, 2, 8], Y[16, 19, 1, 20], Y[9, 19, 10, 18], 
  Y[2, 18, 3, 17], Y[7, 20, 8, 17], X[10, 16, 11, 15], X[3, 15, 4, 14], 
  X[11, 7, 12, 6], X[13, 5, 14, 4], X[5, 13, 6, 12]], 655}
{{1, -2}, PD[X[1, 9, 2, 8], Y[16, 19, 1, 20], Y[9, 19, 10, 18], 
  Y[2, 18, 3, 17], Y[7, 20, 8, 17], X[10, 16, 11, 15], X[14, 3, 15, 4], 
  X[6, 11, 7, 12], X[4, 13, 5, 14], X[12, 5, 13, 6]], 656}
{{1, -2}, PD[X[1, 13, 2, 12], Y[8, 19, 1, 20], Y[13, 19, 14, 18], 
  X[17, 2, 18, 3], X[11, 20, 12, 17], X[14, 8, 15, 7], X[3, 7, 4, 6], 
  X[15, 11, 16, 10], Y[4, 10, 5, 9], Y[5, 16, 6, 9]], 657}
{{1, -2}, PD[X[1, 13, 2, 12], Y[8, 19, 1, 20], Y[13, 19, 14, 18], 
  X[17, 2, 18, 3], X[11, 20, 12, 17], X[14, 8, 15, 7], X[3, 7, 4, 6], 
  X[15, 11, 16, 10], Z[4, 10, 5, 9], Z[5, 16, 6, 9]], 658}
{{1, -2}, PD[X[1, 7, 2, 6], Y[12, 15, 1, 16], X[7, 3, 8, 2], X[5, 16, 6, 17], 
  Y[11, 4, 12, 5], X[14, 3, 15, 4], Y[8, 19, 9, 20], X[17, 10, 18, 11], 
  X[13, 19, 14, 18], Y[9, 13, 10, 20]], 659}
{{1, -2}, PD[X[1, 7, 2, 6], Y[12, 15, 1, 16], X[7, 3, 8, 2], X[5, 16, 6, 17], 
  Y[11, 4, 12, 5], X[14, 3, 15, 4], Z[8, 19, 9, 20], X[17, 10, 18, 11], 
  X[13, 19, 14, 18], Z[9, 13, 10, 20]], 660}
{{1, -2}, PD[X[1, 17, 2, 18], Y[6, 15, 1, 14], X[7, 16, 8, 17], 
  Y[2, 11, 3, 10], Y[18, 13, 19, 14], X[19, 5, 20, 6], X[15, 20, 16, 7], 
  X[11, 8, 12, 9], Y[3, 9, 4, 10], X[4, 12, 5, 13]], 661}
{{1, -2}, PD[X[1, 17, 2, 18], Y[6, 15, 1, 14], X[7, 16, 8, 17], 
  Z[2, 11, 3, 10], Y[18, 13, 19, 14], X[19, 5, 20, 6], X[15, 20, 16, 7], 
  X[11, 8, 12, 9], Z[3, 9, 4, 10], X[4, 12, 5, 13]], 662}
{{1, -2}, PD[X[1, 19, 2, 18], X[9, 1, 10, 6], X[19, 9, 20, 8], 
  Y[2, 16, 3, 15], Y[17, 10, 18, 11], Z[5, 20, 6, 17], X[7, 13, 8, 12], 
  X[13, 7, 14, 16], Y[3, 14, 4, 15], X[4, 12, 5, 11]], 663}
{{1, -2}, PD[X[1, 19, 2, 18], X[9, 1, 10, 6], X[19, 9, 20, 8], 
  Y[2, 16, 3, 15], Z[17, 10, 18, 11], Y[5, 20, 6, 17], X[7, 13, 8, 12], 
  X[13, 7, 14, 16], Y[3, 14, 4, 15], X[4, 12, 5, 11]], 664}
{{1, -2}, PD[X[1, 19, 2, 18], X[9, 16, 10, 1], X[19, 10, 20, 11], 
  X[5, 2, 6, 3], Y[17, 9, 18, 8], Z[15, 20, 16, 17], X[11, 7, 12, 6], 
  Y[3, 12, 4, 13], Y[4, 14, 5, 13], X[14, 7, 15, 8]], 665}
{{1, -2}, PD[X[1, 19, 2, 18], X[9, 16, 10, 1], X[19, 10, 20, 11], 
  X[5, 2, 6, 3], Y[17, 9, 18, 8], Z[15, 20, 16, 17], X[11, 7, 12, 6], 
  Z[3, 12, 4, 13], Z[4, 14, 5, 13], X[14, 7, 15, 8]], 666}
{{1, 0}, PD[Y[1, 13, 2, 14], X[6, 18, 1, 19], X[17, 13, 18, 12], 
  X[8, 3, 9, 2], X[14, 9, 15, 10], Y[19, 10, 20, 11], X[11, 5, 12, 6], 
  Z[16, 8, 17, 7], X[3, 16, 4, 15], Y[20, 4, 7, 5]], 667}
{{1, 0}, PD[Y[1, 13, 2, 14], X[6, 18, 1, 19], Z[12, 17, 13, 18], 
  X[8, 3, 9, 2], Z[14, 9, 15, 10], X[19, 10, 20, 11], X[11, 5, 12, 6], 
  X[16, 8, 17, 7], X[3, 16, 4, 15], Y[20, 4, 7, 5]], 668}
{{1, -2}, PD[X[1, 15, 2, 16], X[5, 1, 6, 12], X[14, 2, 15, 3], 
  Y[16, 7, 17, 6], Z[11, 18, 12, 17], X[18, 4, 19, 5], X[3, 19, 4, 20], 
  Y[13, 10, 14, 9], X[10, 8, 11, 7], Y[20, 8, 13, 9]], 669}
{{1, -2}, PD[X[1, 15, 2, 16], X[5, 1, 6, 12], X[14, 2, 15, 3], 
  Y[16, 7, 17, 6], Z[11, 18, 12, 17], X[18, 4, 19, 5], X[3, 19, 4, 20], 
  Z[13, 10, 14, 9], X[10, 8, 11, 7], Z[20, 8, 13, 9]], 670}
{{1, -2}, PD[X[1, 15, 2, 16], Y[12, 5, 1, 6], X[14, 2, 15, 3], 
  Y[16, 7, 17, 6], X[17, 11, 18, 12], Z[4, 19, 5, 18], Z[3, 19, 4, 20], 
  X[13, 10, 14, 9], X[10, 8, 11, 7], X[8, 13, 9, 20]], 671}
{{1, -2}, PD[Y[1, 15, 2, 16], Y[12, 5, 1, 6], Z[14, 2, 15, 3], 
  X[16, 7, 17, 6], Y[11, 18, 12, 17], X[4, 19, 5, 18], X[19, 4, 20, 3], 
  X[9, 13, 10, 14], X[7, 10, 8, 11], X[20, 8, 13, 9]], 672}
{{1, -2}, PD[X[1, 7, 2, 6], Y[20, 11, 1, 12], X[7, 3, 8, 2], X[5, 12, 6, 13], 
  Y[19, 4, 20, 5], X[10, 3, 11, 4], Y[8, 16, 9, 15], X[13, 18, 14, 19], 
  Y[9, 16, 10, 17], X[17, 14, 18, 15]], 673}
{{1, -2}, PD[X[1, 7, 2, 6], Y[20, 11, 1, 12], X[7, 3, 8, 2], X[5, 12, 6, 13], 
  Y[19, 4, 20, 5], X[10, 3, 11, 4], Z[8, 16, 9, 15], X[13, 18, 14, 19], 
  Z[9, 16, 10, 17], X[17, 14, 18, 15]], 674}
{{1, -2}, PD[X[1, 19, 2, 18], X[7, 1, 8, 14], X[19, 3, 20, 2], 
  Y[17, 8, 18, 9], Z[13, 16, 14, 17], X[15, 7, 16, 6], X[3, 15, 4, 20], 
  X[12, 10, 13, 9], Y[5, 11, 6, 10], Y[4, 11, 5, 12]], 675}
{{1, -2}, PD[X[1, 19, 2, 18], X[7, 1, 8, 14], X[19, 3, 20, 2], 
  Y[17, 8, 18, 9], Z[13, 16, 14, 17], X[15, 7, 16, 6], X[3, 15, 4, 20], 
  X[12, 10, 13, 9], Z[5, 11, 6, 10], Z[4, 11, 5, 12]], 676}
{{1, -2}, PD[X[1, 19, 2, 18], Y[14, 7, 1, 8], X[19, 3, 20, 2], 
  X[17, 8, 18, 9], Y[13, 16, 14, 17], X[6, 15, 7, 16], X[3, 15, 4, 20], 
  X[9, 12, 10, 13], Y[5, 11, 6, 10], Y[4, 11, 5, 12]], 677}
{{1, -2}, PD[X[1, 19, 2, 18], Y[14, 7, 1, 8], X[19, 3, 20, 2], 
  X[17, 8, 18, 9], Y[13, 16, 14, 17], X[6, 15, 7, 16], X[3, 15, 4, 20], 
  X[9, 12, 10, 13], Z[5, 11, 6, 10], Z[4, 11, 5, 12]], 678}
{{1, 0}, PD[X[1, 19, 2, 18], X[5, 1, 6, 10], Y[19, 5, 20, 4], 
  X[2, 13, 3, 14], X[17, 6, 18, 7], Z[9, 20, 10, 17], X[12, 3, 13, 4], 
  X[14, 12, 15, 11], Z[7, 11, 8, 16], Z[8, 15, 9, 16]], 679}
{{1, 0}, PD[X[1, 19, 2, 18], X[5, 1, 6, 10], Y[19, 5, 20, 4], 
  Z[2, 13, 3, 14], X[17, 6, 18, 7], Z[9, 20, 10, 17], Z[3, 13, 4, 12], 
  X[14, 12, 15, 11], X[16, 7, 11, 8], X[8, 15, 9, 16]], 680}
{{1, 0}, PD[Y[1, 19, 2, 18], X[10, 5, 1, 6], X[4, 19, 5, 20], 
  X[13, 3, 14, 2], Z[17, 6, 18, 7], X[20, 10, 17, 9], X[3, 13, 4, 12], 
  X[11, 14, 12, 15], Y[7, 11, 8, 16], Y[8, 15, 9, 16]], 681}
{{1, 0}, PD[Y[1, 19, 2, 18], X[10, 5, 1, 6], X[4, 19, 5, 20], 
  Y[2, 13, 3, 14], Z[17, 6, 18, 7], X[20, 10, 17, 9], Y[3, 13, 4, 12], 
  X[11, 14, 12, 15], X[7, 11, 8, 16], X[15, 9, 16, 8]], 682}
{{1, -2}, PD[Y[1, 19, 2, 18], X[16, 5, 1, 6], Z[19, 5, 20, 4], 
  X[11, 3, 12, 2], Z[17, 6, 18, 7], Y[15, 20, 16, 17], X[3, 11, 4, 10], 
  X[7, 12, 8, 13], X[9, 14, 10, 15], X[13, 8, 14, 9]], 683}
{{1, -2}, PD[X[1, 19, 2, 18], X[5, 1, 6, 16], X[19, 5, 20, 4], 
  X[11, 2, 12, 3], Y[17, 6, 18, 7], Z[15, 20, 16, 17], X[3, 12, 4, 13], 
  X[10, 7, 11, 8], Z[14, 9, 15, 10], Z[13, 9, 14, 8]], 684}
{{1, 0}, PD[X[1, 19, 2, 18], X[5, 1, 6, 16], X[19, 5, 20, 4], 
  Y[2, 12, 3, 11], Y[17, 6, 18, 7], Z[15, 20, 16, 17], Y[3, 12, 4, 13], 
  X[10, 7, 11, 8], X[14, 9, 15, 10], X[8, 13, 9, 14]], 685}
{{1, 0}, PD[X[1, 19, 2, 18], X[5, 1, 6, 16], X[19, 5, 20, 4], 
  Y[2, 12, 3, 11], Z[17, 6, 18, 7], Y[15, 20, 16, 17], Y[3, 12, 4, 13], 
  X[10, 7, 11, 8], X[14, 9, 15, 10], X[8, 13, 9, 14]], 686}
{{1, 0}, PD[X[1, 19, 2, 18], X[5, 1, 6, 16], Y[19, 5, 20, 4], 
  X[2, 12, 3, 11], X[17, 6, 18, 7], Z[15, 20, 16, 17], X[12, 4, 13, 3], 
  X[10, 7, 11, 8], Z[14, 9, 15, 10], Z[13, 9, 14, 8]], 687}
{{1, 0}, PD[Y[1, 19, 2, 18], X[16, 5, 1, 6], X[4, 19, 5, 20], 
  X[11, 2, 12, 3], Z[17, 6, 18, 7], X[20, 16, 17, 15], X[3, 12, 4, 13], 
  X[7, 11, 8, 10], Y[14, 9, 15, 10], Y[13, 9, 14, 8]], 688}
{{1, 0}, PD[Y[1, 19, 2, 18], X[16, 5, 1, 6], X[4, 19, 5, 20], 
  X[11, 2, 12, 3], Z[17, 6, 18, 7], X[20, 16, 17, 15], X[3, 12, 4, 13], 
  X[7, 11, 8, 10], Z[14, 9, 15, 10], Z[13, 9, 14, 8]], 689}
{{1, -2}, PD[Y[1, 19, 2, 18], X[16, 5, 1, 6], Z[19, 5, 20, 4], 
  X[2, 12, 3, 11], X[6, 18, 7, 17], X[20, 16, 17, 15], X[12, 4, 13, 3], 
  X[7, 11, 8, 10], Y[14, 9, 15, 10], Y[13, 9, 14, 8]], 690}
{{1, -2}, PD[Y[1, 19, 2, 18], X[16, 5, 1, 6], Z[19, 5, 20, 4], 
  X[2, 12, 3, 11], X[6, 18, 7, 17], X[20, 16, 17, 15], X[12, 4, 13, 3], 
  X[7, 11, 8, 10], Z[14, 9, 15, 10], Z[13, 9, 14, 8]], 691}
{{1, -2}, PD[Y[1, 19, 2, 18], X[16, 5, 1, 6], Z[19, 5, 20, 4], 
  X[11, 2, 12, 3], Z[17, 6, 18, 7], Y[15, 20, 16, 17], X[3, 12, 4, 13], 
  X[7, 11, 8, 10], X[9, 15, 10, 14], X[13, 9, 14, 8]], 692}
{{1, 0}, PD[Y[1, 19, 2, 18], X[16, 5, 1, 6], Z[19, 5, 20, 4], 
  Y[2, 12, 3, 11], X[6, 18, 7, 17], X[20, 16, 17, 15], Y[3, 12, 4, 13], 
  X[7, 11, 8, 10], X[9, 15, 10, 14], X[13, 9, 14, 8]], 693}
{{1, -2}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], X[10, 19, 11, 18], 
  X[17, 2, 18, 3], Y[8, 20, 9, 17], Y[5, 15, 6, 16], X[11, 15, 12, 14], 
  Y[3, 14, 4, 13], X[7, 16, 8, 13], Y[4, 12, 5, 7]], 694}
{{1, -2}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], X[10, 19, 11, 18], 
  X[17, 2, 18, 3], Y[8, 20, 9, 17], Y[5, 15, 6, 16], X[11, 15, 12, 14], 
  Y[3, 14, 4, 13], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 695}
{{1, -2}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], X[10, 19, 11, 18], 
  X[17, 2, 18, 3], Y[8, 20, 9, 17], Y[5, 15, 6, 16], Y[11, 15, 12, 14], 
  Y[3, 14, 4, 13], X[7, 16, 8, 13], X[4, 12, 5, 7]], 696}
{{1, -2}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[8, 20, 9, 17], X[15, 6, 16, 5], Y[11, 15, 12, 14], 
  X[13, 3, 14, 4], Y[7, 16, 8, 13], Z[4, 12, 5, 7]], 697}
{{1, -2}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[8, 20, 9, 17], X[15, 6, 16, 5], Y[11, 15, 12, 14], 
  Y[3, 14, 4, 13], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 698}
{{1, -2}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[8, 20, 9, 17], Y[5, 15, 6, 16], Y[11, 15, 12, 14], 
  X[13, 3, 14, 4], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 699}
{{1, 0}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], Y[8, 20, 9, 17], X[15, 6, 16, 5], X[11, 15, 12, 14], 
  Y[3, 14, 4, 13], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 700}
{{1, 0}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], Y[8, 20, 9, 17], Y[5, 15, 6, 16], Y[11, 15, 12, 14], 
  X[13, 3, 14, 4], X[7, 16, 8, 13], X[4, 12, 5, 7]], 701}
{{1, 0}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], Y[8, 20, 9, 17], Z[5, 15, 6, 16], Z[11, 15, 12, 14], 
  X[13, 3, 14, 4], X[7, 16, 8, 13], X[4, 12, 5, 7]], 702}
{{1, -2}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], Y[10, 19, 11, 18], 
  X[17, 2, 18, 3], X[8, 20, 9, 17], Y[5, 15, 6, 16], X[11, 15, 12, 14], 
  Y[3, 14, 4, 13], X[7, 16, 8, 13], Y[4, 12, 5, 7]], 703}
{{1, -2}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], Y[10, 19, 11, 18], 
  X[17, 2, 18, 3], X[8, 20, 9, 17], Y[5, 15, 6, 16], X[11, 15, 12, 14], 
  Y[3, 14, 4, 13], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 704}
{{1, -2}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], Y[10, 19, 11, 18], 
  X[17, 2, 18, 3], X[8, 20, 9, 17], Y[5, 15, 6, 16], Y[11, 15, 12, 14], 
  Y[3, 14, 4, 13], X[7, 16, 8, 13], X[4, 12, 5, 7]], 705}
{{2, 0}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], Y[10, 19, 11, 18], 
  X[17, 2, 18, 3], Y[8, 20, 9, 17], Y[5, 15, 6, 16], X[11, 15, 12, 14], 
  Y[3, 14, 4, 13], X[7, 16, 8, 13], X[4, 12, 5, 7]], 706}
{{1, 0}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], Y[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[8, 20, 9, 17], X[15, 6, 16, 5], Y[11, 15, 12, 14], 
  Y[3, 14, 4, 13], X[7, 16, 8, 13], X[4, 12, 5, 7]], 707}
{{1, 0}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], Y[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[8, 20, 9, 17], Y[5, 15, 6, 16], X[11, 15, 12, 14], 
  X[13, 3, 14, 4], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 708}
{{1, 0}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], Y[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[8, 20, 9, 17], Z[5, 15, 6, 16], X[11, 15, 12, 14], 
  X[13, 3, 14, 4], Z[7, 16, 8, 13], X[4, 12, 5, 7]], 709}
{{1, -2}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], Y[10, 19, 11, 18], 
  Y[2, 18, 3, 17], Y[8, 20, 9, 17], X[15, 6, 16, 5], X[11, 15, 12, 14], 
  Y[3, 14, 4, 13], X[7, 16, 8, 13], X[4, 12, 5, 7]], 710}
{{1, -2}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], Y[10, 19, 11, 18], 
  Y[2, 18, 3, 17], Y[8, 20, 9, 17], Y[5, 15, 6, 16], X[11, 15, 12, 14], 
  X[13, 3, 14, 4], X[7, 16, 8, 13], X[4, 12, 5, 7]], 711}
{{1, -2}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  X[17, 2, 18, 3], X[8, 20, 9, 17], X[15, 6, 16, 5], Y[11, 15, 12, 14], 
  X[13, 3, 14, 4], Y[7, 16, 8, 13], Z[4, 12, 5, 7]], 712}
{{1, -2}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  X[17, 2, 18, 3], X[8, 20, 9, 17], X[15, 6, 16, 5], Y[11, 15, 12, 14], 
  Y[3, 14, 4, 13], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 713}
{{1, -2}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  X[17, 2, 18, 3], X[8, 20, 9, 17], Y[5, 15, 6, 16], Y[11, 15, 12, 14], 
  X[13, 3, 14, 4], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 714}
{{1, 0}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  X[17, 2, 18, 3], Y[8, 20, 9, 17], X[15, 6, 16, 5], Y[11, 15, 12, 14], 
  Y[3, 14, 4, 13], X[7, 16, 8, 13], X[4, 12, 5, 7]], 715}
{{1, 0}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  X[17, 2, 18, 3], Y[8, 20, 9, 17], X[15, 6, 16, 5], Z[11, 15, 12, 14], 
  Z[3, 14, 4, 13], X[7, 16, 8, 13], X[4, 12, 5, 7]], 716}
{{1, 0}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  X[17, 2, 18, 3], Y[8, 20, 9, 17], Y[5, 15, 6, 16], X[11, 15, 12, 14], 
  X[13, 3, 14, 4], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 717}
{{2, 0}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[8, 20, 9, 17], X[15, 6, 16, 5], Y[11, 15, 12, 14], 
  X[13, 3, 14, 4], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 718}
{{1, -2}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], Y[8, 20, 9, 17], X[15, 6, 16, 5], X[11, 15, 12, 14], 
  X[13, 3, 14, 4], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 719}
{{1, -2}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], Y[8, 20, 9, 17], X[15, 6, 16, 5], Y[11, 15, 12, 14], 
  X[13, 3, 14, 4], X[7, 16, 8, 13], X[4, 12, 5, 7]], 720}
{{1, 0}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], Y[10, 19, 11, 18], 
  X[17, 2, 18, 3], X[8, 20, 9, 17], X[15, 6, 16, 5], X[11, 15, 12, 14], 
  Y[3, 14, 4, 13], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 721}
{{1, 0}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], Y[10, 19, 11, 18], 
  X[17, 2, 18, 3], X[8, 20, 9, 17], X[15, 6, 16, 5], X[11, 15, 12, 14], 
  Z[3, 14, 4, 13], Z[7, 16, 8, 13], X[4, 12, 5, 7]], 722}
{{1, 0}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], Y[10, 19, 11, 18], 
  X[17, 2, 18, 3], X[8, 20, 9, 17], Y[5, 15, 6, 16], Y[11, 15, 12, 14], 
  X[13, 3, 14, 4], X[7, 16, 8, 13], X[4, 12, 5, 7]], 723}
{{1, -2}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], Y[10, 19, 11, 18], 
  X[17, 2, 18, 3], Y[8, 20, 9, 17], X[15, 6, 16, 5], X[11, 15, 12, 14], 
  Y[3, 14, 4, 13], X[7, 16, 8, 13], X[4, 12, 5, 7]], 724}
{{1, -2}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], Y[10, 19, 11, 18], 
  X[17, 2, 18, 3], Y[8, 20, 9, 17], Y[5, 15, 6, 16], X[11, 15, 12, 14], 
  X[13, 3, 14, 4], X[7, 16, 8, 13], X[4, 12, 5, 7]], 725}
{{1, -2}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], Y[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[8, 20, 9, 17], X[15, 6, 16, 5], X[11, 15, 12, 14], 
  X[13, 3, 14, 4], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 726}
{{1, -2}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], Y[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[8, 20, 9, 17], X[15, 6, 16, 5], Y[11, 15, 12, 14], 
  X[13, 3, 14, 4], X[7, 16, 8, 13], X[4, 12, 5, 7]], 727}
{{1, 0}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], X[18, 10, 19, 11], 
  X[2, 18, 3, 17], Z[8, 20, 9, 17], X[5, 15, 6, 16], X[14, 11, 15, 12], 
  Z[3, 14, 4, 13], X[16, 8, 13, 7], Z[4, 12, 5, 7]], 728}
{{1, 0}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], X[18, 10, 19, 11], 
  X[2, 18, 3, 17], Z[8, 20, 9, 17], X[5, 15, 6, 16], Y[11, 15, 12, 14], 
  X[3, 14, 4, 13], X[16, 8, 13, 7], Z[4, 12, 5, 7]], 729}
{{1, 0}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], X[18, 10, 19, 11], 
  X[2, 18, 3, 17], Z[8, 20, 9, 17], Z[5, 15, 6, 16], X[14, 11, 15, 12], 
  X[3, 14, 4, 13], X[16, 8, 13, 7], Z[4, 12, 5, 7]], 730}
{{1, 0}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], X[18, 10, 19, 11], 
  Y[2, 18, 3, 17], X[20, 9, 17, 8], X[5, 15, 6, 16], X[14, 11, 15, 12], 
  X[3, 14, 4, 13], Y[7, 16, 8, 13], Z[4, 12, 5, 7]], 731}
{{1, 0}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], X[18, 10, 19, 11], 
  Y[2, 18, 3, 17], X[20, 9, 17, 8], X[5, 15, 6, 16], Y[11, 15, 12, 14], 
  X[3, 14, 4, 13], X[16, 8, 13, 7], Z[4, 12, 5, 7]], 732}
{{1, 0}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], X[18, 10, 19, 11], 
  Y[2, 18, 3, 17], X[20, 9, 17, 8], Z[5, 15, 6, 16], X[14, 11, 15, 12], 
  X[3, 14, 4, 13], X[16, 8, 13, 7], Z[4, 12, 5, 7]], 733}
{{1, 0}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], Z[10, 19, 11, 18], 
  X[2, 18, 3, 17], X[20, 9, 17, 8], X[5, 15, 6, 16], X[14, 11, 15, 12], 
  X[3, 14, 4, 13], Y[7, 16, 8, 13], Z[4, 12, 5, 7]], 734}
{{1, 0}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], Z[10, 19, 11, 18], 
  X[2, 18, 3, 17], X[20, 9, 17, 8], X[5, 15, 6, 16], X[14, 11, 15, 12], 
  Z[3, 14, 4, 13], X[16, 8, 13, 7], Z[4, 12, 5, 7]], 735}
{{1, 0}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], Z[10, 19, 11, 18], 
  X[2, 18, 3, 17], X[20, 9, 17, 8], Z[5, 15, 6, 16], X[14, 11, 15, 12], 
  X[3, 14, 4, 13], X[16, 8, 13, 7], Z[4, 12, 5, 7]], 736}
{{1, -2}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], Z[10, 19, 11, 18], 
  X[2, 18, 3, 17], Z[8, 20, 9, 17], X[5, 15, 6, 16], X[14, 11, 15, 12], 
  Z[3, 14, 4, 13], X[16, 8, 13, 7], X[12, 5, 7, 4]], 737}
{{1, -2}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], Z[10, 19, 11, 18], 
  X[2, 18, 3, 17], Z[8, 20, 9, 17], Z[5, 15, 6, 16], X[14, 11, 15, 12], 
  X[3, 14, 4, 13], X[16, 8, 13, 7], X[12, 5, 7, 4]], 738}
{{1, 0}, PD[Y[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  X[17, 2, 18, 3], X[8, 20, 9, 17], X[15, 6, 16, 5], X[11, 15, 12, 14], 
  X[13, 3, 14, 4], Y[7, 16, 8, 13], Z[4, 12, 5, 7]], 739}
{{1, 0}, PD[Y[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  X[17, 2, 18, 3], X[8, 20, 9, 17], X[15, 6, 16, 5], X[11, 15, 12, 14], 
  Z[3, 14, 4, 13], X[7, 16, 8, 13], Z[4, 12, 5, 7]], 740}
{{1, 0}, PD[Y[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  X[17, 2, 18, 3], X[8, 20, 9, 17], X[15, 6, 16, 5], Y[11, 15, 12, 14], 
  X[13, 3, 14, 4], X[7, 16, 8, 13], Z[4, 12, 5, 7]], 741}
{{1, -2}, PD[Y[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[8, 20, 9, 17], X[15, 6, 16, 5], X[11, 15, 12, 14], 
  X[13, 3, 14, 4], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 742}
{{1, -2}, PD[Y[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[8, 20, 9, 17], X[15, 6, 16, 5], Y[11, 15, 12, 14], 
  X[13, 3, 14, 4], X[7, 16, 8, 13], X[4, 12, 5, 7]], 743}
{{1, -2}, PD[X[1, 17, 2, 16], Y[8, 12, 1, 11], X[17, 12, 18, 13], 
  X[13, 3, 14, 2], X[15, 7, 16, 6], Z[10, 8, 11, 7], X[18, 10, 19, 9], 
  Y[3, 9, 4, 20], X[5, 15, 6, 14], Z[19, 5, 20, 4]], 744}
{{1, -2}, PD[X[1, 17, 2, 16], Y[8, 12, 1, 11], X[17, 12, 18, 13], 
  X[13, 3, 14, 2], X[15, 7, 16, 6], Z[10, 8, 11, 7], X[18, 10, 19, 9], 
  Z[3, 9, 4, 20], X[5, 15, 6, 14], Y[19, 5, 20, 4]], 745}
{{1, 0}, PD[X[1, 17, 2, 16], Y[8, 12, 1, 11], X[17, 12, 18, 13], 
  X[13, 3, 14, 2], Z[15, 7, 16, 6], Z[10, 8, 11, 7], X[18, 10, 19, 9], 
  X[20, 3, 9, 4], Z[14, 5, 15, 6], X[4, 19, 5, 20]], 746}
{{1, 0}, PD[X[1, 7, 2, 6], X[17, 1, 18, 20], Y[7, 17, 8, 16], 
  Y[2, 16, 3, 15], X[5, 14, 6, 15], Y[18, 14, 19, 13], Y[19, 12, 20, 13], 
  X[8, 12, 9, 11], X[10, 3, 11, 4], X[4, 9, 5, 10]], 747}
{{1, 0}, PD[X[1, 7, 2, 6], X[17, 1, 18, 20], Y[7, 17, 8, 16], 
  Y[2, 16, 3, 15], X[5, 14, 6, 15], Z[18, 14, 19, 13], Z[19, 12, 20, 13], 
  X[8, 12, 9, 11], X[10, 3, 11, 4], X[4, 9, 5, 10]], 748}
{{1, -2}, PD[X[1, 7, 2, 6], X[20, 14, 1, 13], Y[7, 19, 8, 18], 
  X[17, 2, 18, 3], Y[5, 16, 6, 17], X[12, 15, 13, 16], X[14, 20, 15, 19], 
  X[8, 12, 9, 11], Y[3, 11, 4, 10], Y[4, 9, 5, 10]], 749}
{{1, -2}, PD[X[1, 7, 2, 6], Y[20, 14, 1, 13], Z[7, 19, 8, 18], 
  X[17, 2, 18, 3], Z[5, 16, 6, 17], X[12, 15, 13, 16], Y[19, 14, 20, 15], 
  X[8, 12, 9, 11], X[10, 3, 11, 4], X[4, 9, 5, 10]], 750}
{{1, 0}, PD[X[1, 7, 2, 6], Y[20, 14, 1, 13], Z[7, 19, 8, 18], 
  Z[2, 18, 3, 17], X[5, 16, 6, 17], X[15, 13, 16, 12], Y[19, 14, 20, 15], 
  X[8, 12, 9, 11], X[10, 3, 11, 4], X[4, 9, 5, 10]], 751}
{{1, 0}, PD[Y[1, 7, 2, 6], X[20, 14, 1, 13], X[7, 19, 8, 18], 
  X[17, 2, 18, 3], Z[5, 16, 6, 17], X[12, 15, 13, 16], X[14, 20, 15, 19], 
  X[11, 8, 12, 9], Z[3, 11, 4, 10], Z[4, 9, 5, 10]], 752}
{{1, -2}, PD[X[1, 16, 2, 17], X[9, 1, 10, 20], Y[15, 8, 16, 9], 
  Y[2, 8, 3, 7], X[17, 7, 18, 6], X[19, 11, 20, 10], X[14, 12, 15, 11], 
  Y[3, 12, 4, 13], X[5, 19, 6, 18], Z[13, 4, 14, 5]], 753}
{{1, -2}, PD[X[1, 9, 2, 8], X[5, 1, 6, 20], X[9, 5, 10, 4], Y[2, 14, 3, 13], 
  X[7, 17, 8, 16], X[17, 7, 18, 6], Y[19, 10, 20, 11], Y[3, 14, 4, 15], 
  X[12, 16, 13, 15], Y[18, 12, 19, 11]], 754}
{{1, -2}, PD[X[1, 9, 2, 8], X[5, 1, 6, 20], X[9, 5, 10, 4], Y[2, 14, 3, 13], 
  X[7, 17, 8, 16], X[17, 7, 18, 6], Z[19, 10, 20, 11], Y[3, 14, 4, 15], 
  X[12, 16, 13, 15], Z[18, 12, 19, 11]], 755}
{{1, -2}, PD[X[1, 17, 2, 16], Y[14, 19, 1, 20], X[17, 5, 18, 4], 
  Y[2, 11, 3, 12], X[15, 8, 16, 9], X[7, 20, 8, 15], Y[13, 6, 14, 7], 
  X[5, 19, 6, 18], Y[3, 11, 4, 10], X[12, 10, 13, 9]], 756}
{{1, -2}, PD[X[1, 17, 2, 16], Y[14, 19, 1, 20], X[17, 5, 18, 4], 
  Z[2, 11, 3, 12], X[15, 8, 16, 9], X[7, 20, 8, 15], Y[13, 6, 14, 7], 
  X[5, 19, 6, 18], Z[3, 11, 4, 10], X[12, 10, 13, 9]], 757}
{{1, -2}, PD[X[1, 17, 2, 16], Y[14, 19, 1, 20], X[4, 17, 5, 18], 
  Y[2, 11, 3, 12], X[8, 16, 9, 15], X[20, 8, 15, 7], Y[13, 6, 14, 7], 
  X[18, 5, 19, 6], Y[3, 11, 4, 10], X[12, 10, 13, 9]], 758}
{{1, -2}, PD[X[1, 17, 2, 16], Y[14, 19, 1, 20], X[4, 17, 5, 18], 
  Z[2, 11, 3, 12], X[8, 16, 9, 15], X[20, 8, 15, 7], Y[13, 6, 14, 7], 
  X[18, 5, 19, 6], Z[3, 11, 4, 10], X[12, 10, 13, 9]], 759}
{{1, -2}, PD[X[17, 2, 18, 1], X[12, 19, 1, 18], X[8, 17, 9, 16], 
  Y[2, 8, 3, 7], X[11, 6, 12, 7], X[19, 14, 20, 15], X[15, 10, 16, 9], 
  Y[3, 10, 4, 11], Y[5, 14, 6, 13], Z[20, 5, 13, 4]], 760}
{{1, -2}, PD[X[17, 2, 18, 1], X[12, 19, 1, 18], X[8, 17, 9, 16], 
  Y[2, 8, 3, 7], Y[11, 6, 12, 7], X[19, 14, 20, 15], X[15, 10, 16, 9], 
  X[3, 10, 4, 11], Z[5, 14, 6, 13], Y[20, 5, 13, 4]], 761}
{{1, -2}, PD[X[12, 1, 13, 2], X[16, 11, 1, 12], X[8, 13, 9, 14], 
  X[2, 8, 3, 7], Y[15, 6, 16, 7], X[18, 10, 19, 11], X[9, 19, 10, 20], 
  Y[14, 4, 15, 3], Z[5, 18, 6, 17], Y[20, 5, 17, 4]], 762}
{{1, -2}, PD[X[12, 1, 13, 2], X[16, 11, 1, 12], X[8, 13, 9, 14], 
  X[2, 8, 3, 7], Y[15, 6, 16, 7], Y[10, 19, 11, 18], Y[9, 19, 10, 20], 
  Y[14, 4, 15, 3], X[5, 18, 6, 17], X[20, 5, 17, 4]], 763}
{{1, -2}, PD[X[12, 1, 13, 2], X[16, 11, 1, 12], X[8, 13, 9, 14], 
  X[2, 8, 3, 7], Y[15, 6, 16, 7], Z[10, 19, 11, 18], Z[9, 19, 10, 20], 
  Y[14, 4, 15, 3], X[5, 18, 6, 17], X[20, 5, 17, 4]], 764}
{{1, -2}, PD[X[12, 1, 13, 2], X[16, 11, 1, 12], X[8, 13, 9, 14], 
  Y[2, 8, 3, 7], X[15, 6, 16, 7], X[10, 19, 11, 18], X[19, 10, 20, 9], 
  Z[14, 4, 15, 3], Y[5, 18, 6, 17], Z[20, 5, 17, 4]], 765}
{{1, -2}, PD[X[12, 1, 13, 2], X[16, 11, 1, 12], X[8, 13, 9, 14], 
  Y[2, 8, 3, 7], X[15, 6, 16, 7], Y[10, 19, 11, 18], Y[9, 19, 10, 20], 
  Z[14, 4, 15, 3], X[17, 5, 18, 6], X[4, 20, 5, 17]], 766}
{{1, -2}, PD[X[12, 1, 13, 2], X[16, 11, 1, 12], X[8, 13, 9, 14], 
  Y[2, 8, 3, 7], X[15, 6, 16, 7], Z[10, 19, 11, 18], Z[9, 19, 10, 20], 
  Z[14, 4, 15, 3], X[17, 5, 18, 6], X[4, 20, 5, 17]], 767}
{{1, -2}, PD[Y[12, 1, 13, 2], Y[11, 1, 12, 16], X[13, 9, 14, 8], 
  X[7, 2, 8, 3], X[15, 6, 16, 7], X[10, 19, 11, 18], X[19, 10, 20, 9], 
  X[3, 14, 4, 15], Y[5, 18, 6, 17], Z[20, 5, 17, 4]], 768}
{{1, -2}, PD[Y[12, 1, 13, 2], Y[11, 1, 12, 16], X[13, 9, 14, 8], 
  X[7, 2, 8, 3], X[15, 6, 16, 7], X[10, 19, 11, 18], X[19, 10, 20, 9], 
  X[3, 14, 4, 15], Z[5, 18, 6, 17], Y[20, 5, 17, 4]], 769}
{{1, -2}, PD[Y[12, 1, 13, 2], Y[11, 1, 12, 16], X[13, 9, 14, 8], 
  X[7, 2, 8, 3], X[15, 6, 16, 7], Y[10, 19, 11, 18], Y[9, 19, 10, 20], 
  X[3, 14, 4, 15], X[17, 5, 18, 6], X[4, 20, 5, 17]], 770}
{{1, -1}, PD[X[16, 1, 17, 2], X[20, 15, 1, 16], X[8, 18, 9, 17], 
  Y[2, 9, 3, 10], X[10, 19, 11, 20], X[7, 14, 8, 15], X[18, 4, 19, 3], 
  Y[11, 6, 12, 7], Y[13, 4, 14, 5], Z[5, 12, 6, 13]], 771}
{{1, -1}, PD[X[16, 1, 17, 2], X[20, 15, 1, 16], X[8, 18, 9, 17], 
  Y[2, 9, 3, 10], X[10, 19, 11, 20], X[7, 14, 8, 15], X[18, 4, 19, 3], 
  Z[11, 6, 12, 7], Z[13, 4, 14, 5], Y[5, 12, 6, 13]], 772}
{{1, -2}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 20], X[17, 8, 18, 9], 
  Z[2, 9, 3, 10], X[19, 11, 20, 10], X[14, 8, 15, 7], Y[18, 4, 19, 3], 
  X[11, 6, 12, 7], X[13, 4, 14, 5], X[5, 12, 6, 13]], 773}
{{1, -2}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 20], Y[17, 8, 18, 9], 
  X[2, 9, 3, 10], X[10, 19, 11, 20], X[7, 14, 8, 15], Y[18, 4, 19, 3], 
  X[6, 12, 7, 11], X[4, 14, 5, 13], X[12, 6, 13, 5]], 774}
{{1, -2}, PD[X[17, 1, 18, 2], X[14, 16, 1, 17], X[8, 18, 9, 19], 
  Y[2, 8, 3, 7], X[15, 13, 16, 14], X[12, 9, 13, 10], Z[19, 4, 20, 3], 
  X[20, 6, 15, 7], Z[10, 6, 11, 5], Z[11, 4, 12, 5]], 775}
{{1, -2}, PD[X[17, 1, 18, 2], X[14, 16, 1, 17], Y[18, 9, 19, 8], 
  X[2, 8, 3, 7], X[15, 13, 16, 14], X[9, 13, 10, 12], Y[19, 4, 20, 3], 
  X[6, 15, 7, 20], Y[10, 6, 11, 5], Y[11, 4, 12, 5]], 776}
{{1, -2}, PD[X[1, 11, 2, 12], X[8, 18, 1, 19], X[10, 2, 11, 3], 
  X[12, 10, 13, 9], Y[19, 9, 20, 16], X[4, 8, 5, 7], Y[17, 3, 18, 4], 
  X[20, 13, 17, 14], Z[15, 5, 16, 6], Y[6, 14, 7, 15]], 777}
{{1, -2}, PD[X[1, 11, 2, 12], Y[8, 18, 1, 19], X[10, 2, 11, 3], 
  X[12, 10, 13, 9], X[16, 19, 9, 20], X[4, 8, 5, 7], X[17, 3, 18, 4], 
  Y[13, 17, 14, 20], Y[15, 5, 16, 6], Z[6, 14, 7, 15]], 778}
{{1, -2}, PD[Y[1, 11, 2, 12], X[8, 18, 1, 19], Z[10, 2, 11, 3], 
  X[12, 10, 13, 9], Z[19, 9, 20, 16], X[4, 8, 5, 7], Z[17, 3, 18, 4], 
  X[20, 13, 17, 14], X[15, 5, 16, 6], X[6, 14, 7, 15]], 779}
{{1, -2}, PD[Y[1, 11, 2, 12], Y[8, 18, 1, 19], Z[10, 2, 11, 3], 
  X[12, 10, 13, 9], X[16, 19, 9, 20], X[4, 8, 5, 7], X[17, 3, 18, 4], 
  Y[13, 17, 14, 20], X[15, 5, 16, 6], X[6, 14, 7, 15]], 780}
{{1, -2}, PD[Y[1, 15, 2, 14], X[20, 9, 1, 10], X[8, 15, 9, 16], 
  Y[2, 13, 3, 14], X[3, 11, 4, 10], X[16, 20, 17, 19], X[12, 7, 13, 8], 
  X[6, 11, 7, 12], Y[4, 18, 5, 17], Z[18, 6, 19, 5]], 781}
{{1, -2}, PD[Y[1, 15, 2, 14], X[20, 9, 1, 10], X[8, 15, 9, 16], 
  Y[2, 13, 3, 14], X[3, 11, 4, 10], X[16, 20, 17, 19], X[12, 7, 13, 8], 
  X[6, 11, 7, 12], Z[4, 18, 5, 17], Y[18, 6, 19, 5]], 782}
{{1, -2}, PD[X[1, 9, 2, 8], X[15, 20, 16, 1], Y[9, 16, 10, 17], 
  X[7, 3, 8, 2], X[19, 14, 20, 15], X[10, 14, 11, 13], Z[17, 6, 18, 7], 
  X[3, 18, 4, 19], Z[11, 4, 12, 5], Z[12, 6, 13, 5]], 783}
{{1, -2}, PD[Y[1, 9, 2, 8], X[20, 16, 1, 15], X[16, 10, 17, 9], 
  Y[2, 7, 3, 8], X[14, 20, 15, 19], X[13, 10, 14, 11], X[6, 18, 7, 17], 
  X[18, 4, 19, 3], Y[11, 4, 12, 5], Y[12, 6, 13, 5]], 784}
{{1, -2}, PD[Y[1, 9, 2, 8], X[20, 16, 1, 15], X[16, 10, 17, 9], 
  Y[2, 7, 3, 8], X[14, 20, 15, 19], X[13, 10, 14, 11], X[6, 18, 7, 17], 
  X[18, 4, 19, 3], Z[11, 4, 12, 5], Z[12, 6, 13, 5]], 785}
{{2, 0}, PD[X[1, 11, 2, 10], X[19, 1, 20, 4], X[6, 12, 7, 11], 
  Y[2, 13, 3, 14], Y[9, 15, 10, 14], Y[20, 15, 9, 16], Y[3, 17, 4, 16], 
  X[18, 6, 19, 5], X[12, 8, 13, 7], X[8, 18, 5, 17]], 786}
{{1, -2}, PD[X[1, 11, 2, 10], Y[4, 19, 1, 20], X[6, 12, 7, 11], 
  X[13, 3, 14, 2], X[9, 15, 10, 14], X[15, 9, 16, 20], Y[3, 17, 4, 16], 
  Z[18, 6, 19, 5], X[12, 8, 13, 7], Z[17, 8, 18, 5]], 787}
{{2, 0}, PD[X[1, 11, 2, 10], Y[4, 19, 1, 20], X[6, 12, 7, 11], 
  Z[2, 13, 3, 14], Z[9, 15, 10, 14], Z[20, 15, 9, 16], X[3, 17, 4, 16], 
  X[18, 6, 19, 5], X[12, 8, 13, 7], X[8, 18, 5, 17]], 788}
{{1, -2}, PD[X[1, 11, 2, 10], Y[4, 19, 1, 20], Y[11, 6, 12, 7], 
  X[13, 3, 14, 2], X[9, 15, 10, 14], X[15, 9, 16, 20], Y[3, 17, 4, 16], 
  X[18, 6, 19, 5], Y[12, 8, 13, 7], X[8, 18, 5, 17]], 789}
{{1, -2}, PD[X[1, 11, 2, 10], Y[4, 19, 1, 20], Z[11, 6, 12, 7], 
  X[13, 3, 14, 2], X[9, 15, 10, 14], X[15, 9, 16, 20], Y[3, 17, 4, 16], 
  X[18, 6, 19, 5], Z[12, 8, 13, 7], X[8, 18, 5, 17]], 790}
{{2, 0}, PD[Y[1, 11, 2, 10], X[4, 19, 1, 20], X[11, 6, 12, 7], 
  X[2, 13, 3, 14], Z[9, 15, 10, 14], Z[20, 15, 9, 16], Z[3, 17, 4, 16], 
  X[5, 18, 6, 19], X[7, 12, 8, 13], X[17, 8, 18, 5]], 791}
{{1, -2}, PD[Y[1, 11, 2, 10], X[4, 19, 1, 20], X[11, 6, 12, 7], 
  Y[2, 13, 3, 14], X[14, 9, 15, 10], X[20, 15, 9, 16], X[16, 3, 17, 4], 
  Y[18, 6, 19, 5], X[7, 12, 8, 13], Y[17, 8, 18, 5]], 792}
{{1, -2}, PD[Y[1, 11, 2, 10], X[4, 19, 1, 20], X[11, 6, 12, 7], 
  Y[2, 13, 3, 14], X[14, 9, 15, 10], X[20, 15, 9, 16], X[16, 3, 17, 4], 
  Z[18, 6, 19, 5], X[7, 12, 8, 13], Z[17, 8, 18, 5]], 793}
{{1, -2}, PD[Y[1, 11, 2, 10], X[4, 19, 1, 20], Z[11, 6, 12, 7], 
  Y[2, 13, 3, 14], X[14, 9, 15, 10], X[20, 15, 9, 16], X[16, 3, 17, 4], 
  X[5, 18, 6, 19], Z[12, 8, 13, 7], X[17, 8, 18, 5]], 794}
{{2, 0}, PD[Y[1, 11, 2, 10], Y[4, 19, 1, 20], X[11, 6, 12, 7], 
  X[2, 13, 3, 14], Z[9, 15, 10, 14], Z[20, 15, 9, 16], X[16, 3, 17, 4], 
  X[5, 18, 6, 19], X[7, 12, 8, 13], X[17, 8, 18, 5]], 795}
{{1, -2}, PD[Y[1, 15, 2, 14], Y[4, 19, 1, 20], X[15, 11, 16, 10], 
  Y[2, 10, 3, 9], X[8, 14, 9, 13], X[20, 8, 13, 7], Y[3, 6, 4, 7], 
  X[18, 11, 19, 12], X[16, 5, 17, 6], X[12, 17, 5, 18]], 796}
{{1, -2}, PD[X[1, 16, 2, 17], Y[20, 14, 1, 13], X[4, 16, 5, 15], 
  Y[2, 10, 3, 9], Y[17, 12, 18, 13], X[6, 20, 7, 19], X[14, 6, 15, 5], 
  Y[3, 10, 4, 11], X[8, 12, 9, 11], X[18, 8, 19, 7]], 797}
{{1, -2}, PD[X[1, 16, 2, 17], Y[20, 14, 1, 13], X[4, 16, 5, 15], 
  Z[2, 10, 3, 9], Y[17, 12, 18, 13], X[6, 20, 7, 19], X[14, 6, 15, 5], 
  Z[3, 10, 4, 11], X[8, 12, 9, 11], X[18, 8, 19, 7]], 798}
{{1, 0}, PD[Y[1, 15, 2, 14], X[20, 5, 1, 6], X[4, 15, 5, 16], X[9, 3, 10, 2], 
  Z[13, 6, 14, 7], X[16, 20, 17, 19], X[3, 9, 4, 8], X[7, 10, 8, 11], 
  Z[12, 17, 13, 18], Y[18, 11, 19, 12]], 799}
{{1, -2}, PD[X[1, 17, 2, 16], X[5, 1, 6, 20], Y[17, 5, 18, 4], 
  X[2, 9, 3, 10], Y[15, 6, 16, 7], Y[19, 13, 20, 12], Y[18, 13, 19, 14], 
  X[8, 3, 9, 4], X[10, 8, 11, 7], X[14, 12, 15, 11]], 800}
{{1, -2}, PD[X[1, 17, 2, 16], X[5, 1, 6, 20], Y[17, 5, 18, 4], 
  Z[2, 9, 3, 10], Y[15, 6, 16, 7], X[12, 19, 13, 20], X[18, 13, 19, 14], 
  Z[3, 9, 4, 8], X[10, 8, 11, 7], X[14, 12, 15, 11]], 801}
{{1, -2}, PD[X[1, 19, 2, 18], X[7, 1, 8, 16], X[19, 5, 20, 4], 
  Y[2, 11, 3, 12], Y[17, 8, 18, 9], X[15, 7, 16, 6], X[5, 15, 6, 14], 
  Y[20, 14, 17, 13], Y[3, 11, 4, 10], X[12, 10, 13, 9]], 802}
{{1, -2}, PD[X[1, 19, 2, 18], X[7, 1, 8, 16], X[19, 5, 20, 4], 
  Y[2, 11, 3, 12], Z[17, 8, 18, 9], X[15, 7, 16, 6], X[5, 15, 6, 14], 
  Z[20, 14, 17, 13], Y[3, 11, 4, 10], X[12, 10, 13, 9]], 803}
{{1, -2}, PD[Y[1, 19, 2, 18], X[16, 8, 1, 7], X[4, 19, 5, 20], 
  Y[2, 12, 3, 11], X[17, 15, 18, 14], X[6, 16, 7, 15], X[8, 6, 9, 5], 
  Z[20, 9, 17, 10], Y[3, 12, 4, 13], X[13, 10, 14, 11]], 804}
{{1, 0}, PD[Y[1, 19, 2, 18], X[16, 8, 1, 7], Z[19, 5, 20, 4], 
  X[11, 2, 12, 3], Z[17, 15, 18, 14], X[6, 16, 7, 15], X[8, 6, 9, 5], 
  Z[20, 9, 17, 10], X[3, 12, 4, 13], X[13, 10, 14, 11]], 805}
{{1, -2}, PD[Y[1, 19, 2, 18], Y[16, 8, 1, 7], X[19, 5, 20, 4], 
  X[2, 12, 3, 11], X[14, 17, 15, 18], Z[6, 16, 7, 15], X[5, 8, 6, 9], 
  Z[20, 9, 17, 10], X[12, 4, 13, 3], X[10, 14, 11, 13]], 806}
{{1, -2}, PD[Y[1, 17, 2, 18], X[14, 10, 1, 9], Z[16, 2, 17, 3], 
  X[18, 12, 19, 13], X[8, 14, 9, 13], X[10, 4, 11, 3], X[15, 12, 16, 11], 
  Y[19, 6, 20, 5], X[4, 8, 5, 7], Y[20, 6, 15, 7]], 807}
{{1, -2}, PD[Y[1, 17, 2, 18], X[14, 10, 1, 9], Z[16, 2, 17, 3], 
  X[18, 12, 19, 13], X[8, 14, 9, 13], X[10, 4, 11, 3], X[15, 12, 16, 11], 
  Z[19, 6, 20, 5], X[4, 8, 5, 7], Z[20, 6, 15, 7]], 808}
{{1, -2}, PD[Y[1, 17, 2, 18], X[14, 10, 1, 9], Z[16, 2, 17, 3], 
  X[12, 19, 13, 18], X[8, 14, 9, 13], X[10, 4, 11, 3], X[15, 12, 16, 11], 
  Y[19, 6, 20, 5], X[7, 4, 8, 5], Y[20, 6, 15, 7]], 809}
{{1, -2}, PD[Y[1, 17, 2, 18], X[14, 10, 1, 9], Z[16, 2, 17, 3], 
  X[12, 19, 13, 18], X[8, 14, 9, 13], X[10, 4, 11, 3], X[15, 12, 16, 11], 
  Z[19, 6, 20, 5], X[7, 4, 8, 5], Z[20, 6, 15, 7]], 810}
{{1, -2}, PD[Y[1, 17, 2, 18], Y[14, 10, 1, 9], Z[16, 2, 17, 3], 
  X[18, 12, 19, 13], Z[8, 14, 9, 13], X[10, 4, 11, 3], X[15, 12, 16, 11], 
  X[19, 6, 20, 5], X[4, 8, 5, 7], X[6, 15, 7, 20]], 811}
{{1, -2}, PD[Y[1, 19, 2, 18], X[12, 5, 1, 6], X[19, 14, 20, 15], 
  Y[2, 15, 3, 16], X[6, 18, 7, 17], X[4, 11, 5, 12], Y[13, 10, 14, 11], 
  Y[20, 10, 13, 9], X[8, 3, 9, 4], X[16, 8, 17, 7]], 812}
{{1, -2}, PD[Y[1, 19, 2, 18], X[12, 5, 1, 6], X[19, 14, 20, 15], 
  Y[2, 15, 3, 16], X[6, 18, 7, 17], X[4, 11, 5, 12], Z[13, 10, 14, 11], 
  Z[20, 10, 13, 9], X[8, 3, 9, 4], X[16, 8, 17, 7]], 813}
{{1, -2}, PD[Y[1, 19, 2, 18], X[12, 5, 1, 6], X[19, 14, 20, 15], 
  Y[2, 15, 3, 16], Z[17, 6, 18, 7], X[4, 11, 5, 12], X[13, 10, 14, 11], 
  X[9, 20, 10, 13], X[8, 3, 9, 4], Z[16, 8, 17, 7]], 814}
{{1, -2}, PD[Y[1, 8, 2, 9], Y[4, 17, 1, 16], X[7, 12, 8, 13], 
  Y[2, 12, 3, 11], X[15, 10, 16, 9], Y[3, 19, 4, 20], X[5, 18, 6, 17], 
  X[13, 6, 14, 7], X[10, 15, 11, 20], X[18, 5, 19, 14]], 815}
{{1, -2}, PD[Y[1, 7, 2, 8], Y[4, 16, 1, 17], X[6, 11, 7, 12], 
  Y[2, 11, 3, 10], X[17, 8, 18, 9], Y[3, 20, 4, 19], X[12, 16, 13, 15], 
  X[14, 6, 15, 5], X[9, 18, 10, 19], X[20, 14, 5, 13]], 816}
{{1, -2}, PD[Y[1, 14, 2, 15], X[4, 10, 1, 9], X[13, 18, 14, 19], 
  Y[2, 18, 3, 17], Z[15, 8, 16, 9], X[6, 4, 7, 3], X[10, 20, 11, 19], 
  X[12, 6, 13, 5], Z[16, 8, 17, 7], X[20, 12, 5, 11]], 817}
{{1, -2}, PD[Y[1, 14, 2, 15], X[4, 10, 1, 9], X[13, 18, 14, 19], 
  Y[2, 18, 3, 17], Z[15, 8, 16, 9], X[6, 4, 7, 3], X[19, 10, 20, 11], 
  X[5, 12, 6, 13], Z[16, 8, 17, 7], X[11, 20, 12, 5]], 818}
{{2, 0}, PD[X[1, 16, 2, 17], Y[4, 11, 1, 10], X[6, 15, 7, 16], 
  X[19, 2, 20, 3], Y[17, 9, 18, 10], Y[3, 13, 4, 14], X[11, 5, 12, 6], 
  X[20, 7, 15, 8], Y[18, 9, 19, 14], X[8, 12, 5, 13]], 819}
{{2, 0}, PD[X[1, 16, 2, 17], Y[4, 11, 1, 10], X[6, 15, 7, 16], 
  Z[2, 20, 3, 19], Y[17, 9, 18, 10], X[3, 13, 4, 14], X[11, 5, 12, 6], 
  X[20, 7, 15, 8], Y[18, 9, 19, 14], X[8, 12, 5, 13]], 820}
{{2, 0}, PD[Y[1, 16, 2, 17], X[4, 11, 1, 10], X[15, 7, 16, 6], 
  X[2, 20, 3, 19], Z[17, 9, 18, 10], Z[3, 13, 4, 14], X[5, 12, 6, 11], 
  X[7, 15, 8, 20], Z[18, 9, 19, 14], X[12, 5, 13, 8]], 821}
{{2, 0}, PD[Y[1, 16, 2, 17], X[4, 11, 1, 10], X[15, 7, 16, 6], 
  Y[2, 20, 3, 19], Z[17, 9, 18, 10], X[13, 4, 14, 3], X[5, 12, 6, 11], 
  X[7, 15, 8, 20], Z[18, 9, 19, 14], X[12, 5, 13, 8]], 822}
{{1, -2}, PD[X[1, 17, 2, 18], X[9, 14, 10, 1], Y[16, 7, 17, 6], 
  X[7, 3, 8, 2], X[18, 8, 19, 9], Y[13, 5, 14, 4], Y[10, 5, 11, 6], 
  X[15, 12, 16, 11], Z[3, 20, 4, 19], X[12, 15, 13, 20]], 823}
{{1, -2}, PD[Y[1, 17, 2, 18], X[14, 10, 1, 9], X[16, 7, 17, 6], 
  X[7, 3, 8, 2], Z[18, 8, 19, 9], Y[13, 5, 14, 4], Y[10, 5, 11, 6], 
  X[11, 15, 12, 16], X[3, 20, 4, 19], X[20, 12, 15, 13]], 824}
{{1, -2}, PD[Y[1, 17, 2, 18], X[14, 10, 1, 9], X[16, 7, 17, 6], 
  X[7, 3, 8, 2], Z[18, 8, 19, 9], Z[13, 5, 14, 4], Z[10, 5, 11, 6], 
  X[11, 15, 12, 16], X[3, 20, 4, 19], X[20, 12, 15, 13]], 825}
{{1, -2}, PD[Y[1, 17, 2, 16], X[20, 7, 1, 8], X[17, 11, 18, 10], 
  X[9, 2, 10, 3], Z[15, 8, 16, 9], Y[19, 12, 20, 13], Y[6, 11, 7, 12], 
  X[5, 18, 6, 19], X[3, 14, 4, 15], X[13, 4, 14, 5]], 826}
{{1, -2}, PD[Y[1, 17, 2, 16], X[20, 7, 1, 8], X[17, 11, 18, 10], 
  X[9, 2, 10, 3], Z[15, 8, 16, 9], Z[19, 12, 20, 13], Z[6, 11, 7, 12], 
  X[5, 18, 6, 19], X[3, 14, 4, 15], X[13, 4, 14, 5]], 827}
{{1, -2}, PD[Y[1, 17, 2, 16], X[20, 7, 1, 8], X[17, 11, 18, 10], 
  Y[2, 10, 3, 9], X[8, 16, 9, 15], X[12, 20, 13, 19], Y[6, 11, 7, 12], 
  Z[18, 6, 19, 5], X[14, 4, 15, 3], X[4, 14, 5, 13]], 828}
{{1, -2}, PD[Y[1, 17, 2, 16], X[20, 7, 1, 8], X[17, 11, 18, 10], 
  Y[2, 10, 3, 9], X[8, 16, 9, 15], X[12, 20, 13, 19], Z[6, 11, 7, 12], 
  Y[18, 6, 19, 5], X[14, 4, 15, 3], X[4, 14, 5, 13]], 829}
{{1, -1}, PD[X[1, 7, 2, 6], X[14, 1, 15, 10], Y[7, 18, 8, 17], 
  Y[2, 17, 3, 16], X[5, 15, 6, 16], Y[9, 19, 10, 20], Y[13, 18, 14, 19], 
  X[8, 13, 9, 12], X[11, 3, 12, 4], X[4, 20, 5, 11]], 830}
{{1, -1}, PD[X[1, 7, 2, 6], Y[10, 14, 1, 15], X[7, 18, 8, 17], 
  X[16, 2, 17, 3], Y[5, 15, 6, 16], X[19, 10, 20, 9], Z[13, 18, 14, 19], 
  Y[8, 13, 9, 12], X[11, 3, 12, 4], X[4, 20, 5, 11]], 831}
{{1, 0}, PD[X[1, 7, 2, 6], Y[10, 14, 1, 15], Y[7, 18, 8, 17], 
  X[16, 2, 17, 3], X[5, 15, 6, 16], X[19, 10, 20, 9], X[13, 18, 14, 19], 
  X[8, 13, 9, 12], Y[3, 12, 4, 11], Y[4, 20, 5, 11]], 832}
{{1, 0}, PD[X[1, 7, 2, 6], Y[10, 14, 1, 15], Y[7, 18, 8, 17], 
  X[16, 2, 17, 3], X[5, 15, 6, 16], X[19, 10, 20, 9], X[13, 18, 14, 19], 
  X[8, 13, 9, 12], Z[3, 12, 4, 11], Z[4, 20, 5, 11]], 833}
{{1, -2}, PD[X[1, 7, 2, 6], Y[10, 14, 1, 15], Y[7, 18, 8, 17], 
  X[16, 2, 17, 3], X[5, 15, 6, 16], Y[9, 19, 10, 20], X[13, 18, 14, 19], 
  Y[8, 13, 9, 12], X[3, 12, 4, 11], X[20, 5, 11, 4]], 834}
{{1, -2}, PD[X[1, 7, 2, 6], Y[10, 14, 1, 15], Y[7, 18, 8, 17], 
  Y[2, 17, 3, 16], Y[5, 15, 6, 16], X[19, 10, 20, 9], X[13, 18, 14, 19], 
  X[8, 13, 9, 12], X[11, 3, 12, 4], X[4, 20, 5, 11]], 835}
{{1, -2}, PD[Y[1, 7, 2, 6], X[10, 14, 1, 15], X[7, 18, 8, 17], 
  X[16, 2, 17, 3], Z[5, 15, 6, 16], Y[9, 19, 10, 20], Y[13, 18, 14, 19], 
  X[12, 8, 13, 9], X[3, 12, 4, 11], X[20, 5, 11, 4]], 836}
{{1, -2}, PD[Y[1, 7, 2, 6], X[10, 14, 1, 15], X[7, 18, 8, 17], 
  Y[2, 17, 3, 16], X[15, 6, 16, 5], X[19, 10, 20, 9], Y[13, 18, 14, 19], 
  Z[8, 13, 9, 12], X[11, 3, 12, 4], X[4, 20, 5, 11]], 837}
{{1, -1}, PD[Y[1, 7, 2, 6], X[10, 14, 1, 15], Z[7, 18, 8, 17], 
  X[16, 2, 17, 3], Z[5, 15, 6, 16], X[19, 10, 20, 9], X[13, 18, 14, 19], 
  Z[8, 13, 9, 12], X[3, 12, 4, 11], X[20, 5, 11, 4]], 838}
{{1, -1}, PD[Y[1, 7, 2, 6], Y[10, 14, 1, 15], X[7, 18, 8, 17], 
  Y[2, 17, 3, 16], X[15, 6, 16, 5], Y[9, 19, 10, 20], X[18, 14, 19, 13], 
  X[12, 8, 13, 9], X[11, 3, 12, 4], X[4, 20, 5, 11]], 839}
{{1, -2}, PD[Y[1, 17, 2, 16], X[20, 12, 1, 11], X[17, 5, 18, 4], 
  X[2, 9, 3, 10], Z[15, 11, 16, 10], X[6, 20, 7, 19], Y[12, 6, 13, 5], 
  Z[18, 13, 19, 14], X[8, 3, 9, 4], X[14, 7, 15, 8]], 840}
{{1, -2}, PD[Y[1, 17, 2, 16], X[20, 12, 1, 11], X[17, 5, 18, 4], 
  X[9, 3, 10, 2], Z[15, 11, 16, 10], Y[19, 6, 20, 7], Y[12, 6, 13, 5], 
  X[13, 19, 14, 18], X[3, 9, 4, 8], X[7, 15, 8, 14]], 841}
{{1, -2}, PD[Y[1, 17, 2, 16], X[20, 12, 1, 11], X[4, 17, 5, 18], 
  X[2, 9, 3, 10], Z[15, 11, 16, 10], Y[19, 6, 20, 7], X[12, 6, 13, 5], 
  Y[18, 13, 19, 14], X[8, 3, 9, 4], X[7, 15, 8, 14]], 842}
{{1, 0}, PD[X[1, 12, 2, 11], Y[8, 18, 1, 19], X[12, 3, 13, 2], 
  Y[10, 19, 11, 20], X[15, 8, 16, 7], Z[17, 14, 18, 15], X[3, 14, 4, 13], 
  Z[20, 4, 17, 5], X[9, 6, 10, 5], X[6, 9, 7, 16]], 843}
{{1, -2}, PD[X[1, 14, 2, 13], X[18, 1, 19, 10], X[14, 3, 15, 2], 
  X[12, 9, 13, 8], X[9, 20, 10, 19], X[17, 3, 18, 4], Y[15, 7, 16, 8], 
  Y[11, 5, 12, 6], Y[20, 5, 11, 4], Y[16, 7, 17, 6]], 844}
{{1, -2}, PD[X[1, 14, 2, 13], X[18, 1, 19, 10], X[14, 3, 15, 2], 
  X[8, 12, 9, 13], X[9, 20, 10, 19], X[3, 18, 4, 17], Y[15, 7, 16, 8], 
  Y[11, 5, 12, 6], Y[20, 5, 11, 4], Y[16, 7, 17, 6]], 845}
{{1, -2}, PD[X[1, 14, 2, 13], Y[10, 18, 1, 19], X[14, 3, 15, 2], 
  X[12, 9, 13, 8], Z[19, 9, 20, 10], X[17, 3, 18, 4], X[7, 16, 8, 15], 
  Z[11, 5, 12, 6], Z[20, 5, 11, 4], X[16, 7, 17, 6]], 846}
{{1, 0}, PD[X[1, 14, 2, 13], Y[10, 18, 1, 19], X[14, 3, 15, 2], 
  X[12, 9, 13, 8], Z[19, 9, 20, 10], X[17, 3, 18, 4], Y[15, 7, 16, 8], 
  X[11, 5, 12, 6], X[4, 20, 5, 11], Y[16, 7, 17, 6]], 847}
{{1, 0}, PD[X[1, 14, 2, 13], Y[10, 18, 1, 19], X[14, 3, 15, 2], 
  X[12, 9, 13, 8], Z[19, 9, 20, 10], X[17, 3, 18, 4], Z[15, 7, 16, 8], 
  X[11, 5, 12, 6], X[4, 20, 5, 11], Z[16, 7, 17, 6]], 848}
{{1, -2}, PD[X[1, 14, 2, 13], Y[10, 18, 1, 19], X[14, 3, 15, 2], 
  X[8, 12, 9, 13], Z[19, 9, 20, 10], X[3, 18, 4, 17], X[7, 16, 8, 15], 
  Z[11, 5, 12, 6], Z[20, 5, 11, 4], X[16, 7, 17, 6]], 849}
{{1, 0}, PD[X[1, 14, 2, 13], Y[10, 18, 1, 19], X[14, 3, 15, 2], 
  X[8, 12, 9, 13], Z[19, 9, 20, 10], X[3, 18, 4, 17], Y[15, 7, 16, 8], 
  X[11, 5, 12, 6], X[4, 20, 5, 11], Y[16, 7, 17, 6]], 850}
{{1, 0}, PD[X[1, 14, 2, 13], Y[10, 18, 1, 19], X[14, 3, 15, 2], 
  X[8, 12, 9, 13], Z[19, 9, 20, 10], X[3, 18, 4, 17], Z[15, 7, 16, 8], 
  X[11, 5, 12, 6], X[4, 20, 5, 11], Z[16, 7, 17, 6]], 851}
{{1, 0}, PD[Y[1, 14, 2, 13], X[10, 18, 1, 19], Z[14, 3, 15, 2], 
  X[12, 9, 13, 8], X[19, 9, 20, 10], X[17, 3, 18, 4], X[7, 16, 8, 15], 
  Y[11, 5, 12, 6], Y[20, 5, 11, 4], X[16, 7, 17, 6]], 852}
{{1, 0}, PD[Y[1, 14, 2, 13], X[10, 18, 1, 19], Z[14, 3, 15, 2], 
  X[12, 9, 13, 8], X[19, 9, 20, 10], X[17, 3, 18, 4], X[7, 16, 8, 15], 
  Z[11, 5, 12, 6], Z[20, 5, 11, 4], X[16, 7, 17, 6]], 853}
{{1, -2}, PD[Y[1, 14, 2, 13], X[10, 18, 1, 19], Z[14, 3, 15, 2], 
  X[12, 9, 13, 8], X[19, 9, 20, 10], X[17, 3, 18, 4], Z[15, 7, 16, 8], 
  X[11, 5, 12, 6], X[4, 20, 5, 11], Z[16, 7, 17, 6]], 854}
{{1, 0}, PD[Y[1, 14, 2, 13], X[10, 18, 1, 19], Z[14, 3, 15, 2], 
  X[8, 12, 9, 13], X[19, 9, 20, 10], X[3, 18, 4, 17], X[7, 16, 8, 15], 
  Y[11, 5, 12, 6], Y[20, 5, 11, 4], X[16, 7, 17, 6]], 855}
{{1, 0}, PD[Y[1, 14, 2, 13], X[10, 18, 1, 19], Z[14, 3, 15, 2], 
  X[8, 12, 9, 13], X[19, 9, 20, 10], X[3, 18, 4, 17], X[7, 16, 8, 15], 
  Z[11, 5, 12, 6], Z[20, 5, 11, 4], X[16, 7, 17, 6]], 856}
{{1, -2}, PD[Y[1, 14, 2, 13], X[10, 18, 1, 19], Z[14, 3, 15, 2], 
  X[8, 12, 9, 13], X[19, 9, 20, 10], X[3, 18, 4, 17], Z[15, 7, 16, 8], 
  X[11, 5, 12, 6], X[4, 20, 5, 11], Z[16, 7, 17, 6]], 857}
{{1, -2}, PD[Y[1, 14, 2, 13], Y[10, 18, 1, 19], Z[14, 3, 15, 2], 
  X[12, 9, 13, 8], Z[19, 9, 20, 10], X[17, 3, 18, 4], X[15, 7, 16, 8], 
  X[11, 5, 12, 6], X[4, 20, 5, 11], X[6, 16, 7, 17]], 858}
{{1, -2}, PD[Y[1, 14, 2, 13], Y[10, 18, 1, 19], Z[14, 3, 15, 2], 
  X[12, 9, 13, 8], Z[19, 9, 20, 10], X[17, 3, 18, 4], X[7, 16, 8, 15], 
  X[5, 12, 6, 11], X[20, 5, 11, 4], X[16, 7, 17, 6]], 859}


==> HARD EPD CODES/NEW_Hard_Markers_4_Crossings_4.txt <==
{{1, 0}, PD[Y[6, 1, 7, 2], Y[5, 1, 6, 4], Y[7, 3, 8, 2], Z[3, 5, 4, 8]], 1}


==> HARD EPD CODES/NEW_Hard_Markers_4_Crossings_5.txt <==
{{1, -2}, PD[Y[7, 1, 8, 2], Y[6, 1, 7, 4], X[8, 6, 9, 5], Z[2, 5, 3, 10], 
  Z[3, 9, 4, 10]], 1}


==> HARD EPD CODES/NEW_Hard_Markers_4_Crossings_6.txt <==
{{1, 0}, PD[Y[1, 9, 2, 10], X[6, 4, 1, 3], X[8, 11, 9, 12], Y[2, 11, 3, 10], 
  Y[5, 7, 6, 8], Y[4, 7, 5, 12]], 1}
{{1, 0}, PD[Y[1, 9, 2, 10], X[6, 4, 1, 3], X[8, 11, 9, 12], Y[2, 11, 3, 10], 
  Z[5, 7, 6, 8], Z[4, 7, 5, 12]], 2}
{{1, -2}, PD[X[1, 6, 2, 7], Y[4, 10, 1, 11], Y[5, 9, 6, 10], X[7, 2, 8, 3], 
  Z[11, 3, 12, 4], Y[8, 9, 5, 12]], 3}
{{1, -2}, PD[Y[1, 6, 2, 7], X[4, 10, 1, 11], Z[5, 9, 6, 10], Y[2, 8, 3, 7], 
  X[11, 3, 12, 4], Z[8, 9, 5, 12]], 4}
{{1, -2}, PD[Y[1, 6, 2, 7], Y[4, 10, 1, 11], X[5, 9, 6, 10], Y[2, 8, 3, 7], 
  Z[11, 3, 12, 4], X[12, 8, 9, 5]], 5}
{{1, 0}, PD[X[1, 7, 2, 6], Y[4, 11, 1, 12], Y[7, 11, 8, 10], Y[2, 10, 3, 9], 
  Y[5, 12, 6, 9], X[8, 4, 5, 3]], 6}
{{1, 0}, PD[Y[1, 7, 2, 6], X[4, 11, 1, 12], Z[7, 11, 8, 10], X[9, 2, 10, 3], 
  Z[5, 12, 6, 9], Y[3, 8, 4, 5]], 7}
{{1, 0}, PD[Y[1, 7, 2, 6], Y[4, 11, 1, 12], X[7, 11, 8, 10], Y[2, 10, 3, 9], 
  X[12, 6, 9, 5], Y[3, 8, 4, 5]], 8}


==> HARD EPD CODES/NEW_Hard_Markers_4_Crossings_7.txt <==
{{1, -2}, PD[Y[1, 13, 2, 12], X[8, 4, 1, 3], X[13, 10, 14, 11], 
  Y[2, 11, 3, 12], X[4, 8, 5, 7], Y[9, 6, 10, 7], Y[14, 6, 9, 5]], 1}
{{1, -2}, PD[Y[1, 13, 2, 12], X[8, 4, 1, 3], X[13, 10, 14, 11], 
  Y[2, 11, 3, 12], X[4, 8, 5, 7], Z[9, 6, 10, 7], Z[14, 6, 9, 5]], 2}
{{1, -2}, PD[Y[1, 8, 2, 9], X[6, 4, 1, 3], X[7, 14, 8, 13], Y[2, 10, 3, 9], 
  Y[5, 12, 6, 11], Y[4, 12, 5, 13], X[14, 7, 11, 10]], 3}
{{1, -2}, PD[Y[1, 8, 2, 9], X[6, 4, 1, 3], X[7, 14, 8, 13], Y[2, 10, 3, 9], 
  Z[5, 12, 6, 11], Z[4, 12, 5, 13], X[14, 7, 11, 10]], 4}
{{1, -2}, PD[Y[1, 12, 2, 13], Y[4, 7, 1, 8], X[11, 6, 12, 7], 
  Y[2, 14, 3, 13], Z[8, 3, 9, 4], X[5, 10, 6, 11], X[9, 14, 10, 5]], 5}
{{1, -2}, PD[Y[1, 13, 2, 12], X[10, 6, 1, 5], Z[13, 6, 14, 7], X[7, 3, 8, 2], 
  Z[11, 5, 12, 4], Y[9, 14, 10, 11], X[3, 9, 4, 8]], 6}


==> HARD EPD CODES/NEW_Hard_Markers_4_Crossings_8.txt <==
{{1, -2}, PD[Y[1, 13, 2, 12], X[16, 4, 1, 3], X[13, 10, 14, 11], 
  Y[2, 11, 3, 12], Y[15, 6, 16, 7], X[4, 9, 5, 10], Y[14, 8, 15, 7], 
  X[8, 5, 9, 6]], 1}
{{1, -2}, PD[Y[1, 13, 2, 12], X[16, 4, 1, 3], X[13, 10, 14, 11], 
  Y[2, 11, 3, 12], Y[15, 6, 16, 7], X[9, 5, 10, 4], Y[14, 8, 15, 7], 
  X[5, 9, 6, 8]], 2}
{{1, -2}, PD[Y[1, 13, 2, 12], X[16, 4, 1, 3], X[13, 10, 14, 11], 
  Y[2, 11, 3, 12], Z[15, 6, 16, 7], X[4, 9, 5, 10], Z[14, 8, 15, 7], 
  X[8, 5, 9, 6]], 3}
{{1, -2}, PD[Y[1, 13, 2, 12], X[16, 4, 1, 3], X[13, 10, 14, 11], 
  Y[2, 11, 3, 12], Z[15, 6, 16, 7], X[9, 5, 10, 4], Z[14, 8, 15, 7], 
  X[5, 9, 6, 8]], 4}
{{1, -2}, PD[Y[1, 11, 2, 10], X[16, 4, 1, 3], X[11, 8, 12, 9], 
  Y[2, 9, 3, 10], X[15, 13, 16, 12], X[4, 7, 5, 8], Y[14, 6, 15, 5], 
  Y[13, 6, 14, 7]], 5}
{{1, -2}, PD[Y[1, 11, 2, 10], X[16, 4, 1, 3], X[11, 8, 12, 9], 
  Y[2, 9, 3, 10], X[15, 13, 16, 12], X[4, 7, 5, 8], Z[14, 6, 15, 5], 
  Z[13, 6, 14, 7]], 6}
{{1, -2}, PD[Y[1, 11, 2, 10], X[16, 4, 1, 3], X[11, 8, 12, 9], 
  Y[2, 9, 3, 10], X[15, 13, 16, 12], X[7, 5, 8, 4], Y[14, 6, 15, 5], 
  Y[13, 6, 14, 7]], 7}
{{1, -2}, PD[Y[1, 11, 2, 10], X[16, 4, 1, 3], X[11, 8, 12, 9], 
  Y[2, 9, 3, 10], X[15, 13, 16, 12], X[7, 5, 8, 4], Z[14, 6, 15, 5], 
  Z[13, 6, 14, 7]], 8}
{{1, -2}, PD[Y[1, 11, 2, 10], X[16, 4, 1, 3], X[11, 8, 12, 9], 
  Y[2, 9, 3, 10], X[12, 15, 13, 16], X[4, 7, 5, 8], Y[14, 6, 15, 5], 
  Y[13, 6, 14, 7]], 9}
{{1, -2}, PD[Y[1, 11, 2, 10], X[16, 4, 1, 3], X[11, 8, 12, 9], 
  Y[2, 9, 3, 10], X[12, 15, 13, 16], X[4, 7, 5, 8], Z[14, 6, 15, 5], 
  Z[13, 6, 14, 7]], 10}
{{1, -2}, PD[Y[1, 11, 2, 10], X[16, 4, 1, 3], X[11, 8, 12, 9], 
  Y[2, 9, 3, 10], X[12, 15, 13, 16], X[7, 5, 8, 4], Y[14, 6, 15, 5], 
  Y[13, 6, 14, 7]], 11}
{{1, -2}, PD[Y[1, 11, 2, 10], X[16, 4, 1, 3], X[11, 8, 12, 9], 
  Y[2, 9, 3, 10], X[12, 15, 13, 16], X[7, 5, 8, 4], Z[14, 6, 15, 5], 
  Z[13, 6, 14, 7]], 12}
{{1, -2}, PD[Y[1, 11, 2, 10], X[16, 4, 1, 3], X[8, 12, 9, 11], 
  Y[2, 9, 3, 10], X[15, 13, 16, 12], X[4, 7, 5, 8], Y[14, 6, 15, 5], 
  Y[13, 6, 14, 7]], 13}
{{1, -2}, PD[Y[1, 11, 2, 10], X[16, 4, 1, 3], X[8, 12, 9, 11], 
  Y[2, 9, 3, 10], X[15, 13, 16, 12], X[4, 7, 5, 8], Z[14, 6, 15, 5], 
  Z[13, 6, 14, 7]], 14}
{{1, -2}, PD[Y[1, 11, 2, 10], X[16, 4, 1, 3], X[8, 12, 9, 11], 
  Y[2, 9, 3, 10], X[12, 15, 13, 16], X[7, 5, 8, 4], Y[14, 6, 15, 5], 
  Y[13, 6, 14, 7]], 15}
{{1, -2}, PD[Y[1, 11, 2, 10], X[16, 4, 1, 3], X[8, 12, 9, 11], 
  Y[2, 9, 3, 10], X[12, 15, 13, 16], X[7, 5, 8, 4], Z[14, 6, 15, 5], 
  Z[13, 6, 14, 7]], 16}
{{1, -2}, PD[Y[10, 1, 11, 2], Y[9, 1, 10, 16], X[11, 9, 12, 8], 
  X[2, 15, 3, 16], Y[12, 6, 13, 5], X[14, 7, 15, 8], X[6, 3, 7, 4], 
  Y[13, 4, 14, 5]], 17}
{{1, -2}, PD[Y[10, 1, 11, 2], Y[9, 1, 10, 16], X[11, 9, 12, 8], 
  X[2, 15, 3, 16], Z[12, 6, 13, 5], X[14, 7, 15, 8], X[6, 3, 7, 4], 
  Z[13, 4, 14, 5]], 18}
{{1, -2}, PD[Y[9, 2, 10, 1], X[2, 5, 3, 6], Y[10, 6, 11, 1], X[8, 12, 9, 11], 
  X[15, 8, 16, 7], X[12, 15, 7, 14], Y[4, 13, 5, 14], Y[3, 13, 4, 16]], 19}
{{1, -2}, PD[Y[9, 2, 10, 1], X[2, 5, 3, 6], Y[10, 6, 11, 1], X[8, 12, 9, 11], 
  X[15, 8, 16, 7], X[12, 15, 7, 14], Z[4, 13, 5, 14], Z[3, 13, 4, 16]], 20}
{{1, -2}, PD[Y[9, 2, 10, 1], X[2, 5, 3, 6], Y[10, 6, 11, 1], X[8, 12, 9, 11], 
  Y[7, 15, 8, 16], Y[12, 15, 7, 14], X[4, 13, 5, 14], X[16, 3, 13, 4]], 21}
{{1, -2}, PD[Y[9, 2, 10, 1], X[2, 5, 3, 6], Y[10, 6, 11, 1], X[8, 12, 9, 11], 
  Z[7, 15, 8, 16], Z[12, 15, 7, 14], X[4, 13, 5, 14], X[16, 3, 13, 4]], 22}
{{1, 0}, PD[Y[13, 1, 14, 2], X[2, 7, 3, 8], Y[12, 1, 13, 8], 
  X[14, 12, 15, 11], X[10, 16, 11, 15], X[6, 3, 7, 4], Y[9, 5, 10, 6], 
  Y[16, 5, 9, 4]], 23}
{{1, 0}, PD[Y[13, 1, 14, 2], X[2, 7, 3, 8], Y[12, 1, 13, 8], 
  X[14, 12, 15, 11], X[10, 16, 11, 15], X[6, 3, 7, 4], Z[9, 5, 10, 6], 
  Z[16, 5, 9, 4]], 24}
{{1, -2}, PD[X[14, 1, 15, 2], X[2, 5, 3, 6], X[6, 13, 1, 14], 
  X[15, 8, 16, 9], Y[12, 8, 13, 7], Z[16, 12, 7, 11], Y[9, 4, 10, 5], 
  Z[3, 10, 4, 11]], 25}
{{1, -2}, PD[Y[14, 1, 15, 2], X[2, 5, 3, 6], Y[13, 1, 14, 6], 
  X[15, 8, 16, 9], X[7, 12, 8, 13], X[11, 16, 12, 7], Y[9, 4, 10, 5], 
  Z[3, 10, 4, 11]], 26}
{{1, -2}, PD[Y[14, 1, 15, 2], X[2, 5, 3, 6], Y[13, 1, 14, 6], 
  X[15, 8, 16, 9], X[7, 12, 8, 13], X[11, 16, 12, 7], Z[9, 4, 10, 5], 
  Y[3, 10, 4, 11]], 27}
{{1, -2}, PD[Y[14, 1, 15, 2], X[2, 5, 3, 6], Y[13, 1, 14, 6], 
  X[15, 8, 16, 9], Y[12, 8, 13, 7], Z[16, 12, 7, 11], X[4, 10, 5, 9], 
  X[10, 4, 11, 3]], 28}
{{2, 0}, PD[X[1, 10, 2, 11], X[4, 14, 1, 15], Y[9, 7, 10, 6], 
  X[11, 2, 12, 3], X[15, 3, 16, 4], Y[13, 6, 14, 5], Y[12, 7, 9, 8], 
  Y[16, 8, 13, 5]], 29}
{{2, 0}, PD[X[1, 10, 2, 11], Y[4, 14, 1, 15], X[6, 9, 7, 10], 
  X[11, 2, 12, 3], Z[15, 3, 16, 4], Z[13, 6, 14, 5], X[12, 7, 9, 8], 
  Z[16, 8, 13, 5]], 30}
{{2, 0}, PD[X[1, 10, 2, 11], Y[4, 14, 1, 15], Y[9, 7, 10, 6], 
  X[11, 2, 12, 3], Z[15, 3, 16, 4], X[13, 6, 14, 5], Y[12, 7, 9, 8], 
  X[8, 13, 5, 16]], 31}
{{2, 0}, PD[X[1, 10, 2, 11], Y[4, 14, 1, 15], Z[9, 7, 10, 6], 
  X[11, 2, 12, 3], Z[15, 3, 16, 4], X[13, 6, 14, 5], Z[12, 7, 9, 8], 
  X[8, 13, 5, 16]], 32}
{{2, 0}, PD[Y[1, 10, 2, 11], X[4, 14, 1, 15], X[9, 7, 10, 6], 
  Y[2, 12, 3, 11], X[15, 3, 16, 4], Y[13, 6, 14, 5], X[7, 9, 8, 12], 
  Y[16, 8, 13, 5]], 33}
{{2, 0}, PD[Y[1, 10, 2, 11], X[4, 14, 1, 15], X[9, 7, 10, 6], 
  Y[2, 12, 3, 11], X[15, 3, 16, 4], Z[13, 6, 14, 5], X[7, 9, 8, 12], 
  Z[16, 8, 13, 5]], 34}
{{2, 0}, PD[Y[1, 10, 2, 11], X[4, 14, 1, 15], Z[9, 7, 10, 6], 
  Y[2, 12, 3, 11], X[15, 3, 16, 4], X[5, 13, 6, 14], Z[12, 7, 9, 8], 
  X[16, 8, 13, 5]], 35}
{{2, 0}, PD[Y[1, 10, 2, 11], Y[4, 14, 1, 15], X[9, 7, 10, 6], 
  Y[2, 12, 3, 11], Z[15, 3, 16, 4], X[13, 6, 14, 5], X[7, 9, 8, 12], 
  X[8, 13, 5, 16]], 36}
{{1, -2}, PD[X[1, 10, 2, 11], Y[16, 6, 1, 5], X[9, 2, 10, 3], 
  X[11, 14, 12, 15], Z[4, 16, 5, 15], X[6, 4, 7, 3], Y[8, 14, 9, 13], 
  Z[12, 8, 13, 7]], 37}
{{1, -2}, PD[X[1, 10, 2, 11], Y[16, 6, 1, 5], X[9, 2, 10, 3], 
  X[11, 14, 12, 15], Z[4, 16, 5, 15], X[6, 4, 7, 3], Z[8, 14, 9, 13], 
  Y[12, 8, 13, 7]], 38}
{{1, -2}, PD[X[1, 10, 2, 11], Y[16, 6, 1, 5], X[9, 2, 10, 3], 
  X[14, 12, 15, 11], Z[4, 16, 5, 15], X[3, 6, 4, 7], Y[8, 14, 9, 13], 
  Z[12, 8, 13, 7]], 39}
{{1, -2}, PD[X[1, 10, 2, 11], Y[16, 6, 1, 5], X[9, 2, 10, 3], 
  X[14, 12, 15, 11], Z[4, 16, 5, 15], X[3, 6, 4, 7], Z[8, 14, 9, 13], 
  Y[12, 8, 13, 7]], 40}
{{1, -2}, PD[Y[1, 10, 2, 11], X[16, 6, 1, 5], Z[9, 2, 10, 3], 
  X[11, 14, 12, 15], X[4, 16, 5, 15], X[6, 4, 7, 3], Z[8, 14, 9, 13], 
  Y[12, 8, 13, 7]], 41}
{{1, -2}, PD[Y[1, 10, 2, 11], Y[16, 6, 1, 5], Z[9, 2, 10, 3], 
  X[11, 14, 12, 15], Z[4, 16, 5, 15], X[6, 4, 7, 3], X[13, 8, 14, 9], 
  X[7, 12, 8, 13]], 42}
{{1, -2}, PD[X[1, 12, 2, 13], X[5, 16, 6, 1], X[11, 7, 12, 6], Y[2, 7, 3, 8], 
  Y[13, 8, 14, 9], Y[4, 10, 5, 9], Y[15, 11, 16, 10], X[14, 3, 15, 4]], 43}
{{1, -2}, PD[X[1, 12, 2, 13], Y[16, 6, 1, 5], X[11, 7, 12, 6], X[7, 3, 8, 2], 
  Y[13, 8, 14, 9], X[4, 10, 5, 9], Y[15, 11, 16, 10], Z[3, 15, 4, 14]], 44}
{{1, -2}, PD[X[1, 12, 2, 13], Y[16, 6, 1, 5], Y[11, 7, 12, 6], X[7, 3, 8, 2], 
  X[13, 8, 14, 9], Z[4, 10, 5, 9], X[10, 15, 11, 16], Z[3, 15, 4, 14]], 45}
{{1, -2}, PD[X[1, 12, 2, 13], Y[16, 6, 1, 5], Y[11, 7, 12, 6], Y[2, 7, 3, 8], 
  Y[13, 8, 14, 9], X[4, 10, 5, 9], X[10, 15, 11, 16], X[14, 3, 15, 4]], 46}
{{1, -2}, PD[Y[1, 12, 2, 13], X[16, 6, 1, 5], X[6, 11, 7, 12], Y[2, 7, 3, 8], 
  X[13, 8, 14, 9], Y[4, 10, 5, 9], X[10, 15, 11, 16], Y[3, 15, 4, 14]], 47}
{{1, -2}, PD[Y[1, 12, 2, 13], X[16, 6, 1, 5], Z[11, 7, 12, 6], X[7, 3, 8, 2], 
  X[13, 8, 14, 9], Y[4, 10, 5, 9], Y[15, 11, 16, 10], X[3, 15, 4, 14]], 48}
{{1, -2}, PD[Y[1, 12, 2, 13], X[16, 6, 1, 5], Z[11, 7, 12, 6], X[7, 3, 8, 2], 
  Z[13, 8, 14, 9], X[4, 10, 5, 9], X[10, 15, 11, 16], Y[3, 15, 4, 14]], 49}
{{1, -2}, PD[Y[1, 12, 2, 13], Y[16, 6, 1, 5], X[11, 7, 12, 6], Y[2, 7, 3, 8], 
  X[8, 14, 9, 13], X[4, 10, 5, 9], Y[15, 11, 16, 10], X[14, 3, 15, 4]], 50}
{{1, -2}, PD[Y[1, 14, 2, 13], Y[4, 8, 1, 7], X[14, 8, 15, 9], 
  Y[2, 12, 3, 13], Z[6, 4, 7, 3], X[9, 15, 10, 16], X[5, 11, 6, 12], 
  X[16, 10, 11, 5]], 51}
{{1, -2}, PD[X[1, 15, 2, 14], X[5, 1, 6, 12], X[15, 5, 16, 4], 
  Y[2, 9, 3, 10], Y[13, 6, 14, 7], Z[11, 16, 12, 13], Y[3, 9, 4, 8], 
  X[10, 8, 11, 7]], 52}
{{1, -2}, PD[X[1, 15, 2, 14], X[5, 1, 6, 12], X[15, 5, 16, 4], 
  Y[2, 9, 3, 10], Z[13, 6, 14, 7], Y[11, 16, 12, 13], Y[3, 9, 4, 8], 
  X[10, 8, 11, 7]], 53}
{{1, -2}, PD[Y[1, 15, 2, 14], X[12, 5, 1, 6], Z[15, 5, 16, 4], 
  X[9, 3, 10, 2], Z[13, 6, 14, 7], Y[11, 16, 12, 13], X[3, 9, 4, 8], 
  X[7, 10, 8, 11]], 54}
{{1, 0}, PD[Y[1, 15, 2, 14], X[12, 6, 1, 5], Z[15, 11, 16, 10], 
  X[9, 2, 10, 3], Z[13, 5, 14, 4], X[6, 12, 7, 11], Z[16, 7, 13, 8], 
  X[3, 8, 4, 9]], 55}


==> HARD EPD CODES/NEW_Hard_Markers_4_Crossings_9.txt <==
{{1, 0}, PD[Y[1, 7, 2, 8], X[4, 16, 1, 17], X[6, 9, 7, 10], Y[2, 9, 3, 8], 
  X[17, 3, 18, 4], X[15, 10, 16, 11], Y[5, 13, 6, 12], Y[18, 13, 5, 14], 
  X[11, 14, 12, 15]], 1}
{{1, 0}, PD[Y[1, 7, 2, 8], X[4, 16, 1, 17], X[6, 9, 7, 10], Y[2, 9, 3, 8], 
  X[17, 3, 18, 4], X[15, 10, 16, 11], Z[5, 13, 6, 12], Z[18, 13, 5, 14], 
  X[11, 14, 12, 15]], 2}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 8, 1, 7], X[15, 2, 16, 3], 
  Y[17, 6, 18, 7], X[8, 6, 9, 5], Y[3, 12, 4, 13], X[14, 9, 15, 10], 
  Y[4, 12, 5, 11], X[10, 13, 11, 14]], 3}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 8, 1, 7], X[15, 2, 16, 3], 
  Y[17, 6, 18, 7], X[8, 6, 9, 5], Z[3, 12, 4, 13], X[14, 9, 15, 10], 
  Z[4, 12, 5, 11], X[10, 13, 11, 14]], 4}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 11, 1, 12], Y[15, 7, 16, 6], 
  X[2, 9, 3, 10], Y[17, 13, 18, 12], X[10, 14, 11, 13], Z[5, 15, 6, 14], 
  X[4, 7, 5, 8], X[8, 3, 9, 4]], 5}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 11, 1, 12], Y[15, 7, 16, 6], 
  X[9, 3, 10, 2], Y[17, 13, 18, 12], X[10, 14, 11, 13], Z[5, 15, 6, 14], 
  X[7, 5, 8, 4], X[3, 9, 4, 8]], 6}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 11, 1, 12], Z[15, 7, 16, 6], 
  X[2, 9, 3, 10], Y[17, 13, 18, 12], X[10, 14, 11, 13], Y[5, 15, 6, 14], 
  X[4, 7, 5, 8], X[8, 3, 9, 4]], 7}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 11, 1, 12], Z[15, 7, 16, 6], 
  X[9, 3, 10, 2], Y[17, 13, 18, 12], X[10, 14, 11, 13], Y[5, 15, 6, 14], 
  X[7, 5, 8, 4], X[3, 9, 4, 8]], 8}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 13, 1, 14], X[5, 17, 6, 16], 
  X[11, 3, 12, 2], Y[7, 15, 8, 14], X[12, 16, 13, 15], Y[4, 10, 5, 9], 
  X[17, 10, 18, 11], Y[3, 18, 4, 9]], 9}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 13, 1, 14], X[5, 17, 6, 16], 
  X[11, 3, 12, 2], Y[7, 15, 8, 14], X[12, 16, 13, 15], Z[4, 10, 5, 9], 
  X[17, 10, 18, 11], Z[3, 18, 4, 9]], 10}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 13, 1, 14], X[16, 5, 17, 6], 
  X[2, 11, 3, 12], Y[7, 15, 8, 14], X[12, 16, 13, 15], Y[4, 10, 5, 9], 
  X[10, 18, 11, 17], Y[3, 18, 4, 9]], 11}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 13, 1, 14], X[16, 5, 17, 6], 
  X[2, 11, 3, 12], Y[7, 15, 8, 14], X[12, 16, 13, 15], Z[4, 10, 5, 9], 
  X[10, 18, 11, 17], Z[3, 18, 4, 9]], 12}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 9, 1, 10], X[15, 13, 16, 12], 
  X[2, 7, 3, 8], Y[17, 11, 18, 10], X[8, 12, 9, 11], Y[14, 5, 15, 6], 
  Y[13, 5, 14, 4], X[6, 3, 7, 4]], 13}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 9, 1, 10], X[15, 13, 16, 12], 
  X[2, 7, 3, 8], Y[17, 11, 18, 10], X[8, 12, 9, 11], Z[14, 5, 15, 6], 
  Z[13, 5, 14, 4], X[6, 3, 7, 4]], 14}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 9, 1, 10], X[15, 13, 16, 12], 
  X[2, 7, 3, 8], Y[17, 11, 18, 10], X[11, 8, 12, 9], Y[14, 5, 15, 6], 
  Y[13, 5, 14, 4], X[6, 3, 7, 4]], 15}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 9, 1, 10], X[15, 13, 16, 12], 
  X[2, 7, 3, 8], Y[17, 11, 18, 10], X[11, 8, 12, 9], Z[14, 5, 15, 6], 
  Z[13, 5, 14, 4], X[6, 3, 7, 4]], 16}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 9, 1, 10], X[15, 13, 16, 12], 
  X[7, 3, 8, 2], Y[17, 11, 18, 10], X[8, 12, 9, 11], Y[14, 5, 15, 6], 
  Y[13, 5, 14, 4], X[3, 7, 4, 6]], 17}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 9, 1, 10], X[15, 13, 16, 12], 
  X[7, 3, 8, 2], Y[17, 11, 18, 10], X[8, 12, 9, 11], Z[14, 5, 15, 6], 
  Z[13, 5, 14, 4], X[3, 7, 4, 6]], 18}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 9, 1, 10], X[12, 15, 13, 16], 
  X[2, 7, 3, 8], Y[17, 11, 18, 10], X[8, 12, 9, 11], Y[14, 5, 15, 6], 
  Y[13, 5, 14, 4], X[6, 3, 7, 4]], 19}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 9, 1, 10], X[12, 15, 13, 16], 
  X[2, 7, 3, 8], Y[17, 11, 18, 10], X[8, 12, 9, 11], Z[14, 5, 15, 6], 
  Z[13, 5, 14, 4], X[6, 3, 7, 4]], 20}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 9, 1, 10], X[12, 15, 13, 16], 
  X[7, 3, 8, 2], Y[17, 11, 18, 10], X[8, 12, 9, 11], Y[14, 5, 15, 6], 
  Y[13, 5, 14, 4], X[3, 7, 4, 6]], 21}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 9, 1, 10], X[12, 15, 13, 16], 
  X[7, 3, 8, 2], Y[17, 11, 18, 10], X[8, 12, 9, 11], Z[14, 5, 15, 6], 
  Z[13, 5, 14, 4], X[3, 7, 4, 6]], 22}
{{1, 0}, PD[X[1, 12, 2, 13], Y[14, 7, 1, 8], X[11, 16, 12, 17], 
  X[2, 5, 3, 6], Y[13, 9, 14, 8], X[9, 6, 10, 7], X[17, 10, 18, 11], 
  Y[15, 5, 16, 4], Z[3, 15, 4, 18]], 23}
{{1, 0}, PD[X[1, 12, 2, 13], Y[14, 7, 1, 8], X[11, 16, 12, 17], 
  X[2, 5, 3, 6], Y[13, 9, 14, 8], X[9, 6, 10, 7], X[17, 10, 18, 11], 
  Z[15, 5, 16, 4], Y[3, 15, 4, 18]], 24}
{{1, 0}, PD[Y[10, 1, 11, 2], Y[9, 1, 10, 18], Y[11, 3, 12, 2], 
  X[17, 5, 18, 4], X[8, 13, 9, 14], Z[3, 13, 4, 12], X[16, 7, 17, 8], 
  X[14, 5, 15, 6], X[6, 15, 7, 16]], 25}
{{1, 0}, PD[Y[10, 1, 11, 2], Y[9, 1, 10, 18], Y[11, 3, 12, 2], 
  X[17, 5, 18, 4], X[8, 13, 9, 14], Z[3, 13, 4, 12], X[7, 17, 8, 16], 
  X[5, 15, 6, 14], X[15, 7, 16, 6]], 26}
{{1, -2}, PD[Y[10, 2, 11, 1], Y[11, 18, 12, 1], X[9, 13, 10, 12], 
  X[2, 17, 3, 18], X[13, 9, 14, 8], X[16, 7, 17, 8], X[6, 3, 7, 4], 
  Y[14, 6, 15, 5], Y[15, 4, 16, 5]], 27}
{{1, -2}, PD[Y[10, 2, 11, 1], Y[11, 18, 12, 1], X[9, 13, 10, 12], 
  X[2, 17, 3, 18], X[13, 9, 14, 8], X[16, 7, 17, 8], X[6, 3, 7, 4], 
  Z[14, 6, 15, 5], Z[15, 4, 16, 5]], 28}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 14], X[9, 7, 10, 6], X[2, 13, 3, 14], 
  X[10, 16, 11, 17], X[12, 5, 13, 6], Y[3, 15, 4, 16], X[17, 11, 18, 12], 
  Y[4, 15, 5, 18]], 29}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 14], X[9, 7, 10, 6], X[2, 13, 3, 14], 
  X[10, 16, 11, 17], X[12, 5, 13, 6], Z[3, 15, 4, 16], X[17, 11, 18, 12], 
  Z[4, 15, 5, 18]], 30}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 14], X[9, 7, 10, 6], X[2, 13, 3, 14], 
  X[16, 11, 17, 10], X[5, 13, 6, 12], Y[3, 15, 4, 16], X[11, 18, 12, 17], 
  Y[4, 15, 5, 18]], 31}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 14], X[9, 7, 10, 6], X[2, 13, 3, 14], 
  X[16, 11, 17, 10], X[5, 13, 6, 12], Z[3, 15, 4, 16], X[11, 18, 12, 17], 
  Z[4, 15, 5, 18]], 32}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 14], X[9, 7, 10, 6], X[2, 13, 3, 14], 
  Y[10, 16, 11, 17], X[5, 13, 6, 12], X[3, 15, 4, 16], Y[11, 18, 12, 17], 
  X[18, 4, 15, 5]], 33}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 14], X[9, 7, 10, 6], X[2, 13, 3, 14], 
  Y[10, 16, 11, 17], X[12, 5, 13, 6], X[15, 4, 16, 3], Y[11, 18, 12, 17], 
  X[4, 15, 5, 18]], 34}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 14], X[9, 7, 10, 6], X[2, 13, 3, 14], 
  Z[10, 16, 11, 17], X[5, 13, 6, 12], X[3, 15, 4, 16], Z[11, 18, 12, 17], 
  X[18, 4, 15, 5]], 35}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 14], X[9, 7, 10, 6], X[2, 13, 3, 14], 
  Z[10, 16, 11, 17], X[12, 5, 13, 6], X[15, 4, 16, 3], Z[11, 18, 12, 17], 
  X[4, 15, 5, 18]], 36}
{{1, 0}, PD[Y[7, 2, 8, 1], Y[8, 4, 9, 1], X[6, 10, 7, 9], X[2, 17, 3, 16], 
  X[15, 4, 16, 3], Y[5, 13, 6, 12], X[17, 10, 18, 11], X[11, 14, 12, 15], 
  Y[18, 13, 5, 14]], 37}
{{1, 0}, PD[Y[7, 2, 8, 1], Y[8, 4, 9, 1], X[6, 10, 7, 9], X[2, 17, 3, 16], 
  X[15, 4, 16, 3], Z[5, 13, 6, 12], X[17, 10, 18, 11], X[11, 14, 12, 15], 
  Z[18, 13, 5, 14]], 38}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 16, 1, 17], X[7, 12, 8, 11], X[5, 2, 6, 3], 
  Y[9, 18, 10, 17], X[15, 11, 16, 18], X[12, 7, 13, 6], Y[3, 13, 4, 14], 
  Y[4, 15, 5, 14]], 39}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 16, 1, 17], X[7, 12, 8, 11], X[5, 2, 6, 3], 
  Y[9, 18, 10, 17], X[15, 11, 16, 18], X[12, 7, 13, 6], Z[3, 13, 4, 14], 
  Z[4, 15, 5, 14]], 40}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 16, 1, 17], X[11, 7, 12, 8], X[2, 6, 3, 5], 
  Y[9, 18, 10, 17], X[15, 11, 16, 18], X[6, 12, 7, 13], Y[3, 13, 4, 14], 
  Y[4, 15, 5, 14]], 41}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 16, 1, 17], X[11, 7, 12, 8], X[2, 6, 3, 5], 
  Y[9, 18, 10, 17], X[15, 11, 16, 18], X[6, 12, 7, 13], Z[3, 13, 4, 14], 
  Z[4, 15, 5, 14]], 42}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 14, 1, 15], X[7, 2, 8, 3], 
  Y[9, 16, 10, 15], X[13, 17, 14, 16], X[3, 6, 4, 7], X[17, 13, 18, 12], 
  Y[5, 11, 6, 12], Y[4, 11, 5, 18]], 43}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 14, 1, 15], X[7, 2, 8, 3], 
  Y[9, 16, 10, 15], X[13, 17, 14, 16], X[3, 6, 4, 7], X[17, 13, 18, 12], 
  Z[5, 11, 6, 12], Z[4, 11, 5, 18]], 44}
{{1, -2}, PD[X[1, 10, 2, 11], Y[12, 16, 1, 15], X[9, 4, 10, 5], 
  X[7, 2, 8, 3], Y[11, 14, 12, 15], X[16, 14, 17, 13], Y[5, 13, 6, 18], 
  X[3, 8, 4, 9], Y[6, 17, 7, 18]], 45}
{{1, -2}, PD[X[1, 10, 2, 11], Y[12, 16, 1, 15], X[9, 4, 10, 5], 
  X[7, 2, 8, 3], Y[11, 14, 12, 15], X[16, 14, 17, 13], Z[5, 13, 6, 18], 
  X[3, 8, 4, 9], Z[6, 17, 7, 18]], 46}
{{1, -2}, PD[X[1, 10, 2, 11], Y[12, 16, 1, 15], X[4, 10, 5, 9], 
  X[2, 8, 3, 7], Y[11, 14, 12, 15], X[16, 14, 17, 13], Y[5, 13, 6, 18], 
  X[8, 4, 9, 3], Y[6, 17, 7, 18]], 47}
{{1, -2}, PD[X[1, 10, 2, 11], Y[12, 16, 1, 15], X[4, 10, 5, 9], 
  X[2, 8, 3, 7], Y[11, 14, 12, 15], X[16, 14, 17, 13], Z[5, 13, 6, 18], 
  X[8, 4, 9, 3], Z[6, 17, 7, 18]], 48}
{{1, -2}, PD[X[1, 10, 2, 11], Y[12, 15, 1, 16], Y[9, 5, 10, 4], 
  X[5, 3, 6, 2], Y[11, 17, 12, 16], X[14, 18, 15, 17], Z[3, 9, 4, 8], 
  X[6, 13, 7, 14], X[18, 7, 13, 8]], 49}
{{1, -2}, PD[X[1, 10, 2, 11], Y[12, 15, 1, 16], Z[9, 5, 10, 4], 
  X[5, 3, 6, 2], Y[11, 17, 12, 16], X[14, 18, 15, 17], Y[3, 9, 4, 8], 
  X[6, 13, 7, 14], X[18, 7, 13, 8]], 50}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 11, 1, 12], X[5, 2, 6, 3], Y[7, 13, 8, 12], 
  X[10, 14, 11, 13], Y[3, 18, 4, 17], Y[4, 16, 5, 17], X[15, 10, 16, 9], 
  X[14, 15, 9, 18]], 51}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 11, 1, 12], X[5, 2, 6, 3], Y[7, 13, 8, 12], 
  X[10, 14, 11, 13], Z[3, 18, 4, 17], Z[4, 16, 5, 17], X[15, 10, 16, 9], 
  X[14, 15, 9, 18]], 52}
{{2, 0}, PD[X[1, 10, 2, 11], Y[4, 16, 1, 15], X[9, 7, 10, 6], 
  X[11, 2, 12, 3], Z[14, 4, 15, 3], X[16, 14, 17, 13], Y[5, 18, 6, 13], 
  X[7, 9, 8, 12], Z[17, 8, 18, 5]], 53}
{{2, 0}, PD[X[1, 10, 2, 11], Y[4, 16, 1, 15], X[9, 7, 10, 6], 
  X[11, 2, 12, 3], Z[14, 4, 15, 3], X[16, 14, 17, 13], Z[5, 18, 6, 13], 
  X[7, 9, 8, 12], Y[17, 8, 18, 5]], 54}
{{1, -2}, PD[X[1, 4, 2, 5], X[14, 8, 1, 7], Y[3, 17, 4, 16], Y[2, 17, 3, 18], 
  X[12, 6, 13, 5], X[6, 14, 7, 13], X[8, 12, 9, 11], Z[15, 10, 16, 11], 
  Z[18, 10, 15, 9]], 55}
{{1, -2}, PD[X[1, 4, 2, 5], X[7, 14, 8, 1], Y[3, 17, 4, 16], Y[2, 17, 3, 18], 
  X[5, 12, 6, 13], X[13, 6, 14, 7], X[8, 12, 9, 11], Z[15, 10, 16, 11], 
  Z[18, 10, 15, 9]], 56}
{{1, -2}, PD[Y[15, 1, 16, 2], Y[14, 1, 15, 6], X[16, 11, 17, 10], 
  X[2, 5, 3, 6], X[13, 11, 14, 12], X[17, 7, 18, 8], Y[9, 5, 10, 4], 
  Z[3, 9, 4, 8], X[12, 18, 7, 13]], 57}
{{1, -2}, PD[Y[15, 1, 16, 2], Y[14, 1, 15, 6], X[16, 11, 17, 10], 
  X[2, 5, 3, 6], X[13, 11, 14, 12], X[17, 7, 18, 8], Z[9, 5, 10, 4], 
  Y[3, 9, 4, 8], X[12, 18, 7, 13]], 58}
{{1, -2}, PD[Y[15, 1, 16, 2], Y[14, 1, 15, 6], X[16, 11, 17, 10], 
  X[2, 5, 3, 6], X[11, 14, 12, 13], X[7, 18, 8, 17], Y[9, 5, 10, 4], 
  Z[3, 9, 4, 8], X[18, 7, 13, 12]], 59}
{{1, -2}, PD[Y[15, 1, 16, 2], Y[14, 1, 15, 6], X[16, 11, 17, 10], 
  X[2, 5, 3, 6], X[11, 14, 12, 13], X[7, 18, 8, 17], Z[9, 5, 10, 4], 
  Y[3, 9, 4, 8], X[18, 7, 13, 12]], 60}
{{1, -2}, PD[X[8, 1, 9, 2], X[18, 7, 1, 8], X[9, 12, 10, 13], X[2, 5, 3, 6], 
  X[6, 17, 7, 18], Y[11, 16, 12, 17], Y[10, 16, 11, 15], Z[13, 4, 14, 5], 
  Y[3, 14, 4, 15]], 61}
{{1, -2}, PD[X[8, 1, 9, 2], X[18, 7, 1, 8], X[12, 10, 13, 9], X[5, 3, 6, 2], 
  X[6, 17, 7, 18], Y[11, 16, 12, 17], Y[10, 16, 11, 15], Z[13, 4, 14, 5], 
  Y[3, 14, 4, 15]], 62}
{{1, -2}, PD[X[1, 10, 2, 9], X[3, 6, 4, 1], X[16, 10, 17, 11], X[8, 3, 9, 2], 
  Y[5, 13, 6, 14], Y[4, 13, 5, 12], X[11, 17, 12, 18], Y[15, 8, 16, 7], 
  Z[14, 15, 7, 18]], 63}
{{1, -2}, PD[X[1, 10, 2, 9], X[3, 6, 4, 1], Y[10, 17, 11, 16], X[8, 3, 9, 2], 
  Z[5, 13, 6, 14], Z[4, 13, 5, 12], Z[17, 12, 18, 11], X[7, 15, 8, 16], 
  X[18, 14, 15, 7]], 64}
{{1, -2}, PD[Y[1, 10, 2, 9], X[6, 4, 1, 3], X[10, 17, 11, 16], Y[2, 8, 3, 9], 
  X[13, 6, 14, 5], X[4, 13, 5, 12], X[17, 12, 18, 11], Y[15, 8, 16, 7], 
  Z[14, 15, 7, 18]], 65}
{{2, 0}, PD[Y[1, 10, 2, 9], X[6, 4, 1, 3], X[10, 17, 11, 16], Y[2, 8, 3, 9], 
  Y[5, 13, 6, 14], Y[4, 13, 5, 12], X[17, 12, 18, 11], X[15, 8, 16, 7], 
  X[14, 15, 7, 18]], 66}
{{2, 0}, PD[Y[1, 10, 2, 9], X[6, 4, 1, 3], X[10, 17, 11, 16], Y[2, 8, 3, 9], 
  Z[5, 13, 6, 14], Z[4, 13, 5, 12], X[17, 12, 18, 11], X[15, 8, 16, 7], 
  X[14, 15, 7, 18]], 67}
{{1, -2}, PD[Y[1, 10, 2, 9], X[6, 4, 1, 3], Z[10, 17, 11, 16], Y[2, 8, 3, 9], 
  X[13, 6, 14, 5], X[4, 13, 5, 12], Y[17, 12, 18, 11], X[15, 8, 16, 7], 
  X[14, 15, 7, 18]], 68}
{{1, -2}, PD[X[1, 16, 2, 17], X[10, 6, 1, 5], Y[15, 13, 16, 12], 
  X[17, 2, 18, 3], X[4, 10, 5, 9], Y[6, 11, 7, 12], Y[18, 13, 15, 14], 
  X[8, 4, 9, 3], Z[14, 7, 11, 8]], 69}
{{1, -2}, PD[Y[1, 16, 2, 17], X[10, 6, 1, 5], X[15, 13, 16, 12], 
  Y[2, 18, 3, 17], X[4, 10, 5, 9], Y[6, 11, 7, 12], X[13, 15, 14, 18], 
  X[8, 4, 9, 3], Z[14, 7, 11, 8]], 70}
{{1, -2}, PD[Y[1, 16, 2, 17], X[10, 6, 1, 5], X[15, 13, 16, 12], 
  Y[2, 18, 3, 17], X[4, 10, 5, 9], Z[6, 11, 7, 12], X[13, 15, 14, 18], 
  X[8, 4, 9, 3], Y[14, 7, 11, 8]], 71}
{{1, -2}, PD[Y[1, 16, 2, 17], X[10, 6, 1, 5], Z[15, 13, 16, 12], 
  Y[2, 18, 3, 17], X[4, 10, 5, 9], X[11, 7, 12, 6], Z[18, 13, 15, 14], 
  X[8, 4, 9, 3], X[7, 11, 8, 14]], 72}
{{1, -2}, PD[X[1, 5, 2, 4], Y[10, 16, 1, 17], Y[5, 12, 6, 13], X[7, 3, 8, 2], 
  X[3, 9, 4, 8], Z[17, 9, 18, 10], X[15, 12, 16, 11], Y[6, 14, 7, 13], 
  X[14, 15, 11, 18]], 73}
{{2, 0}, PD[X[1, 5, 2, 4], X[10, 16, 1, 17], X[12, 6, 13, 5], Y[2, 7, 3, 8], 
  Y[3, 9, 4, 8], X[17, 9, 18, 10], Z[15, 12, 16, 11], X[6, 14, 7, 13], 
  Z[18, 14, 15, 11]], 74}
{{1, -2}, PD[X[1, 5, 2, 4], X[10, 16, 1, 17], Y[5, 12, 6, 13], X[7, 3, 8, 2], 
  X[3, 9, 4, 8], X[17, 9, 18, 10], Y[15, 12, 16, 11], Y[6, 14, 7, 13], 
  Y[18, 14, 15, 11]], 75}
{{2, 0}, PD[X[1, 5, 2, 4], X[10, 16, 1, 17], Y[5, 12, 6, 13], Z[2, 7, 3, 8], 
  Z[3, 9, 4, 8], X[17, 9, 18, 10], X[15, 12, 16, 11], Y[6, 14, 7, 13], 
  X[14, 15, 11, 18]], 76}
{{1, -2}, PD[X[1, 5, 2, 4], Y[10, 16, 1, 17], X[12, 6, 13, 5], X[7, 3, 8, 2], 
  X[3, 9, 4, 8], Z[17, 9, 18, 10], Z[15, 12, 16, 11], X[6, 14, 7, 13], 
  Z[18, 14, 15, 11]], 77}
{{2, 0}, PD[X[1, 5, 2, 4], Y[10, 16, 1, 17], X[12, 6, 13, 5], Z[2, 7, 3, 8], 
  Z[3, 9, 4, 8], Z[17, 9, 18, 10], X[15, 12, 16, 11], X[6, 14, 7, 13], 
  X[14, 15, 11, 18]], 78}
{{2, 0}, PD[X[1, 5, 2, 4], X[10, 16, 1, 17], X[12, 6, 13, 5], Y[2, 7, 3, 8], 
  Y[3, 9, 4, 8], X[17, 9, 18, 10], Y[15, 12, 16, 11], X[6, 14, 7, 13], 
  Y[18, 14, 15, 11]], 79}
{{1, -2}, PD[X[1, 5, 2, 4], Y[10, 16, 1, 17], Z[5, 12, 6, 13], X[7, 3, 8, 2], 
  X[3, 9, 4, 8], Z[17, 9, 18, 10], X[15, 12, 16, 11], Z[6, 14, 7, 13], 
  X[14, 15, 11, 18]], 80}
{{1, 0}, PD[X[1, 9, 2, 8], Y[18, 12, 1, 11], X[9, 12, 10, 13], X[5, 2, 6, 3], 
  X[16, 7, 17, 8], Z[10, 18, 11, 17], X[13, 7, 14, 6], Y[3, 14, 4, 15], 
  Y[4, 16, 5, 15]], 81}
{{1, 0}, PD[X[1, 9, 2, 8], Y[18, 12, 1, 11], X[9, 12, 10, 13], X[5, 2, 6, 3], 
  X[16, 7, 17, 8], Z[10, 18, 11, 17], X[13, 7, 14, 6], Z[3, 14, 4, 15], 
  Z[4, 16, 5, 15]], 82}
{{1, -2}, PD[X[1, 14, 2, 15], Y[18, 11, 1, 12], X[13, 10, 14, 11], 
  X[2, 7, 3, 8], Y[15, 4, 16, 5], Z[12, 17, 13, 18], X[6, 9, 7, 10], 
  X[8, 3, 9, 4], Y[16, 6, 17, 5]], 83}
{{1, 0}, PD[X[1, 14, 2, 15], Y[18, 11, 1, 12], X[13, 10, 14, 11], 
  Y[2, 7, 3, 8], X[15, 4, 16, 5], Z[12, 17, 13, 18], X[6, 9, 7, 10], 
  Y[3, 9, 4, 8], X[5, 16, 6, 17]], 84}
{{1, 0}, PD[X[1, 14, 2, 15], Y[18, 11, 1, 12], X[13, 10, 14, 11], 
  Z[2, 7, 3, 8], X[15, 4, 16, 5], Z[12, 17, 13, 18], X[6, 9, 7, 10], 
  Z[3, 9, 4, 8], X[5, 16, 6, 17]], 85}
{{1, 0}, PD[X[1, 15, 2, 14], X[12, 17, 1, 18], Y[15, 5, 16, 4], 
  X[2, 7, 3, 8], Y[13, 10, 14, 11], Y[18, 10, 13, 9], X[8, 12, 9, 11], 
  Y[16, 5, 17, 6], X[6, 3, 7, 4]], 86}
{{1, 0}, PD[X[1, 15, 2, 14], X[12, 17, 1, 18], Y[15, 5, 16, 4], 
  X[2, 7, 3, 8], Z[13, 10, 14, 11], Z[18, 10, 13, 9], X[8, 12, 9, 11], 
  Y[16, 5, 17, 6], X[6, 3, 7, 4]], 87}
{{1, 0}, PD[X[1, 10, 2, 11], Y[18, 8, 1, 7], X[4, 10, 5, 9], Y[2, 14, 3, 13], 
  X[16, 12, 17, 11], Z[6, 18, 7, 17], X[8, 6, 9, 5], Y[3, 14, 4, 15], 
  X[12, 16, 13, 15]], 88}
{{1, 0}, PD[X[1, 10, 2, 11], Y[18, 8, 1, 7], X[4, 10, 5, 9], Z[2, 14, 3, 13], 
  X[16, 12, 17, 11], Z[6, 18, 7, 17], X[8, 6, 9, 5], Z[3, 14, 4, 15], 
  X[12, 16, 13, 15]], 89}
{{1, -2}, PD[X[1, 12, 2, 13], Y[18, 7, 1, 8], X[11, 2, 12, 3], 
  X[13, 16, 14, 17], Z[8, 17, 9, 18], X[6, 10, 7, 9], X[3, 10, 4, 11], 
  Y[15, 5, 16, 4], Y[14, 5, 15, 6]], 90}
{{1, -2}, PD[X[1, 12, 2, 13], Y[18, 7, 1, 8], X[11, 2, 12, 3], 
  X[13, 16, 14, 17], Z[8, 17, 9, 18], X[6, 10, 7, 9], X[3, 10, 4, 11], 
  Z[15, 5, 16, 4], Z[14, 5, 15, 6]], 91}
{{1, -2}, PD[X[1, 12, 2, 13], Y[18, 7, 1, 8], X[11, 2, 12, 3], 
  X[16, 14, 17, 13], Z[8, 17, 9, 18], X[9, 6, 10, 7], X[3, 10, 4, 11], 
  Y[15, 5, 16, 4], Y[14, 5, 15, 6]], 92}
{{1, -2}, PD[X[1, 12, 2, 13], Y[18, 7, 1, 8], X[11, 2, 12, 3], 
  X[16, 14, 17, 13], Z[8, 17, 9, 18], X[9, 6, 10, 7], X[3, 10, 4, 11], 
  Z[15, 5, 16, 4], Z[14, 5, 15, 6]], 93}
{{1, -2}, PD[X[1, 10, 2, 11], Y[14, 6, 1, 5], X[9, 2, 10, 3], 
  X[16, 12, 17, 11], Z[4, 14, 5, 13], X[3, 6, 4, 7], Y[8, 16, 9, 15], 
  X[12, 18, 13, 17], Y[7, 18, 8, 15]], 94}
{{1, -2}, PD[X[1, 10, 2, 11], Y[14, 6, 1, 5], X[9, 2, 10, 3], 
  X[16, 12, 17, 11], Z[4, 14, 5, 13], X[3, 6, 4, 7], Z[8, 16, 9, 15], 
  X[12, 18, 13, 17], Z[7, 18, 8, 15]], 95}
{{1, -2}, PD[X[1, 10, 2, 11], Y[14, 6, 1, 5], X[9, 2, 10, 3], 
  Y[11, 16, 12, 17], Z[4, 14, 5, 13], X[3, 6, 4, 7], X[8, 16, 9, 15], 
  Y[12, 18, 13, 17], X[18, 8, 15, 7]], 96}
{{2, 0}, PD[Y[1, 10, 2, 11], Y[14, 6, 1, 5], Z[9, 2, 10, 3], 
  X[11, 16, 12, 17], Z[4, 14, 5, 13], X[6, 4, 7, 3], X[15, 8, 16, 9], 
  X[17, 12, 18, 13], X[7, 18, 8, 15]], 97}
{{1, -2}, PD[X[1, 9, 2, 8], Y[6, 17, 1, 18], X[9, 5, 10, 4], X[11, 3, 12, 2], 
  Z[7, 14, 8, 15], Z[18, 14, 7, 13], Y[5, 17, 6, 16], X[3, 11, 4, 10], 
  X[12, 16, 13, 15]], 98}
{{1, -2}, PD[X[1, 9, 2, 8], Y[6, 17, 1, 18], X[4, 9, 5, 10], X[2, 11, 3, 12], 
  Z[7, 14, 8, 15], Z[18, 14, 7, 13], Y[5, 17, 6, 16], X[10, 3, 11, 4], 
  X[12, 16, 13, 15]], 99}
{{1, 0}, PD[X[1, 6, 2, 7], X[9, 18, 10, 1], X[5, 2, 6, 3], Y[7, 12, 8, 13], 
  Y[8, 14, 9, 13], X[17, 10, 18, 11], Y[3, 17, 4, 16], Y[4, 15, 5, 16], 
  X[14, 12, 15, 11]], 100}
{{1, 0}, PD[X[1, 6, 2, 7], X[9, 18, 10, 1], X[5, 2, 6, 3], Y[7, 12, 8, 13], 
  Y[8, 14, 9, 13], X[17, 10, 18, 11], Z[3, 17, 4, 16], Z[4, 15, 5, 16], 
  X[14, 12, 15, 11]], 101}
{{1, -2}, PD[X[1, 6, 2, 7], Y[18, 10, 1, 9], X[5, 2, 6, 3], X[12, 8, 13, 7], 
  X[8, 14, 9, 13], Y[17, 10, 18, 11], Z[3, 17, 4, 16], Z[4, 15, 5, 16], 
  X[14, 12, 15, 11]], 102}
{{1, 0}, PD[X[1, 4, 2, 5], X[18, 9, 1, 10], Y[3, 16, 4, 17], Y[2, 16, 3, 15], 
  Y[5, 12, 6, 13], X[10, 13, 11, 14], X[8, 17, 9, 18], X[14, 7, 15, 8], 
  Z[11, 6, 12, 7]], 103}
{{1, 0}, PD[X[1, 4, 2, 5], X[18, 9, 1, 10], Y[3, 16, 4, 17], Y[2, 16, 3, 15], 
  Z[5, 12, 6, 13], X[10, 13, 11, 14], X[8, 17, 9, 18], X[14, 7, 15, 8], 
  Y[11, 6, 12, 7]], 104}
{{1, -2}, PD[X[1, 4, 2, 5], Y[18, 9, 1, 10], X[3, 16, 4, 17], 
  X[15, 2, 16, 3], Y[5, 12, 6, 13], X[10, 13, 11, 14], Y[17, 9, 18, 8], 
  X[14, 7, 15, 8], Z[11, 6, 12, 7]], 105}
{{1, -2}, PD[X[1, 4, 2, 5], Y[18, 9, 1, 10], X[3, 16, 4, 17], 
  X[15, 2, 16, 3], Z[5, 12, 6, 13], X[10, 13, 11, 14], Y[17, 9, 18, 8], 
  X[14, 7, 15, 8], Y[11, 6, 12, 7]], 106}
{{1, -2}, PD[X[1, 8, 2, 9], Y[12, 16, 1, 17], Y[7, 15, 8, 16], 
  X[14, 2, 15, 3], X[9, 4, 10, 5], Z[17, 5, 18, 6], X[6, 11, 7, 12], 
  X[3, 13, 4, 14], Y[10, 13, 11, 18]], 107}
{{1, -1}, PD[X[1, 14, 2, 15], X[9, 1, 10, 18], X[13, 2, 14, 3], 
  Y[15, 7, 16, 6], Y[10, 6, 11, 5], Y[17, 4, 18, 5], X[3, 9, 4, 8], 
  Y[12, 7, 13, 8], X[16, 12, 17, 11]], 108}
{{1, -1}, PD[X[1, 14, 2, 15], Y[18, 9, 1, 10], X[13, 2, 14, 3], 
  X[15, 7, 16, 6], Z[10, 6, 11, 5], X[4, 18, 5, 17], Z[8, 3, 9, 4], 
  X[7, 13, 8, 12], Y[16, 12, 17, 11]], 109}
{{1, -2}, PD[X[1, 14, 2, 15], Y[18, 9, 1, 10], X[13, 2, 14, 3], 
  Y[15, 7, 16, 6], X[10, 6, 11, 5], X[4, 18, 5, 17], Z[8, 3, 9, 4], 
  Y[12, 7, 13, 8], X[16, 12, 17, 11]], 110}
{{1, -2}, PD[Y[1, 8, 2, 9], Y[4, 15, 1, 16], X[7, 14, 8, 15], Y[2, 10, 3, 9], 
  Z[16, 3, 17, 4], X[13, 6, 14, 7], X[17, 10, 18, 11], X[5, 12, 6, 13], 
  X[11, 18, 12, 5]], 111}
{{1, -2}, PD[Y[1, 17, 2, 16], X[14, 8, 1, 7], Z[17, 8, 18, 9], 
  X[2, 11, 3, 12], Z[15, 7, 16, 6], Y[13, 18, 14, 15], X[4, 9, 5, 10], 
  X[10, 3, 11, 4], X[5, 13, 6, 12]], 112}
{{1, -2}, PD[Y[1, 17, 2, 16], X[14, 8, 1, 7], Z[17, 8, 18, 9], 
  X[11, 3, 12, 2], Z[15, 7, 16, 6], Y[13, 18, 14, 15], X[9, 5, 10, 4], 
  X[3, 11, 4, 10], X[5, 13, 6, 12]], 113}
{{1, -1}, PD[X[1, 7, 2, 6], X[11, 1, 12, 18], X[7, 3, 8, 2], Y[5, 12, 6, 13], 
  Z[17, 4, 18, 5], X[3, 11, 4, 10], Y[8, 15, 9, 16], X[16, 14, 17, 13], 
  Y[9, 15, 10, 14]], 114}
{{1, -1}, PD[X[1, 7, 2, 6], X[11, 1, 12, 18], X[7, 3, 8, 2], Y[5, 12, 6, 13], 
  Z[17, 4, 18, 5], X[3, 11, 4, 10], Z[8, 15, 9, 16], X[16, 14, 17, 13], 
  Z[9, 15, 10, 14]], 115}
{{1, -1}, PD[X[1, 7, 2, 6], Y[18, 11, 1, 12], X[7, 3, 8, 2], X[5, 12, 6, 13], 
  Y[17, 4, 18, 5], X[10, 3, 11, 4], Y[8, 15, 9, 16], X[13, 16, 14, 17], 
  Y[9, 15, 10, 14]], 116}
{{1, -1}, PD[X[1, 7, 2, 6], Y[18, 11, 1, 12], X[7, 3, 8, 2], X[5, 12, 6, 13], 
  Y[17, 4, 18, 5], X[10, 3, 11, 4], Z[8, 15, 9, 16], X[13, 16, 14, 17], 
  Z[9, 15, 10, 14]], 117}
{{1, -2}, PD[Y[1, 7, 2, 6], X[18, 11, 1, 12], Z[7, 3, 8, 2], Z[5, 12, 6, 13], 
  Y[17, 4, 18, 5], X[10, 3, 11, 4], X[15, 9, 16, 8], X[13, 16, 14, 17], 
  X[9, 15, 10, 14]], 118}
{{1, -2}, PD[X[1, 17, 2, 16], X[5, 1, 6, 10], X[17, 5, 18, 4], 
  X[2, 13, 3, 12], Y[15, 6, 16, 7], Z[9, 18, 10, 15], X[13, 4, 14, 3], 
  Y[11, 7, 12, 8], Z[8, 14, 9, 11]], 119}
{{1, -2}, PD[X[1, 17, 2, 16], X[5, 1, 6, 10], X[17, 5, 18, 4], 
  Y[2, 13, 3, 12], Y[15, 6, 16, 7], Z[9, 18, 10, 15], Y[3, 13, 4, 14], 
  X[11, 7, 12, 8], X[8, 14, 9, 11]], 120}
{{1, -2}, PD[X[1, 17, 2, 16], X[5, 1, 6, 10], X[17, 5, 18, 4], 
  Y[2, 13, 3, 12], Z[15, 6, 16, 7], Y[9, 18, 10, 15], Y[3, 13, 4, 14], 
  X[11, 7, 12, 8], X[8, 14, 9, 11]], 121}
{{1, -2}, PD[Y[1, 17, 2, 16], X[10, 5, 1, 6], Z[17, 5, 18, 4], 
  X[12, 2, 13, 3], X[6, 16, 7, 15], X[18, 10, 15, 9], X[3, 13, 4, 14], 
  Y[11, 7, 12, 8], Z[8, 14, 9, 11]], 122}
{{1, -2}, PD[Y[1, 17, 2, 16], X[10, 5, 1, 6], Z[17, 5, 18, 4], 
  X[12, 2, 13, 3], X[6, 16, 7, 15], X[18, 10, 15, 9], X[3, 13, 4, 14], 
  Z[11, 7, 12, 8], Y[8, 14, 9, 11]], 123}
{{2, 0}, PD[Y[1, 17, 2, 16], X[10, 5, 1, 6], Z[17, 5, 18, 4], 
  X[12, 2, 13, 3], Z[15, 6, 16, 7], Y[9, 18, 10, 15], X[3, 13, 4, 14], 
  X[7, 12, 8, 11], X[14, 9, 11, 8]], 124}
{{1, -2}, PD[Y[1, 17, 2, 16], X[10, 5, 1, 6], Z[17, 5, 18, 4], 
  Y[2, 13, 3, 12], X[6, 16, 7, 15], X[18, 10, 15, 9], Y[3, 13, 4, 14], 
  X[7, 12, 8, 11], X[14, 9, 11, 8]], 125}
{{1, -1}, PD[X[1, 9, 2, 8], X[5, 1, 6, 18], Y[9, 5, 10, 4], Z[2, 15, 3, 16], 
  X[7, 12, 8, 13], X[11, 6, 12, 7], Z[17, 10, 18, 11], Z[3, 15, 4, 14], 
  X[16, 14, 17, 13]], 126}
{{1, -1}, PD[X[1, 9, 2, 8], Y[18, 5, 1, 6], Y[9, 5, 10, 4], Z[2, 15, 3, 16], 
  X[12, 8, 13, 7], X[6, 12, 7, 11], X[10, 18, 11, 17], Z[3, 15, 4, 14], 
  X[16, 14, 17, 13]], 127}
{{1, -2}, PD[X[1, 11, 2, 12], Y[8, 16, 1, 17], X[10, 2, 11, 3], 
  X[12, 18, 13, 17], X[4, 8, 5, 7], Z[15, 3, 16, 4], X[18, 10, 15, 9], 
  Y[13, 6, 14, 5], Z[6, 9, 7, 14]], 128}
{{1, -2}, PD[X[1, 11, 2, 12], Y[8, 16, 1, 17], X[10, 2, 11, 3], 
  X[12, 18, 13, 17], X[4, 8, 5, 7], Z[15, 3, 16, 4], X[18, 10, 15, 9], 
  Z[13, 6, 14, 5], Y[6, 9, 7, 14]], 129}
{{1, -2}, PD[X[1, 11, 2, 12], Y[8, 16, 1, 17], X[10, 2, 11, 3], 
  Y[12, 18, 13, 17], X[4, 8, 5, 7], Z[15, 3, 16, 4], Y[9, 18, 10, 15], 
  X[13, 6, 14, 5], X[6, 9, 7, 14]], 130}
{{1, -2}, PD[Y[1, 11, 2, 12], Y[8, 16, 1, 17], Z[10, 2, 11, 3], 
  X[12, 18, 13, 17], X[4, 8, 5, 7], Z[15, 3, 16, 4], X[18, 10, 15, 9], 
  X[13, 6, 14, 5], X[6, 9, 7, 14]], 131}
{{1, -2}, PD[X[1, 7, 2, 6], Y[18, 13, 1, 14], Y[7, 13, 8, 12], 
  X[11, 2, 12, 3], X[5, 14, 6, 15], X[8, 18, 9, 17], Y[3, 17, 4, 16], 
  X[15, 11, 16, 10], Y[4, 9, 5, 10]], 132}
{{1, 0}, PD[X[1, 7, 2, 6], Y[18, 13, 1, 14], Y[7, 13, 8, 12], 
  X[11, 2, 12, 3], X[5, 14, 6, 15], X[8, 18, 9, 17], Z[3, 17, 4, 16], 
  X[15, 11, 16, 10], Z[4, 9, 5, 10]], 133}
{{1, 0}, PD[Y[1, 7, 2, 6], X[18, 13, 1, 14], Z[7, 13, 8, 12], 
  X[11, 2, 12, 3], X[14, 6, 15, 5], X[8, 18, 9, 17], Y[3, 17, 4, 16], 
  Y[10, 15, 11, 16], X[4, 9, 5, 10]], 134}
{{1, -2}, PD[Y[1, 7, 2, 6], X[18, 13, 1, 14], Z[7, 13, 8, 12], 
  X[11, 2, 12, 3], X[14, 6, 15, 5], X[8, 18, 9, 17], Z[3, 17, 4, 16], 
  Z[10, 15, 11, 16], X[4, 9, 5, 10]], 135}
{{1, 0}, PD[Y[1, 7, 2, 6], Y[18, 13, 1, 14], X[7, 13, 8, 12], 
  X[11, 2, 12, 3], X[14, 6, 15, 5], X[17, 8, 18, 9], X[3, 17, 4, 16], 
  Y[10, 15, 11, 16], Z[4, 9, 5, 10]], 136}
{{1, -2}, PD[Y[1, 7, 2, 6], Y[18, 13, 1, 14], X[7, 13, 8, 12], 
  X[11, 2, 12, 3], X[14, 6, 15, 5], X[17, 8, 18, 9], X[3, 17, 4, 16], 
  Z[10, 15, 11, 16], Y[4, 9, 5, 10]], 137}
{{1, -2}, PD[X[1, 10, 2, 11], Y[14, 16, 1, 17], X[9, 2, 10, 3], 
  Y[11, 18, 12, 17], X[6, 13, 7, 14], Z[15, 8, 16, 7], X[3, 8, 4, 9], 
  Z[18, 4, 15, 5], X[12, 5, 13, 6]], 138}


==> HARD EPD CODES/NEW_Hard_Markers_5_Crossings_10.txt <==
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[17, 2, 18, 3], 
  Y[19, 11, 20, 10], X[8, 12, 9, 11], Y[3, 14, 4, 15], X[16, 8, 17, 7], 
  Z[12, 6, 13, 5], Z[13, 4, 14, 5], X[6, 16, 7, 15]], 1}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[17, 2, 18, 3], 
  Y[19, 11, 20, 10], X[8, 12, 9, 11], Z[3, 14, 4, 15], X[16, 8, 17, 7], 
  Y[12, 6, 13, 5], Y[13, 4, 14, 5], X[6, 16, 7, 15]], 2}
{{1, 0}, PD[X[1, 18, 2, 19], Y[4, 12, 1, 11], Y[17, 6, 18, 7], 
  X[19, 2, 20, 3], Z[10, 4, 11, 3], X[12, 10, 13, 9], Z[7, 16, 8, 17], 
  X[5, 14, 6, 15], X[13, 20, 14, 5], Z[8, 16, 9, 15]], 3}
{{1, 0}, PD[X[1, 18, 2, 19], Y[4, 12, 1, 11], Z[17, 6, 18, 7], 
  X[19, 2, 20, 3], Z[10, 4, 11, 3], X[12, 10, 13, 9], Y[7, 16, 8, 17], 
  X[5, 14, 6, 15], X[13, 20, 14, 5], Y[8, 16, 9, 15]], 4}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 17], Y[7, 12, 8, 13], 
  X[2, 20, 3, 19], Y[9, 16, 10, 17], X[18, 16, 19, 15], Z[13, 6, 14, 7], 
  X[4, 12, 5, 11], X[20, 4, 11, 3], Z[14, 6, 15, 5]], 5}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 17], Y[7, 12, 8, 13], 
  X[19, 2, 20, 3], Y[9, 16, 10, 17], X[18, 16, 19, 15], Z[13, 6, 14, 7], 
  X[11, 4, 12, 5], X[3, 20, 4, 11], Z[14, 6, 15, 5]], 6}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 17], Z[7, 12, 8, 13], 
  X[2, 20, 3, 19], Y[9, 16, 10, 17], X[18, 16, 19, 15], Y[13, 6, 14, 7], 
  X[4, 12, 5, 11], X[20, 4, 11, 3], Y[14, 6, 15, 5]], 7}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 17], Z[7, 12, 8, 13], 
  X[19, 2, 20, 3], Y[9, 16, 10, 17], X[18, 16, 19, 15], Y[13, 6, 14, 7], 
  X[11, 4, 12, 5], X[3, 20, 4, 11], Y[14, 6, 15, 5]], 8}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[17, 2, 18, 3], 
  Y[19, 11, 20, 10], X[8, 12, 9, 11], Y[3, 14, 4, 15], Z[16, 6, 17, 5], 
  X[12, 8, 13, 7], X[6, 14, 7, 13], Y[4, 16, 5, 15]], 9}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[17, 2, 18, 3], 
  Y[19, 11, 20, 10], X[8, 12, 9, 11], Z[3, 14, 4, 15], Y[16, 6, 17, 5], 
  X[12, 8, 13, 7], X[6, 14, 7, 13], Z[4, 16, 5, 15]], 10}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 17, 1, 16], X[7, 13, 8, 14], 
  X[2, 19, 3, 18], Y[9, 15, 10, 16], X[17, 15, 18, 14], X[12, 6, 13, 7], 
  Y[19, 6, 20, 5], Z[3, 11, 4, 12], Y[20, 4, 11, 5]], 11}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 17, 1, 16], X[7, 13, 8, 14], 
  X[2, 19, 3, 18], Y[9, 15, 10, 16], X[17, 15, 18, 14], X[12, 6, 13, 7], 
  Z[19, 6, 20, 5], Y[3, 11, 4, 12], Z[20, 4, 11, 5]], 12}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 17, 1, 16], X[7, 13, 8, 14], 
  X[18, 2, 19, 3], Y[9, 15, 10, 16], X[17, 15, 18, 14], X[12, 6, 13, 7], 
  Y[19, 6, 20, 5], Z[3, 11, 4, 12], Y[20, 4, 11, 5]], 13}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 17, 1, 16], X[7, 13, 8, 14], 
  X[18, 2, 19, 3], Y[9, 15, 10, 16], X[17, 15, 18, 14], X[12, 6, 13, 7], 
  Z[19, 6, 20, 5], Y[3, 11, 4, 12], Z[20, 4, 11, 5]], 14}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 17, 1, 16], X[13, 8, 14, 7], 
  X[2, 19, 3, 18], Y[9, 15, 10, 16], X[17, 15, 18, 14], X[6, 13, 7, 12], 
  Y[19, 6, 20, 5], Z[3, 11, 4, 12], Y[20, 4, 11, 5]], 15}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 17, 1, 16], X[13, 8, 14, 7], 
  X[2, 19, 3, 18], Y[9, 15, 10, 16], X[17, 15, 18, 14], X[6, 13, 7, 12], 
  Z[19, 6, 20, 5], Y[3, 11, 4, 12], Z[20, 4, 11, 5]], 16}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 17, 1, 16], X[13, 8, 14, 7], 
  X[18, 2, 19, 3], Y[9, 15, 10, 16], X[17, 15, 18, 14], X[6, 13, 7, 12], 
  Y[19, 6, 20, 5], Z[3, 11, 4, 12], Y[20, 4, 11, 5]], 17}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 17, 1, 16], X[13, 8, 14, 7], 
  X[18, 2, 19, 3], Y[9, 15, 10, 16], X[17, 15, 18, 14], X[6, 13, 7, 12], 
  Z[19, 6, 20, 5], Y[3, 11, 4, 12], Z[20, 4, 11, 5]], 18}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 17, 1, 16], X[13, 8, 14, 7], 
  X[18, 2, 19, 3], Y[9, 15, 10, 16], X[14, 17, 15, 18], X[6, 13, 7, 12], 
  Y[19, 6, 20, 5], Z[3, 11, 4, 12], Y[20, 4, 11, 5]], 19}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 17, 1, 16], X[13, 8, 14, 7], 
  X[18, 2, 19, 3], Y[9, 15, 10, 16], X[14, 17, 15, 18], X[6, 13, 7, 12], 
  Z[19, 6, 20, 5], Y[3, 11, 4, 12], Z[20, 4, 11, 5]], 20}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[7, 12, 8, 11], 
  Y[2, 16, 3, 17], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[6, 4, 7, 3], 
  X[12, 15, 13, 16], Y[5, 14, 6, 13], Y[4, 14, 5, 15]], 21}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[7, 12, 8, 11], 
  Y[2, 16, 3, 17], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[6, 4, 7, 3], 
  X[12, 15, 13, 16], Z[5, 14, 6, 13], Z[4, 14, 5, 15]], 22}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[7, 12, 8, 11], 
  Y[2, 16, 3, 17], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[3, 6, 4, 7], 
  X[15, 13, 16, 12], Y[5, 14, 6, 13], Y[4, 14, 5, 15]], 23}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[7, 12, 8, 11], 
  Y[2, 16, 3, 17], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[3, 6, 4, 7], 
  X[15, 13, 16, 12], Z[5, 14, 6, 13], Z[4, 14, 5, 15]], 24}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[7, 12, 8, 11], 
  Z[2, 16, 3, 17], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[6, 4, 7, 3], 
  X[12, 15, 13, 16], Y[5, 14, 6, 13], Y[4, 14, 5, 15]], 25}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[7, 12, 8, 11], 
  Z[2, 16, 3, 17], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[6, 4, 7, 3], 
  X[12, 15, 13, 16], Z[5, 14, 6, 13], Z[4, 14, 5, 15]], 26}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[7, 12, 8, 11], 
  Z[2, 16, 3, 17], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[3, 6, 4, 7], 
  X[15, 13, 16, 12], Y[5, 14, 6, 13], Y[4, 14, 5, 15]], 27}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[7, 12, 8, 11], 
  Z[2, 16, 3, 17], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[3, 6, 4, 7], 
  X[15, 13, 16, 12], Z[5, 14, 6, 13], Z[4, 14, 5, 15]], 28}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[11, 7, 12, 8], 
  Y[2, 16, 3, 17], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[6, 4, 7, 3], 
  X[12, 15, 13, 16], Y[5, 14, 6, 13], Y[4, 14, 5, 15]], 29}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[11, 7, 12, 8], 
  Y[2, 16, 3, 17], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[6, 4, 7, 3], 
  X[12, 15, 13, 16], Z[5, 14, 6, 13], Z[4, 14, 5, 15]], 30}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[11, 7, 12, 8], 
  Y[2, 16, 3, 17], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[3, 6, 4, 7], 
  X[15, 13, 16, 12], Y[5, 14, 6, 13], Y[4, 14, 5, 15]], 31}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[11, 7, 12, 8], 
  Y[2, 16, 3, 17], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[3, 6, 4, 7], 
  X[15, 13, 16, 12], Z[5, 14, 6, 13], Z[4, 14, 5, 15]], 32}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[11, 7, 12, 8], 
  Z[2, 16, 3, 17], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[6, 4, 7, 3], 
  X[12, 15, 13, 16], Y[5, 14, 6, 13], Y[4, 14, 5, 15]], 33}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[11, 7, 12, 8], 
  Z[2, 16, 3, 17], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[6, 4, 7, 3], 
  X[12, 15, 13, 16], Z[5, 14, 6, 13], Z[4, 14, 5, 15]], 34}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[11, 7, 12, 8], 
  Z[2, 16, 3, 17], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[3, 6, 4, 7], 
  X[15, 13, 16, 12], Y[5, 14, 6, 13], Y[4, 14, 5, 15]], 35}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], X[11, 7, 12, 8], 
  Z[2, 16, 3, 17], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[3, 6, 4, 7], 
  X[15, 13, 16, 12], Z[5, 14, 6, 13], Z[4, 14, 5, 15]], 36}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], Y[7, 12, 8, 11], 
  X[2, 16, 3, 17], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[6, 4, 7, 3], 
  X[12, 15, 13, 16], Y[5, 14, 6, 13], Y[4, 14, 5, 15]], 37}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], Y[7, 12, 8, 11], 
  X[2, 16, 3, 17], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[6, 4, 7, 3], 
  X[12, 15, 13, 16], Z[5, 14, 6, 13], Z[4, 14, 5, 15]], 38}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], Y[7, 12, 8, 11], 
  X[2, 16, 3, 17], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[3, 6, 4, 7], 
  X[15, 13, 16, 12], Y[5, 14, 6, 13], Y[4, 14, 5, 15]], 39}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], Y[7, 12, 8, 11], 
  X[2, 16, 3, 17], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[3, 6, 4, 7], 
  X[15, 13, 16, 12], Z[5, 14, 6, 13], Z[4, 14, 5, 15]], 40}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], Y[7, 12, 8, 11], 
  X[16, 3, 17, 2], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[6, 4, 7, 3], 
  X[12, 15, 13, 16], Y[5, 14, 6, 13], Y[4, 14, 5, 15]], 41}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], Y[7, 12, 8, 11], 
  X[16, 3, 17, 2], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[6, 4, 7, 3], 
  X[12, 15, 13, 16], Z[5, 14, 6, 13], Z[4, 14, 5, 15]], 42}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], Y[7, 12, 8, 11], 
  X[16, 3, 17, 2], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[3, 6, 4, 7], 
  X[15, 13, 16, 12], Y[5, 14, 6, 13], Y[4, 14, 5, 15]], 43}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], Y[7, 12, 8, 11], 
  X[16, 3, 17, 2], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[3, 6, 4, 7], 
  X[15, 13, 16, 12], Z[5, 14, 6, 13], Z[4, 14, 5, 15]], 44}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], Z[7, 12, 8, 11], 
  X[2, 16, 3, 17], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[6, 4, 7, 3], 
  X[12, 15, 13, 16], Y[5, 14, 6, 13], Y[4, 14, 5, 15]], 45}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], Z[7, 12, 8, 11], 
  X[2, 16, 3, 17], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[6, 4, 7, 3], 
  X[12, 15, 13, 16], Z[5, 14, 6, 13], Z[4, 14, 5, 15]], 46}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], Z[7, 12, 8, 11], 
  X[2, 16, 3, 17], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[3, 6, 4, 7], 
  X[15, 13, 16, 12], Y[5, 14, 6, 13], Y[4, 14, 5, 15]], 47}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], Z[7, 12, 8, 11], 
  X[2, 16, 3, 17], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[3, 6, 4, 7], 
  X[15, 13, 16, 12], Z[5, 14, 6, 13], Z[4, 14, 5, 15]], 48}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], Z[7, 12, 8, 11], 
  X[16, 3, 17, 2], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[6, 4, 7, 3], 
  X[12, 15, 13, 16], Y[5, 14, 6, 13], Y[4, 14, 5, 15]], 49}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], Z[7, 12, 8, 11], 
  X[16, 3, 17, 2], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[6, 4, 7, 3], 
  X[12, 15, 13, 16], Z[5, 14, 6, 13], Z[4, 14, 5, 15]], 50}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], Z[7, 12, 8, 11], 
  X[16, 3, 17, 2], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[3, 6, 4, 7], 
  X[15, 13, 16, 12], Y[5, 14, 6, 13], Y[4, 14, 5, 15]], 51}
{{1, 0}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], Z[7, 12, 8, 11], 
  X[16, 3, 17, 2], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[3, 6, 4, 7], 
  X[15, 13, 16, 12], Z[5, 14, 6, 13], Z[4, 14, 5, 15]], 52}
{{1, 0}, PD[X[1, 18, 2, 19], Y[20, 5, 1, 6], X[8, 17, 9, 18], 
  X[13, 2, 14, 3], Y[19, 7, 20, 6], X[7, 4, 8, 5], Y[16, 11, 17, 12], 
  Z[9, 15, 10, 14], X[3, 12, 4, 13], Y[15, 11, 16, 10]], 53}
{{1, 0}, PD[X[1, 18, 2, 19], Y[20, 5, 1, 6], X[8, 17, 9, 18], 
  X[13, 2, 14, 3], Y[19, 7, 20, 6], X[7, 4, 8, 5], Z[16, 11, 17, 12], 
  Y[9, 15, 10, 14], X[3, 12, 4, 13], Z[15, 11, 16, 10]], 54}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[17, 2, 18, 3], 
  Y[19, 11, 20, 10], X[8, 12, 9, 11], X[3, 12, 4, 13], X[16, 8, 17, 7], 
  Y[4, 16, 5, 15], Z[13, 6, 14, 7], Y[5, 14, 6, 15]], 55}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[17, 2, 18, 3], 
  Y[19, 11, 20, 10], X[8, 12, 9, 11], X[3, 12, 4, 13], X[16, 8, 17, 7], 
  Z[4, 16, 5, 15], Y[13, 6, 14, 7], Z[5, 14, 6, 15]], 56}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[17, 2, 18, 3], 
  Y[19, 11, 20, 10], X[8, 12, 9, 11], X[12, 4, 13, 3], X[16, 8, 17, 7], 
  Y[4, 16, 5, 15], Z[13, 6, 14, 7], Y[5, 14, 6, 15]], 57}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[17, 2, 18, 3], 
  Y[19, 11, 20, 10], X[8, 12, 9, 11], X[12, 4, 13, 3], X[16, 8, 17, 7], 
  Z[4, 16, 5, 15], Y[13, 6, 14, 7], Z[5, 14, 6, 15]], 58}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[17, 2, 18, 3], 
  Y[19, 11, 20, 10], X[8, 12, 9, 11], X[12, 4, 13, 3], X[7, 16, 8, 17], 
  Y[4, 16, 5, 15], Z[13, 6, 14, 7], Y[5, 14, 6, 15]], 59}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[17, 2, 18, 3], 
  Y[19, 11, 20, 10], X[8, 12, 9, 11], X[12, 4, 13, 3], X[7, 16, 8, 17], 
  Z[4, 16, 5, 15], Y[13, 6, 14, 7], Z[5, 14, 6, 15]], 60}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[17, 2, 18, 3], 
  Y[19, 11, 20, 10], X[11, 8, 12, 9], X[3, 12, 4, 13], X[16, 8, 17, 7], 
  Y[4, 16, 5, 15], Z[13, 6, 14, 7], Y[5, 14, 6, 15]], 61}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[17, 2, 18, 3], 
  Y[19, 11, 20, 10], X[11, 8, 12, 9], X[3, 12, 4, 13], X[16, 8, 17, 7], 
  Z[4, 16, 5, 15], Y[13, 6, 14, 7], Z[5, 14, 6, 15]], 62}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[17, 2, 18, 3], 
  Y[19, 11, 20, 10], X[11, 8, 12, 9], X[12, 4, 13, 3], X[7, 16, 8, 17], 
  Y[4, 16, 5, 15], Z[13, 6, 14, 7], Y[5, 14, 6, 15]], 63}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[17, 2, 18, 3], 
  Y[19, 11, 20, 10], X[11, 8, 12, 9], X[12, 4, 13, 3], X[7, 16, 8, 17], 
  Z[4, 16, 5, 15], Y[13, 6, 14, 7], Z[5, 14, 6, 15]], 64}
{{1, 0}, PD[X[1, 14, 2, 15], Y[16, 18, 1, 19], X[6, 14, 7, 13], 
  X[2, 10, 3, 9], Y[15, 20, 16, 19], X[17, 7, 18, 8], Y[12, 4, 13, 3], 
  Z[5, 10, 6, 11], X[8, 20, 9, 17], Y[11, 4, 12, 5]], 65}
{{1, 0}, PD[X[1, 14, 2, 15], Y[16, 18, 1, 19], X[6, 14, 7, 13], 
  X[2, 10, 3, 9], Y[15, 20, 16, 19], X[17, 7, 18, 8], Z[12, 4, 13, 3], 
  Y[5, 10, 6, 11], X[8, 20, 9, 17], Z[11, 4, 12, 5]], 66}
{{1, -2}, PD[X[1, 5, 2, 4], X[11, 1, 12, 20], X[5, 15, 6, 14], 
  Y[2, 14, 3, 13], Y[3, 12, 4, 13], X[19, 7, 20, 6], X[10, 15, 11, 16], 
  Y[18, 9, 19, 10], Z[7, 17, 8, 16], Y[17, 9, 18, 8]], 67}
{{1, -2}, PD[X[1, 5, 2, 4], X[11, 1, 12, 20], X[5, 15, 6, 14], 
  Y[2, 14, 3, 13], Y[3, 12, 4, 13], X[19, 7, 20, 6], X[10, 15, 11, 16], 
  Z[18, 9, 19, 10], Y[7, 17, 8, 16], Z[17, 9, 18, 8]], 68}
{{1, -2}, PD[X[1, 5, 2, 4], X[11, 1, 12, 20], X[5, 15, 6, 14], 
  Y[2, 14, 3, 13], Y[3, 12, 4, 13], X[6, 19, 7, 20], X[15, 11, 16, 10], 
  Y[18, 9, 19, 10], Z[7, 17, 8, 16], Y[17, 9, 18, 8]], 69}
{{1, -2}, PD[X[1, 5, 2, 4], X[11, 1, 12, 20], X[5, 15, 6, 14], 
  Y[2, 14, 3, 13], Y[3, 12, 4, 13], X[6, 19, 7, 20], X[15, 11, 16, 10], 
  Z[18, 9, 19, 10], Y[7, 17, 8, 16], Z[17, 9, 18, 8]], 70}
{{1, -2}, PD[Y[1, 13, 2, 12], X[20, 4, 1, 3], X[13, 10, 14, 11], 
  Y[2, 11, 3, 12], X[19, 15, 20, 14], X[9, 5, 10, 4], Y[18, 8, 19, 7], 
  X[15, 8, 16, 9], Z[5, 16, 6, 17], Z[6, 18, 7, 17]], 71}
{{1, -2}, PD[Y[1, 13, 2, 12], X[20, 4, 1, 3], X[13, 10, 14, 11], 
  Y[2, 11, 3, 12], X[19, 15, 20, 14], X[9, 5, 10, 4], Z[18, 8, 19, 7], 
  X[15, 8, 16, 9], Y[5, 16, 6, 17], Y[6, 18, 7, 17]], 72}
{{1, -2}, PD[Y[1, 13, 2, 12], X[20, 4, 1, 3], X[13, 10, 14, 11], 
  Y[2, 11, 3, 12], X[14, 19, 15, 20], X[4, 9, 5, 10], Y[18, 8, 19, 7], 
  X[8, 16, 9, 15], Z[5, 16, 6, 17], Z[6, 18, 7, 17]], 73}
{{1, -2}, PD[Y[1, 13, 2, 12], X[20, 4, 1, 3], X[13, 10, 14, 11], 
  Y[2, 11, 3, 12], X[14, 19, 15, 20], X[4, 9, 5, 10], Z[18, 8, 19, 7], 
  X[8, 16, 9, 15], Y[5, 16, 6, 17], Y[6, 18, 7, 17]], 74}
{{1, -3}, PD[Y[1, 12, 2, 13], X[20, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], X[19, 10, 20, 11], X[4, 16, 5, 15], Y[18, 7, 19, 8], 
  Z[9, 16, 10, 17], X[8, 5, 9, 6], Y[17, 7, 18, 6]], 75}
{{1, -3}, PD[Y[1, 12, 2, 13], X[20, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], X[19, 10, 20, 11], X[4, 16, 5, 15], Z[18, 7, 19, 8], 
  Y[9, 16, 10, 17], X[8, 5, 9, 6], Z[17, 7, 18, 6]], 76}
{{1, -3}, PD[Y[1, 12, 2, 13], X[20, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], X[19, 10, 20, 11], X[15, 4, 16, 5], Y[18, 7, 19, 8], 
  Z[9, 16, 10, 17], X[5, 9, 6, 8], Y[17, 7, 18, 6]], 77}
{{1, -3}, PD[Y[1, 12, 2, 13], X[20, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], X[19, 10, 20, 11], X[15, 4, 16, 5], Z[18, 7, 19, 8], 
  Y[9, 16, 10, 17], X[5, 9, 6, 8], Z[17, 7, 18, 6]], 78}
{{1, -3}, PD[Y[1, 12, 2, 13], X[20, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], X[10, 20, 11, 19], X[4, 16, 5, 15], Y[18, 7, 19, 8], 
  Z[9, 16, 10, 17], X[8, 5, 9, 6], Y[17, 7, 18, 6]], 79}
{{1, -3}, PD[Y[1, 12, 2, 13], X[20, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], X[10, 20, 11, 19], X[4, 16, 5, 15], Z[18, 7, 19, 8], 
  Y[9, 16, 10, 17], X[8, 5, 9, 6], Z[17, 7, 18, 6]], 80}
{{1, -3}, PD[Y[1, 12, 2, 13], X[20, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], X[10, 20, 11, 19], X[15, 4, 16, 5], Y[18, 7, 19, 8], 
  Z[9, 16, 10, 17], X[5, 9, 6, 8], Y[17, 7, 18, 6]], 81}
{{1, -3}, PD[Y[1, 12, 2, 13], X[20, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], X[10, 20, 11, 19], X[15, 4, 16, 5], Z[18, 7, 19, 8], 
  Y[9, 16, 10, 17], X[5, 9, 6, 8], Z[17, 7, 18, 6]], 82}
{{1, -3}, PD[Y[1, 12, 2, 13], X[20, 4, 1, 3], X[14, 12, 15, 11], 
  Y[2, 14, 3, 13], X[10, 20, 11, 19], X[15, 4, 16, 5], Y[18, 7, 19, 8], 
  Z[9, 16, 10, 17], X[5, 9, 6, 8], Y[17, 7, 18, 6]], 83}
{{1, -3}, PD[Y[1, 12, 2, 13], X[20, 4, 1, 3], X[14, 12, 15, 11], 
  Y[2, 14, 3, 13], X[10, 20, 11, 19], X[15, 4, 16, 5], Z[18, 7, 19, 8], 
  Y[9, 16, 10, 17], X[5, 9, 6, 8], Z[17, 7, 18, 6]], 84}
{{1, -3}, PD[Y[1, 14, 2, 15], X[8, 4, 1, 3], X[13, 16, 14, 17], 
  Y[2, 16, 3, 15], X[18, 7, 19, 8], Y[4, 11, 5, 12], X[17, 12, 18, 13], 
  Y[6, 10, 7, 9], X[10, 20, 11, 19], Y[5, 20, 6, 9]], 85}
{{1, -3}, PD[Y[1, 14, 2, 15], X[8, 4, 1, 3], X[13, 16, 14, 17], 
  Y[2, 16, 3, 15], X[18, 7, 19, 8], Z[4, 11, 5, 12], X[17, 12, 18, 13], 
  Z[6, 10, 7, 9], X[10, 20, 11, 19], Z[5, 20, 6, 9]], 86}
{{1, -3}, PD[Y[1, 14, 2, 15], X[8, 4, 1, 3], X[13, 16, 14, 17], 
  Y[2, 16, 3, 15], Y[7, 19, 8, 18], X[4, 11, 5, 12], X[17, 12, 18, 13], 
  Y[6, 10, 7, 9], X[10, 20, 11, 19], Y[5, 20, 6, 9]], 87}
{{1, -3}, PD[Y[1, 14, 2, 15], X[8, 4, 1, 3], X[13, 16, 14, 17], 
  Y[2, 16, 3, 15], Z[7, 19, 8, 18], X[4, 11, 5, 12], X[17, 12, 18, 13], 
  Z[6, 10, 7, 9], X[10, 20, 11, 19], Z[5, 20, 6, 9]], 88}
{{1, -2}, PD[Y[1, 12, 2, 13], X[8, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], X[7, 10, 8, 11], Y[4, 16, 5, 15], X[17, 6, 18, 7], 
  Z[9, 19, 10, 18], Z[16, 19, 9, 20], X[5, 20, 6, 17]], 89}
{{1, -2}, PD[Y[1, 12, 2, 13], X[8, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], X[7, 10, 8, 11], Y[4, 16, 5, 15], Y[6, 18, 7, 17], 
  X[9, 19, 10, 18], X[19, 9, 20, 16], Y[5, 20, 6, 17]], 90}
{{1, -2}, PD[Y[1, 12, 2, 13], X[8, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], X[7, 10, 8, 11], Z[4, 16, 5, 15], X[17, 6, 18, 7], 
  Y[9, 19, 10, 18], Y[16, 19, 9, 20], X[5, 20, 6, 17]], 91}
{{1, -2}, PD[Y[1, 12, 2, 13], X[8, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], X[7, 10, 8, 11], Z[4, 16, 5, 15], Z[6, 18, 7, 17], 
  X[9, 19, 10, 18], X[19, 9, 20, 16], Z[5, 20, 6, 17]], 92}
{{1, -2}, PD[Y[1, 12, 2, 13], X[8, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], X[10, 8, 11, 7], Y[4, 16, 5, 15], X[6, 18, 7, 17], 
  Z[9, 19, 10, 18], Z[16, 19, 9, 20], X[20, 6, 17, 5]], 93}
{{1, -2}, PD[Y[1, 12, 2, 13], X[8, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], X[10, 8, 11, 7], Y[4, 16, 5, 15], Y[6, 18, 7, 17], 
  X[18, 9, 19, 10], X[16, 19, 9, 20], Y[5, 20, 6, 17]], 94}
{{1, -2}, PD[Y[1, 12, 2, 13], X[8, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], X[10, 8, 11, 7], Z[4, 16, 5, 15], X[6, 18, 7, 17], 
  Y[9, 19, 10, 18], Y[16, 19, 9, 20], X[20, 6, 17, 5]], 95}
{{1, -2}, PD[Y[1, 12, 2, 13], X[8, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], X[10, 8, 11, 7], Z[4, 16, 5, 15], Z[6, 18, 7, 17], 
  X[18, 9, 19, 10], X[16, 19, 9, 20], Z[5, 20, 6, 17]], 96}
{{1, -2}, PD[Y[1, 12, 2, 13], X[8, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], Y[7, 10, 8, 11], X[4, 16, 5, 15], X[6, 18, 7, 17], 
  Z[9, 19, 10, 18], Z[16, 19, 9, 20], X[20, 6, 17, 5]], 97}
{{1, -2}, PD[Y[1, 12, 2, 13], X[8, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], Y[7, 10, 8, 11], X[4, 16, 5, 15], Y[6, 18, 7, 17], 
  X[18, 9, 19, 10], X[16, 19, 9, 20], Y[5, 20, 6, 17]], 98}
{{1, -2}, PD[Y[1, 12, 2, 13], X[8, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], Y[7, 10, 8, 11], X[15, 4, 16, 5], X[17, 6, 18, 7], 
  Z[9, 19, 10, 18], Z[16, 19, 9, 20], X[5, 20, 6, 17]], 99}
{{1, -2}, PD[Y[1, 12, 2, 13], X[8, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], Y[7, 10, 8, 11], X[15, 4, 16, 5], Y[6, 18, 7, 17], 
  X[9, 19, 10, 18], X[19, 9, 20, 16], Y[5, 20, 6, 17]], 100}
{{1, -2}, PD[Y[1, 12, 2, 13], X[8, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], Z[7, 10, 8, 11], X[4, 16, 5, 15], X[6, 18, 7, 17], 
  Y[9, 19, 10, 18], Y[16, 19, 9, 20], X[20, 6, 17, 5]], 101}
{{1, -2}, PD[Y[1, 12, 2, 13], X[8, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], Z[7, 10, 8, 11], X[4, 16, 5, 15], Z[6, 18, 7, 17], 
  X[18, 9, 19, 10], X[16, 19, 9, 20], Z[5, 20, 6, 17]], 102}
{{1, -2}, PD[Y[1, 12, 2, 13], X[8, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], Z[7, 10, 8, 11], X[15, 4, 16, 5], X[17, 6, 18, 7], 
  Y[9, 19, 10, 18], Y[16, 19, 9, 20], X[5, 20, 6, 17]], 103}
{{1, -2}, PD[Y[1, 12, 2, 13], X[8, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], Z[7, 10, 8, 11], X[15, 4, 16, 5], Z[6, 18, 7, 17], 
  X[9, 19, 10, 18], X[19, 9, 20, 16], Z[5, 20, 6, 17]], 104}
{{1, -2}, PD[Y[1, 10, 2, 11], X[20, 4, 1, 3], X[9, 12, 10, 13], 
  Y[2, 12, 3, 11], X[19, 8, 20, 9], Y[4, 14, 5, 13], X[7, 18, 8, 19], 
  X[17, 14, 18, 15], Y[5, 17, 6, 16], Y[6, 15, 7, 16]], 105}
{{1, -2}, PD[Y[1, 10, 2, 11], X[20, 4, 1, 3], X[9, 12, 10, 13], 
  Y[2, 12, 3, 11], X[19, 8, 20, 9], Z[4, 14, 5, 13], X[7, 18, 8, 19], 
  X[17, 14, 18, 15], Z[5, 17, 6, 16], Z[6, 15, 7, 16]], 106}
{{1, -2}, PD[Y[1, 10, 2, 11], X[20, 4, 1, 3], X[9, 12, 10, 13], 
  Y[2, 12, 3, 11], X[8, 20, 9, 19], Y[4, 14, 5, 13], X[18, 8, 19, 7], 
  X[14, 18, 15, 17], Y[5, 17, 6, 16], Y[6, 15, 7, 16]], 107}
{{1, -2}, PD[Y[1, 10, 2, 11], X[20, 4, 1, 3], X[9, 12, 10, 13], 
  Y[2, 12, 3, 11], X[8, 20, 9, 19], Z[4, 14, 5, 13], X[18, 8, 19, 7], 
  X[14, 18, 15, 17], Z[5, 17, 6, 16], Z[6, 15, 7, 16]], 108}
{{1, -2}, PD[Y[1, 15, 2, 16], X[4, 7, 1, 8], X[14, 17, 15, 18], 
  Y[2, 17, 3, 16], X[8, 3, 9, 4], X[6, 18, 7, 19], Y[13, 9, 14, 10], 
  X[19, 13, 20, 12], Z[5, 11, 6, 12], Z[10, 11, 5, 20]], 109}
{{1, -2}, PD[Y[1, 15, 2, 16], X[4, 7, 1, 8], X[14, 17, 15, 18], 
  Y[2, 17, 3, 16], X[8, 3, 9, 4], X[6, 18, 7, 19], Z[13, 9, 14, 10], 
  X[19, 13, 20, 12], Y[5, 11, 6, 12], Y[10, 11, 5, 20]], 110}
{{1, -2}, PD[Y[1, 15, 2, 16], X[4, 7, 1, 8], X[14, 17, 15, 18], 
  Y[2, 17, 3, 16], X[8, 3, 9, 4], Y[6, 18, 7, 19], X[13, 9, 14, 10], 
  X[19, 13, 20, 12], Y[5, 11, 6, 12], Y[10, 11, 5, 20]], 111}
{{1, -2}, PD[Y[1, 15, 2, 16], X[4, 7, 1, 8], X[14, 17, 15, 18], 
  Y[2, 17, 3, 16], X[8, 3, 9, 4], Z[6, 18, 7, 19], X[13, 9, 14, 10], 
  X[19, 13, 20, 12], Z[5, 11, 6, 12], Z[10, 11, 5, 20]], 112}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 18, 1, 19], X[14, 5, 15, 6], 
  Y[2, 11, 3, 12], Y[7, 20, 8, 19], X[17, 14, 18, 13], Y[4, 10, 5, 9], 
  X[10, 16, 11, 15], Y[3, 16, 4, 9], X[12, 17, 13, 20]], 113}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 18, 1, 19], X[14, 5, 15, 6], 
  Z[2, 11, 3, 12], Y[7, 20, 8, 19], X[17, 14, 18, 13], Z[4, 10, 5, 9], 
  X[10, 16, 11, 15], Z[3, 16, 4, 9], X[12, 17, 13, 20]], 114}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 18, 1, 19], Y[5, 15, 6, 14], 
  X[2, 11, 3, 12], Y[7, 20, 8, 19], X[17, 14, 18, 13], Y[4, 10, 5, 9], 
  X[10, 16, 11, 15], Y[3, 16, 4, 9], X[12, 17, 13, 20]], 115}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 18, 1, 19], Z[5, 15, 6, 14], 
  X[2, 11, 3, 12], Y[7, 20, 8, 19], X[17, 14, 18, 13], Z[4, 10, 5, 9], 
  X[10, 16, 11, 15], Z[3, 16, 4, 9], X[12, 17, 13, 20]], 116}
{{1, -3}, PD[X[1, 8, 2, 9], Y[10, 15, 1, 16], X[7, 2, 8, 3], 
  Y[9, 17, 10, 16], X[14, 18, 15, 17], X[18, 4, 19, 3], Y[6, 14, 7, 13], 
  Y[4, 11, 5, 12], X[12, 20, 13, 19], Y[5, 11, 6, 20]], 117}
{{1, -3}, PD[X[1, 8, 2, 9], Y[10, 15, 1, 16], X[7, 2, 8, 3], 
  Y[9, 17, 10, 16], X[14, 18, 15, 17], X[18, 4, 19, 3], Z[6, 14, 7, 13], 
  Z[4, 11, 5, 12], X[12, 20, 13, 19], Z[5, 11, 6, 20]], 118}
{{1, -3}, PD[X[1, 8, 2, 9], Y[10, 15, 1, 16], X[7, 2, 8, 3], 
  Y[9, 17, 10, 16], X[14, 18, 15, 17], Y[3, 18, 4, 19], X[6, 14, 7, 13], 
  Y[4, 11, 5, 12], X[12, 20, 13, 19], Y[5, 11, 6, 20]], 119}
{{1, -3}, PD[X[1, 8, 2, 9], Y[10, 15, 1, 16], X[7, 2, 8, 3], 
  Y[9, 17, 10, 16], X[14, 18, 15, 17], Z[3, 18, 4, 19], X[6, 14, 7, 13], 
  Z[4, 11, 5, 12], X[12, 20, 13, 19], Z[5, 11, 6, 20]], 120}
{{1, 0}, PD[Y[15, 2, 16, 1], Y[16, 10, 17, 1], Y[14, 2, 15, 3], 
  Z[9, 17, 10, 18], Z[3, 13, 4, 14], X[18, 4, 19, 5], X[8, 13, 9, 12], 
  X[19, 8, 20, 7], X[11, 6, 12, 5], X[6, 11, 7, 20]], 121}
{{1, 0}, PD[Y[15, 2, 16, 1], Y[16, 10, 17, 1], Y[14, 2, 15, 3], 
  Z[9, 17, 10, 18], Z[3, 13, 4, 14], X[18, 4, 19, 5], X[8, 13, 9, 12], 
  X[7, 19, 8, 20], X[5, 11, 6, 12], X[20, 6, 11, 7]], 122}
{{1, -2}, PD[Y[1, 16, 2, 15], Y[10, 18, 1, 19], Z[16, 3, 17, 2], 
  X[14, 9, 15, 8], Z[19, 9, 20, 10], Z[17, 3, 18, 4], X[7, 12, 8, 11], 
  X[5, 14, 6, 13], X[4, 20, 5, 11], X[12, 7, 13, 6]], 123}
{{1, -2}, PD[Y[1, 16, 2, 15], Y[10, 18, 1, 19], Z[16, 3, 17, 2], 
  X[14, 9, 15, 8], Z[19, 9, 20, 10], Z[17, 3, 18, 4], X[11, 7, 12, 8], 
  X[13, 5, 14, 6], X[4, 20, 5, 11], X[6, 12, 7, 13]], 124}
{{1, 0}, PD[Y[1, 8, 2, 9], X[20, 3, 1, 4], Z[7, 2, 8, 3], X[9, 18, 10, 19], 
  X[4, 19, 5, 20], X[6, 13, 7, 14], Y[17, 12, 18, 13], Z[10, 16, 11, 15], 
  X[14, 5, 15, 6], Y[16, 12, 17, 11]], 125}
{{1, 0}, PD[Y[1, 8, 2, 9], X[20, 3, 1, 4], Z[7, 2, 8, 3], X[9, 18, 10, 19], 
  X[4, 19, 5, 20], X[6, 13, 7, 14], Z[17, 12, 18, 13], Y[10, 16, 11, 15], 
  X[14, 5, 15, 6], Z[16, 12, 17, 11]], 126}
{{1, -2}, PD[X[4, 2, 5, 1], X[12, 6, 1, 5], Y[3, 15, 4, 14], Y[2, 15, 3, 16], 
  X[16, 11, 17, 12], X[13, 7, 14, 6], Y[10, 19, 11, 20], Z[17, 9, 18, 8], 
  X[7, 13, 8, 20], Y[9, 19, 10, 18]], 127}
{{1, -2}, PD[X[4, 2, 5, 1], X[12, 6, 1, 5], Y[3, 15, 4, 14], Y[2, 15, 3, 16], 
  X[16, 11, 17, 12], X[13, 7, 14, 6], Z[10, 19, 11, 20], Y[17, 9, 18, 8], 
  X[7, 13, 8, 20], Z[9, 19, 10, 18]], 128}
{{1, -2}, PD[X[4, 2, 5, 1], X[20, 6, 1, 5], Y[3, 13, 4, 12], Y[2, 13, 3, 14], 
  X[6, 20, 7, 19], X[11, 18, 12, 19], X[14, 8, 15, 7], Y[10, 16, 11, 15], 
  Z[17, 8, 18, 9], Y[9, 16, 10, 17]], 129}
{{1, -2}, PD[X[4, 2, 5, 1], X[20, 6, 1, 5], Y[3, 13, 4, 12], Y[2, 13, 3, 14], 
  X[6, 20, 7, 19], X[11, 18, 12, 19], X[14, 8, 15, 7], Z[10, 16, 11, 15], 
  Y[17, 8, 18, 9], Z[9, 16, 10, 17]], 130}
{{1, -2}, PD[X[4, 2, 5, 1], X[20, 6, 1, 5], Y[3, 13, 4, 12], Y[2, 13, 3, 14], 
  X[6, 20, 7, 19], X[18, 12, 19, 11], X[7, 14, 8, 15], Y[10, 16, 11, 15], 
  Z[17, 8, 18, 9], Y[9, 16, 10, 17]], 131}
{{1, -2}, PD[X[4, 2, 5, 1], X[20, 6, 1, 5], Y[3, 13, 4, 12], Y[2, 13, 3, 14], 
  X[6, 20, 7, 19], X[18, 12, 19, 11], X[7, 14, 8, 15], Z[10, 16, 11, 15], 
  Y[17, 8, 18, 9], Z[9, 16, 10, 17]], 132}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 12, 1, 11], Y[17, 8, 18, 9], 
  X[7, 2, 8, 3], Y[19, 10, 20, 11], X[12, 10, 13, 9], X[16, 14, 17, 13], 
  X[3, 6, 4, 7], Y[15, 5, 16, 4], Y[14, 5, 15, 6]], 133}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 12, 1, 11], Y[17, 8, 18, 9], 
  X[7, 2, 8, 3], Y[19, 10, 20, 11], X[12, 10, 13, 9], X[16, 14, 17, 13], 
  X[3, 6, 4, 7], Z[15, 5, 16, 4], Z[14, 5, 15, 6]], 134}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 12, 1, 11], Z[17, 8, 18, 9], 
  X[7, 2, 8, 3], Y[19, 10, 20, 11], X[12, 10, 13, 9], X[16, 14, 17, 13], 
  X[3, 6, 4, 7], Y[15, 5, 16, 4], Y[14, 5, 15, 6]], 135}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 12, 1, 11], Z[17, 8, 18, 9], 
  X[7, 2, 8, 3], Y[19, 10, 20, 11], X[12, 10, 13, 9], X[16, 14, 17, 13], 
  X[3, 6, 4, 7], Z[15, 5, 16, 4], Z[14, 5, 15, 6]], 136}
{{1, -2}, PD[X[1, 14, 2, 15], Y[16, 10, 1, 9], Y[13, 6, 14, 7], 
  X[5, 2, 6, 3], Y[15, 8, 16, 9], X[10, 8, 11, 7], X[12, 18, 13, 17], 
  Y[3, 18, 4, 19], Y[4, 20, 5, 19], X[20, 12, 17, 11]], 137}
{{1, -2}, PD[X[1, 14, 2, 15], Y[16, 10, 1, 9], Y[13, 6, 14, 7], 
  X[5, 2, 6, 3], Y[15, 8, 16, 9], X[10, 8, 11, 7], X[12, 18, 13, 17], 
  Z[3, 18, 4, 19], Z[4, 20, 5, 19], X[20, 12, 17, 11]], 138}
{{1, -2}, PD[X[1, 14, 2, 15], Y[16, 10, 1, 9], Z[13, 6, 14, 7], 
  X[5, 2, 6, 3], Y[15, 8, 16, 9], X[10, 8, 11, 7], X[12, 18, 13, 17], 
  Y[3, 18, 4, 19], Y[4, 20, 5, 19], X[20, 12, 17, 11]], 139}
{{1, -2}, PD[X[1, 14, 2, 15], Y[16, 10, 1, 9], Z[13, 6, 14, 7], 
  X[5, 2, 6, 3], Y[15, 8, 16, 9], X[10, 8, 11, 7], X[12, 18, 13, 17], 
  Z[3, 18, 4, 19], Z[4, 20, 5, 19], X[20, 12, 17, 11]], 140}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 10, 1, 9], X[17, 2, 18, 3], 
  Y[19, 8, 20, 9], X[10, 8, 11, 7], Y[3, 12, 4, 13], X[13, 16, 14, 17], 
  X[6, 12, 7, 11], Y[4, 15, 5, 16], Z[14, 5, 15, 6]], 141}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 10, 1, 9], X[17, 2, 18, 3], 
  Y[19, 8, 20, 9], X[10, 8, 11, 7], Z[3, 12, 4, 13], X[13, 16, 14, 17], 
  X[6, 12, 7, 11], Z[4, 15, 5, 16], Y[14, 5, 15, 6]], 142}
{{1, -3}, PD[Y[1, 16, 2, 17], X[4, 7, 1, 8], X[15, 18, 16, 19], 
  Y[2, 18, 3, 17], X[8, 3, 9, 4], X[6, 10, 7, 9], Y[19, 10, 20, 11], 
  X[11, 14, 12, 15], Y[5, 13, 6, 12], Y[20, 13, 5, 14]], 143}
{{1, -3}, PD[Y[1, 16, 2, 17], X[4, 7, 1, 8], X[15, 18, 16, 19], 
  Y[2, 18, 3, 17], X[8, 3, 9, 4], X[6, 10, 7, 9], Z[19, 10, 20, 11], 
  X[11, 14, 12, 15], Z[5, 13, 6, 12], Z[20, 13, 5, 14]], 144}
{{1, -3}, PD[X[1, 4, 2, 5], Y[6, 9, 1, 10], X[3, 18, 4, 19], X[17, 2, 18, 3], 
  Y[5, 11, 6, 10], X[8, 12, 9, 11], Y[19, 12, 20, 13], X[16, 14, 17, 13], 
  Y[7, 15, 8, 14], Y[20, 15, 7, 16]], 145}
{{1, -3}, PD[X[1, 4, 2, 5], Y[6, 9, 1, 10], X[3, 18, 4, 19], X[17, 2, 18, 3], 
  Y[5, 11, 6, 10], X[8, 12, 9, 11], Z[19, 12, 20, 13], X[16, 14, 17, 13], 
  Z[7, 15, 8, 14], Z[20, 15, 7, 16]], 146}
{{1, -3}, PD[X[1, 15, 2, 14], X[12, 19, 1, 20], Y[15, 7, 16, 6], 
  X[5, 2, 6, 3], Y[13, 10, 14, 11], Y[20, 10, 13, 9], X[8, 12, 9, 11], 
  X[18, 7, 19, 8], Y[16, 4, 17, 3], Z[4, 18, 5, 17]], 147}
{{1, -3}, PD[X[1, 15, 2, 14], X[12, 19, 1, 20], Y[15, 7, 16, 6], 
  X[5, 2, 6, 3], Z[13, 10, 14, 11], Z[20, 10, 13, 9], X[8, 12, 9, 11], 
  X[18, 7, 19, 8], Y[16, 4, 17, 3], Z[4, 18, 5, 17]], 148}
{{1, -3}, PD[X[1, 15, 2, 14], Y[12, 19, 1, 20], X[15, 7, 16, 6], 
  X[5, 2, 6, 3], Z[13, 10, 14, 11], Z[20, 10, 13, 9], X[8, 12, 9, 11], 
  X[18, 7, 19, 8], Y[16, 4, 17, 3], Z[4, 18, 5, 17]], 149}
{{1, -3}, PD[X[1, 15, 2, 14], Y[12, 19, 1, 20], X[15, 7, 16, 6], 
  X[5, 2, 6, 3], Z[13, 10, 14, 11], Z[20, 10, 13, 9], X[8, 12, 9, 11], 
  X[18, 7, 19, 8], Z[16, 4, 17, 3], Y[4, 18, 5, 17]], 150}
{{1, -3}, PD[X[1, 13, 2, 12], X[10, 19, 1, 20], X[13, 7, 14, 6], 
  X[5, 2, 6, 3], Y[11, 4, 12, 5], Y[20, 4, 11, 3], Y[9, 15, 10, 14], 
  X[18, 16, 19, 15], Y[7, 16, 8, 17], Y[8, 18, 9, 17]], 151}
{{1, -3}, PD[X[1, 13, 2, 12], X[10, 19, 1, 20], X[13, 7, 14, 6], 
  X[5, 2, 6, 3], Y[11, 4, 12, 5], Y[20, 4, 11, 3], Z[9, 15, 10, 14], 
  X[18, 16, 19, 15], Z[7, 16, 8, 17], Z[8, 18, 9, 17]], 152}
{{1, -3}, PD[Y[1, 13, 2, 12], X[10, 19, 1, 20], X[13, 7, 14, 6], 
  X[5, 2, 6, 3], Z[11, 4, 12, 5], Z[20, 4, 11, 3], X[14, 9, 15, 10], 
  X[18, 16, 19, 15], Y[7, 16, 8, 17], Y[8, 18, 9, 17]], 153}
{{1, -3}, PD[Y[1, 13, 2, 12], X[10, 19, 1, 20], X[13, 7, 14, 6], 
  X[5, 2, 6, 3], Z[11, 4, 12, 5], Z[20, 4, 11, 3], X[14, 9, 15, 10], 
  X[18, 16, 19, 15], Z[7, 16, 8, 17], Z[8, 18, 9, 17]], 154}
{{1, -3}, PD[Y[1, 13, 2, 12], X[20, 3, 1, 4], Z[13, 3, 14, 2], 
  X[11, 19, 12, 18], X[4, 19, 5, 20], X[14, 5, 15, 6], Y[17, 7, 18, 6], 
  X[7, 10, 8, 11], Y[15, 8, 16, 9], Y[16, 10, 17, 9]], 155}
{{1, -3}, PD[Y[1, 13, 2, 12], X[20, 3, 1, 4], Z[13, 3, 14, 2], 
  X[11, 19, 12, 18], X[4, 19, 5, 20], X[14, 5, 15, 6], Z[17, 7, 18, 6], 
  X[7, 10, 8, 11], Z[15, 8, 16, 9], Z[16, 10, 17, 9]], 156}
{{1, -3}, PD[X[16, 2, 17, 1], X[20, 18, 1, 17], X[8, 16, 9, 15], 
  X[11, 2, 12, 3], Y[19, 10, 20, 11], Y[18, 10, 19, 9], Y[14, 5, 15, 6], 
  Z[7, 12, 8, 13], X[3, 7, 4, 6], Y[13, 5, 14, 4]], 157}
{{1, -3}, PD[X[16, 2, 17, 1], X[20, 18, 1, 17], X[8, 16, 9, 15], 
  X[11, 2, 12, 3], Y[19, 10, 20, 11], Y[18, 10, 19, 9], Z[14, 5, 15, 6], 
  Y[7, 12, 8, 13], X[3, 7, 4, 6], Z[13, 5, 14, 4]], 158}
{{1, -2}, PD[Y[12, 2, 13, 1], Y[13, 20, 14, 1], Y[11, 2, 12, 3], 
  X[19, 10, 20, 11], X[14, 4, 15, 3], X[5, 18, 6, 19], X[9, 7, 10, 6], 
  X[4, 16, 5, 15], Y[17, 9, 18, 8], Z[7, 17, 8, 16]], 159}
{{1, -2}, PD[Y[12, 2, 13, 1], Y[13, 20, 14, 1], Y[11, 2, 12, 3], 
  X[19, 10, 20, 11], X[14, 4, 15, 3], X[5, 18, 6, 19], X[9, 7, 10, 6], 
  X[4, 16, 5, 15], Z[17, 9, 18, 8], Y[7, 17, 8, 16]], 160}
{{1, 0}, PD[Y[1, 16, 2, 17], X[20, 10, 1, 9], X[15, 4, 16, 5], 
  Y[2, 18, 3, 17], X[8, 20, 9, 19], X[10, 14, 11, 13], Y[5, 13, 6, 12], 
  X[14, 8, 15, 7], Y[3, 18, 4, 19], Z[11, 7, 12, 6]], 161}
{{1, 0}, PD[Y[1, 16, 2, 17], X[20, 10, 1, 9], X[15, 4, 16, 5], 
  Y[2, 18, 3, 17], X[8, 20, 9, 19], X[10, 14, 11, 13], Z[5, 13, 6, 12], 
  X[14, 8, 15, 7], Y[3, 18, 4, 19], Y[11, 7, 12, 6]], 162}
{{1, -2}, PD[X[1, 15, 2, 14], Y[8, 19, 1, 20], X[15, 5, 16, 4], 
  X[11, 3, 12, 2], Z[13, 7, 14, 6], Z[20, 7, 13, 8], X[18, 5, 19, 6], 
  Y[16, 9, 17, 10], X[3, 11, 4, 10], Z[12, 17, 9, 18]], 163}
{{1, -2}, PD[X[1, 15, 2, 14], Y[8, 19, 1, 20], X[15, 5, 16, 4], 
  X[11, 3, 12, 2], Z[13, 7, 14, 6], Z[20, 7, 13, 8], X[18, 5, 19, 6], 
  Z[16, 9, 17, 10], X[3, 11, 4, 10], Y[12, 17, 9, 18]], 164}
{{1, -2}, PD[X[1, 15, 2, 14], Y[8, 19, 1, 20], X[15, 5, 16, 4], 
  Y[2, 11, 3, 12], Z[13, 7, 14, 6], Z[20, 7, 13, 8], X[18, 5, 19, 6], 
  X[9, 17, 10, 16], Y[3, 11, 4, 10], X[17, 9, 18, 12]], 165}
{{1, -2}, PD[X[1, 15, 2, 14], Y[8, 19, 1, 20], X[15, 5, 16, 4], 
  Z[2, 11, 3, 12], Z[13, 7, 14, 6], Z[20, 7, 13, 8], X[18, 5, 19, 6], 
  X[9, 17, 10, 16], Z[3, 11, 4, 10], X[17, 9, 18, 12]], 166}
{{1, -2}, PD[X[1, 15, 2, 14], Y[8, 19, 1, 20], X[4, 15, 5, 16], 
  X[2, 11, 3, 12], Z[13, 7, 14, 6], Z[20, 7, 13, 8], X[18, 5, 19, 6], 
  Y[16, 9, 17, 10], X[10, 3, 11, 4], Z[12, 17, 9, 18]], 167}
{{1, -2}, PD[X[1, 15, 2, 14], Y[8, 19, 1, 20], X[4, 15, 5, 16], 
  X[2, 11, 3, 12], Z[13, 7, 14, 6], Z[20, 7, 13, 8], X[18, 5, 19, 6], 
  Z[16, 9, 17, 10], X[10, 3, 11, 4], Y[12, 17, 9, 18]], 168}
{{1, -2}, PD[X[1, 15, 2, 14], Y[8, 19, 1, 20], X[4, 15, 5, 16], 
  Y[2, 11, 3, 12], Z[13, 7, 14, 6], Z[20, 7, 13, 8], X[18, 5, 19, 6], 
  X[16, 9, 17, 10], Y[3, 11, 4, 10], X[12, 17, 9, 18]], 169}
{{1, -2}, PD[X[1, 15, 2, 14], Y[8, 19, 1, 20], X[4, 15, 5, 16], 
  Z[2, 11, 3, 12], Z[13, 7, 14, 6], Z[20, 7, 13, 8], X[18, 5, 19, 6], 
  X[16, 9, 17, 10], Z[3, 11, 4, 10], X[12, 17, 9, 18]], 170}
{{1, -2}, PD[X[1, 8, 2, 9], Y[20, 12, 1, 11], X[7, 16, 8, 17], X[5, 2, 6, 3], 
  Z[9, 18, 10, 19], Z[10, 20, 11, 19], X[12, 18, 13, 17], X[15, 6, 16, 7], 
  Y[3, 15, 4, 14], Y[4, 13, 5, 14]], 171}
{{1, -2}, PD[X[1, 8, 2, 9], Y[20, 12, 1, 11], X[7, 16, 8, 17], X[5, 2, 6, 3], 
  Z[9, 18, 10, 19], Z[10, 20, 11, 19], X[12, 18, 13, 17], X[15, 6, 16, 7], 
  Z[3, 15, 4, 14], Z[4, 13, 5, 14]], 172}
{{1, -2}, PD[X[1, 8, 2, 9], Y[20, 12, 1, 11], X[16, 8, 17, 7], X[2, 6, 3, 5], 
  Z[9, 18, 10, 19], Z[10, 20, 11, 19], X[12, 18, 13, 17], X[6, 16, 7, 15], 
  Y[3, 15, 4, 14], Y[4, 13, 5, 14]], 173}
{{1, -2}, PD[X[1, 8, 2, 9], Y[20, 12, 1, 11], X[16, 8, 17, 7], X[2, 6, 3, 5], 
  Z[9, 18, 10, 19], Z[10, 20, 11, 19], X[12, 18, 13, 17], X[6, 16, 7, 15], 
  Z[3, 15, 4, 14], Z[4, 13, 5, 14]], 174}
{{1, -3}, PD[Y[17, 2, 18, 1], Y[18, 14, 19, 1], X[16, 20, 17, 19], 
  X[2, 13, 3, 14], X[9, 16, 10, 15], X[20, 9, 15, 8], Y[12, 7, 13, 8], 
  X[6, 3, 7, 4], Y[10, 6, 11, 5], Y[11, 4, 12, 5]], 175}
{{1, -3}, PD[Y[17, 2, 18, 1], Y[18, 14, 19, 1], X[16, 20, 17, 19], 
  X[2, 13, 3, 14], X[9, 16, 10, 15], X[20, 9, 15, 8], Z[12, 7, 13, 8], 
  X[6, 3, 7, 4], Z[10, 6, 11, 5], Z[11, 4, 12, 5]], 176}
{{1, -2}, PD[Y[14, 1, 15, 2], Y[13, 1, 14, 20], X[15, 13, 16, 12], 
  X[2, 19, 3, 20], X[16, 8, 17, 7], X[18, 11, 19, 12], Y[3, 9, 4, 8], 
  X[6, 18, 7, 17], Z[10, 5, 11, 6], Z[9, 5, 10, 4]], 177}
{{1, -2}, PD[Y[14, 1, 15, 2], Y[13, 1, 14, 20], X[15, 13, 16, 12], 
  X[2, 19, 3, 20], X[16, 8, 17, 7], X[18, 11, 19, 12], Z[3, 9, 4, 8], 
  X[6, 18, 7, 17], Y[10, 5, 11, 6], Y[9, 5, 10, 4]], 178}
{{1, -2}, PD[Y[14, 1, 15, 2], Y[13, 1, 14, 20], X[15, 13, 16, 12], 
  X[2, 19, 3, 20], X[7, 16, 8, 17], X[11, 19, 12, 18], Y[3, 9, 4, 8], 
  X[17, 6, 18, 7], Z[10, 5, 11, 6], Z[9, 5, 10, 4]], 179}
{{1, -2}, PD[Y[14, 1, 15, 2], Y[13, 1, 14, 20], X[15, 13, 16, 12], 
  X[2, 19, 3, 20], X[7, 16, 8, 17], X[11, 19, 12, 18], Z[3, 9, 4, 8], 
  X[17, 6, 18, 7], Y[10, 5, 11, 6], Y[9, 5, 10, 4]], 180}
{{1, -2}, PD[Y[14, 1, 15, 2], Y[13, 1, 14, 20], X[15, 13, 16, 12], 
  X[2, 19, 3, 20], Y[16, 8, 17, 7], Z[11, 19, 12, 18], X[3, 9, 4, 8], 
  Y[17, 6, 18, 7], X[5, 11, 6, 10], X[9, 5, 10, 4]], 181}
{{1, -2}, PD[Y[14, 1, 15, 2], Y[13, 1, 14, 20], X[15, 13, 16, 12], 
  X[2, 19, 3, 20], Y[16, 8, 17, 7], Z[11, 19, 12, 18], X[8, 3, 9, 4], 
  Y[17, 6, 18, 7], X[10, 5, 11, 6], X[4, 9, 5, 10]], 182}
{{1, -2}, PD[Y[14, 1, 15, 2], Y[13, 1, 14, 20], X[15, 13, 16, 12], 
  X[2, 19, 3, 20], Z[16, 8, 17, 7], Y[11, 19, 12, 18], X[3, 9, 4, 8], 
  Z[17, 6, 18, 7], X[5, 11, 6, 10], X[9, 5, 10, 4]], 183}
{{1, -2}, PD[Y[14, 1, 15, 2], Y[13, 1, 14, 20], X[15, 13, 16, 12], 
  X[2, 19, 3, 20], Z[16, 8, 17, 7], Y[11, 19, 12, 18], X[8, 3, 9, 4], 
  Z[17, 6, 18, 7], X[10, 5, 11, 6], X[4, 9, 5, 10]], 184}
{{1, -3}, PD[Y[8, 2, 9, 1], Y[9, 16, 10, 1], X[7, 11, 8, 10], 
  X[2, 15, 3, 16], X[18, 6, 19, 7], Y[11, 5, 12, 4], X[14, 3, 15, 4], 
  Z[17, 13, 18, 14], X[5, 19, 6, 20], Y[12, 20, 13, 17]], 185}
{{1, -3}, PD[Y[8, 2, 9, 1], Y[9, 16, 10, 1], X[7, 11, 8, 10], 
  X[2, 15, 3, 16], X[18, 6, 19, 7], Z[11, 5, 12, 4], X[14, 3, 15, 4], 
  Y[17, 13, 18, 14], X[5, 19, 6, 20], Z[12, 20, 13, 17]], 186}
{{1, -3}, PD[Y[8, 2, 9, 1], Y[9, 16, 10, 1], X[7, 11, 8, 10], 
  X[2, 15, 3, 16], Y[6, 19, 7, 18], Z[11, 5, 12, 4], X[14, 3, 15, 4], 
  X[13, 18, 14, 17], Y[5, 19, 6, 20], X[20, 13, 17, 12]], 187}
{{1, -3}, PD[Y[8, 2, 9, 1], Y[9, 16, 10, 1], X[7, 11, 8, 10], 
  X[2, 15, 3, 16], Z[6, 19, 7, 18], Y[11, 5, 12, 4], X[14, 3, 15, 4], 
  X[13, 18, 14, 17], Z[5, 19, 6, 20], X[20, 13, 17, 12]], 188}
{{1, -2}, PD[Y[18, 2, 19, 1], Y[19, 12, 20, 1], X[17, 6, 18, 7], 
  X[2, 11, 3, 12], X[7, 20, 8, 17], Y[5, 11, 6, 10], X[3, 13, 4, 14], 
  Z[8, 14, 9, 15], Z[9, 16, 10, 15], X[16, 4, 13, 5]], 189}
{{1, -2}, PD[Y[18, 2, 19, 1], Y[19, 12, 20, 1], X[17, 6, 18, 7], 
  X[2, 11, 3, 12], X[7, 20, 8, 17], Y[5, 11, 6, 10], Y[3, 13, 4, 14], 
  X[14, 9, 15, 8], X[9, 16, 10, 15], Y[4, 13, 5, 16]], 190}
{{1, -2}, PD[Y[18, 2, 19, 1], Y[19, 12, 20, 1], X[17, 6, 18, 7], 
  X[2, 11, 3, 12], X[7, 20, 8, 17], Z[5, 11, 6, 10], X[3, 13, 4, 14], 
  Y[8, 14, 9, 15], Y[9, 16, 10, 15], X[16, 4, 13, 5]], 191}
{{1, -2}, PD[Y[18, 2, 19, 1], Y[19, 12, 20, 1], X[17, 6, 18, 7], 
  X[2, 11, 3, 12], X[7, 20, 8, 17], Z[5, 11, 6, 10], Z[3, 13, 4, 14], 
  X[14, 9, 15, 8], X[9, 16, 10, 15], Z[4, 13, 5, 16]], 192}
{{1, -2}, PD[Y[10, 1, 11, 2], Y[9, 1, 10, 20], X[11, 9, 12, 8], 
  X[2, 19, 3, 20], X[7, 13, 8, 12], X[18, 14, 19, 13], X[14, 4, 15, 3], 
  Y[6, 16, 7, 15], Z[17, 4, 18, 5], Y[5, 16, 6, 17]], 193}
{{1, -2}, PD[Y[10, 1, 11, 2], Y[9, 1, 10, 20], X[11, 9, 12, 8], 
  X[2, 19, 3, 20], X[7, 13, 8, 12], X[18, 14, 19, 13], X[14, 4, 15, 3], 
  Z[6, 16, 7, 15], Y[17, 4, 18, 5], Z[5, 16, 6, 17]], 194}
{{1, -2}, PD[Y[14, 2, 15, 1], Y[15, 10, 16, 1], X[13, 17, 14, 16], 
  X[2, 9, 3, 10], X[19, 12, 20, 13], X[8, 18, 9, 17], Y[3, 18, 4, 19], 
  Y[11, 6, 12, 7], Y[20, 6, 11, 5], X[4, 8, 5, 7]], 195}
{{1, -2}, PD[Y[14, 2, 15, 1], Y[15, 10, 16, 1], X[13, 17, 14, 16], 
  X[2, 9, 3, 10], X[19, 12, 20, 13], X[8, 18, 9, 17], Y[3, 18, 4, 19], 
  Z[11, 6, 12, 7], Z[20, 6, 11, 5], X[4, 8, 5, 7]], 196}
{{1, -2}, PD[Y[14, 2, 15, 1], Y[15, 10, 16, 1], X[13, 17, 14, 16], 
  X[2, 9, 3, 10], X[19, 12, 20, 13], X[8, 18, 9, 17], Z[3, 18, 4, 19], 
  Y[11, 6, 12, 7], Y[20, 6, 11, 5], X[4, 8, 5, 7]], 197}
{{1, -2}, PD[Y[14, 2, 15, 1], Y[15, 10, 16, 1], X[13, 17, 14, 16], 
  X[2, 9, 3, 10], X[19, 12, 20, 13], X[8, 18, 9, 17], Z[3, 18, 4, 19], 
  Z[11, 6, 12, 7], Z[20, 6, 11, 5], X[4, 8, 5, 7]], 198}
{{1, -2}, PD[Y[14, 2, 15, 1], Y[15, 10, 16, 1], X[13, 17, 14, 16], 
  X[2, 9, 3, 10], X[19, 12, 20, 13], Y[17, 8, 18, 9], X[18, 4, 19, 3], 
  Y[11, 6, 12, 7], Y[20, 6, 11, 5], X[4, 8, 5, 7]], 199}
{{1, -2}, PD[Y[14, 2, 15, 1], Y[15, 10, 16, 1], X[13, 17, 14, 16], 
  X[2, 9, 3, 10], X[19, 12, 20, 13], Y[17, 8, 18, 9], X[18, 4, 19, 3], 
  Z[11, 6, 12, 7], Z[20, 6, 11, 5], X[4, 8, 5, 7]], 200}
{{1, -2}, PD[Y[14, 2, 15, 1], Y[15, 10, 16, 1], X[13, 17, 14, 16], 
  X[2, 9, 3, 10], X[19, 12, 20, 13], Z[17, 8, 18, 9], X[18, 4, 19, 3], 
  Y[11, 6, 12, 7], Y[20, 6, 11, 5], X[4, 8, 5, 7]], 201}
{{1, -2}, PD[Y[14, 2, 15, 1], Y[15, 10, 16, 1], X[13, 17, 14, 16], 
  X[2, 9, 3, 10], X[19, 12, 20, 13], Z[17, 8, 18, 9], X[18, 4, 19, 3], 
  Z[11, 6, 12, 7], Z[20, 6, 11, 5], X[4, 8, 5, 7]], 202}
{{1, -3}, PD[X[8, 2, 9, 1], X[20, 10, 1, 9], X[10, 7, 11, 8], 
  Y[2, 18, 3, 17], X[19, 16, 20, 17], Y[6, 14, 7, 13], Z[11, 5, 12, 4], 
  Z[18, 4, 19, 3], X[15, 13, 16, 12], Y[5, 14, 6, 15]], 203}
{{1, -3}, PD[X[10, 2, 11, 1], X[20, 12, 1, 11], X[12, 9, 13, 10], 
  X[5, 2, 6, 3], Y[19, 4, 20, 5], Y[8, 16, 9, 15], Z[13, 7, 14, 6], 
  Z[3, 18, 4, 19], X[17, 15, 18, 14], Y[7, 16, 8, 17]], 204}
{{1, -3}, PD[X[10, 2, 11, 1], X[20, 12, 1, 11], X[12, 9, 13, 10], 
  X[5, 2, 6, 3], Y[19, 4, 20, 5], Z[8, 16, 9, 15], Y[13, 7, 14, 6], 
  Z[3, 18, 4, 19], X[17, 15, 18, 14], Z[7, 16, 8, 17]], 205}
{{1, 0}, PD[Y[11, 1, 12, 2], Y[10, 1, 11, 4], X[12, 10, 13, 9], 
  X[2, 19, 3, 18], X[17, 4, 18, 3], Y[13, 7, 14, 6], X[19, 9, 20, 8], 
  X[7, 17, 8, 16], Y[14, 5, 15, 6], Z[20, 15, 5, 16]], 206}
{{1, 0}, PD[Y[11, 1, 12, 2], Y[10, 1, 11, 4], X[12, 10, 13, 9], 
  X[2, 19, 3, 18], X[17, 4, 18, 3], Z[13, 7, 14, 6], X[19, 9, 20, 8], 
  X[7, 17, 8, 16], Z[14, 5, 15, 6], Y[20, 15, 5, 16]], 207}
{{1, -2}, PD[X[1, 10, 2, 9], Y[4, 18, 1, 19], X[10, 13, 11, 14], 
  X[8, 3, 9, 2], Z[19, 3, 20, 4], X[17, 13, 18, 20], X[6, 12, 7, 11], 
  Y[14, 7, 15, 8], Y[16, 6, 17, 5], Z[12, 16, 5, 15]], 208}
{{1, -2}, PD[X[1, 10, 2, 9], Y[4, 18, 1, 19], X[10, 13, 11, 14], 
  X[8, 3, 9, 2], Z[19, 3, 20, 4], X[17, 13, 18, 20], X[6, 12, 7, 11], 
  Z[14, 7, 15, 8], Z[16, 6, 17, 5], Y[12, 16, 5, 15]], 209}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 7, 1, 8], X[17, 11, 18, 10], 
  X[15, 2, 16, 3], Y[19, 9, 20, 8], X[6, 10, 7, 9], X[11, 17, 12, 16], 
  Y[3, 12, 4, 13], Z[14, 6, 15, 5], Y[4, 14, 5, 13]], 210}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 7, 1, 8], X[17, 11, 18, 10], 
  X[15, 2, 16, 3], Y[19, 9, 20, 8], X[6, 10, 7, 9], X[11, 17, 12, 16], 
  Z[3, 12, 4, 13], Y[14, 6, 15, 5], Z[4, 14, 5, 13]], 211}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 7, 1, 8], X[10, 17, 11, 18], 
  X[2, 16, 3, 15], Y[19, 9, 20, 8], X[6, 10, 7, 9], X[16, 11, 17, 12], 
  Y[3, 12, 4, 13], Z[14, 6, 15, 5], Y[4, 14, 5, 13]], 212}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 7, 1, 8], X[10, 17, 11, 18], 
  X[2, 16, 3, 15], Y[19, 9, 20, 8], X[6, 10, 7, 9], X[16, 11, 17, 12], 
  Z[3, 12, 4, 13], Y[14, 6, 15, 5], Z[4, 14, 5, 13]], 213}
{{1, -3}, PD[X[1, 18, 2, 19], Y[20, 12, 1, 11], X[17, 8, 18, 9], 
  Y[2, 16, 3, 15], Y[19, 10, 20, 11], X[12, 10, 13, 9], X[7, 16, 8, 17], 
  X[3, 7, 4, 6], Z[14, 5, 15, 6], Z[13, 5, 14, 4]], 214}
{{1, -3}, PD[X[1, 18, 2, 19], Y[20, 12, 1, 11], X[17, 8, 18, 9], 
  Z[2, 16, 3, 15], Y[19, 10, 20, 11], X[12, 10, 13, 9], X[7, 16, 8, 17], 
  X[3, 7, 4, 6], Y[14, 5, 15, 6], Y[13, 5, 14, 4]], 215}
{{1, -3}, PD[X[1, 18, 2, 19], Y[20, 12, 1, 11], X[8, 18, 9, 17], 
  Y[2, 16, 3, 15], Y[19, 10, 20, 11], X[12, 10, 13, 9], X[16, 8, 17, 7], 
  X[6, 3, 7, 4], Z[14, 5, 15, 6], Z[13, 5, 14, 4]], 216}
{{1, -3}, PD[X[1, 18, 2, 19], Y[20, 12, 1, 11], X[8, 18, 9, 17], 
  Z[2, 16, 3, 15], Y[19, 10, 20, 11], X[12, 10, 13, 9], X[16, 8, 17, 7], 
  X[6, 3, 7, 4], Y[14, 5, 15, 6], Y[13, 5, 14, 4]], 217}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 16, 1, 17], X[7, 13, 8, 14], 
  Y[2, 13, 3, 12], Y[9, 18, 10, 17], X[15, 19, 16, 18], X[19, 15, 20, 14], 
  X[3, 7, 4, 6], Z[11, 5, 12, 6], Z[20, 5, 11, 4]], 218}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 16, 1, 17], X[7, 13, 8, 14], 
  Z[2, 13, 3, 12], Y[9, 18, 10, 17], X[15, 19, 16, 18], X[19, 15, 20, 14], 
  X[3, 7, 4, 6], Y[11, 5, 12, 6], Y[20, 5, 11, 4]], 219}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[17, 13, 18, 12], 
  X[13, 3, 14, 2], Y[19, 11, 20, 10], X[8, 12, 9, 11], Y[16, 3, 17, 4], 
  Y[14, 6, 15, 5], X[4, 8, 5, 7], Y[15, 6, 16, 7]], 220}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[17, 13, 18, 12], 
  X[13, 3, 14, 2], Y[19, 11, 20, 10], X[8, 12, 9, 11], Z[16, 3, 17, 4], 
  Z[14, 6, 15, 5], X[4, 8, 5, 7], Z[15, 6, 16, 7]], 221}
{{1, -2}, PD[Y[12, 2, 13, 1], Y[13, 8, 14, 1], X[11, 15, 12, 14], 
  X[2, 7, 3, 8], X[15, 11, 16, 10], X[6, 9, 7, 10], Y[3, 9, 4, 20], 
  X[16, 20, 17, 19], Y[5, 18, 6, 19], Y[4, 18, 5, 17]], 222}
{{1, -2}, PD[Y[12, 2, 13, 1], Y[13, 8, 14, 1], X[11, 15, 12, 14], 
  X[2, 7, 3, 8], X[15, 11, 16, 10], X[6, 9, 7, 10], Y[3, 9, 4, 20], 
  X[19, 16, 20, 17], Y[5, 18, 6, 19], Y[4, 18, 5, 17]], 223}
{{1, -2}, PD[Y[12, 2, 13, 1], Y[13, 8, 14, 1], X[11, 15, 12, 14], 
  X[2, 7, 3, 8], X[15, 11, 16, 10], X[6, 9, 7, 10], Z[3, 9, 4, 20], 
  X[16, 20, 17, 19], Z[5, 18, 6, 19], Z[4, 18, 5, 17]], 224}
{{1, -2}, PD[Y[12, 2, 13, 1], Y[13, 8, 14, 1], X[11, 15, 12, 14], 
  X[2, 7, 3, 8], X[15, 11, 16, 10], X[6, 9, 7, 10], Z[3, 9, 4, 20], 
  X[19, 16, 20, 17], Z[5, 18, 6, 19], Z[4, 18, 5, 17]], 225}
{{1, -2}, PD[Y[13, 2, 14, 1], Y[14, 8, 15, 1], X[12, 16, 13, 15], 
  X[2, 7, 3, 8], X[18, 11, 19, 12], Y[16, 6, 17, 7], X[17, 4, 18, 3], 
  X[10, 19, 11, 20], Z[5, 9, 6, 10], Z[4, 9, 5, 20]], 226}
{{1, -2}, PD[Y[13, 2, 14, 1], Y[14, 8, 15, 1], X[12, 16, 13, 15], 
  X[2, 7, 3, 8], X[18, 11, 19, 12], Z[16, 6, 17, 7], X[17, 4, 18, 3], 
  X[10, 19, 11, 20], Y[5, 9, 6, 10], Y[4, 9, 5, 20]], 227}
{{1, -2}, PD[Y[8, 2, 9, 1], Y[9, 4, 10, 1], X[7, 11, 8, 10], X[2, 19, 3, 18], 
  X[17, 4, 18, 3], X[6, 14, 7, 13], X[19, 11, 20, 12], Y[16, 13, 17, 12], 
  Z[5, 15, 6, 16], Z[14, 15, 5, 20]], 228}
{{1, -2}, PD[Y[8, 2, 9, 1], Y[9, 4, 10, 1], X[7, 11, 8, 10], X[2, 19, 3, 18], 
  X[17, 4, 18, 3], X[6, 14, 7, 13], X[19, 11, 20, 12], Z[16, 13, 17, 12], 
  Y[5, 15, 6, 16], Y[14, 15, 5, 20]], 229}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 8, 1, 7], Y[17, 4, 18, 5], 
  X[2, 14, 3, 13], Y[19, 6, 20, 7], X[8, 6, 9, 5], Y[16, 11, 17, 12], 
  X[14, 4, 15, 3], X[9, 13, 10, 12], Y[15, 11, 16, 10]], 230}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 8, 1, 7], Y[17, 4, 18, 5], 
  X[13, 2, 14, 3], Y[19, 6, 20, 7], X[8, 6, 9, 5], Y[16, 11, 17, 12], 
  X[3, 14, 4, 15], X[12, 9, 13, 10], Y[15, 11, 16, 10]], 231}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 8, 1, 7], Z[17, 4, 18, 5], 
  X[2, 14, 3, 13], Y[19, 6, 20, 7], X[8, 6, 9, 5], Z[16, 11, 17, 12], 
  X[14, 4, 15, 3], X[9, 13, 10, 12], Z[15, 11, 16, 10]], 232}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 8, 1, 7], Z[17, 4, 18, 5], 
  X[13, 2, 14, 3], Y[19, 6, 20, 7], X[8, 6, 9, 5], Z[16, 11, 17, 12], 
  X[3, 14, 4, 15], X[12, 9, 13, 10], Z[15, 11, 16, 10]], 233}
{{1, -3}, PD[X[1, 18, 2, 19], Y[20, 10, 1, 9], X[17, 6, 18, 7], 
  Y[2, 16, 3, 15], Y[19, 8, 20, 9], X[10, 8, 11, 7], X[5, 16, 6, 17], 
  Y[3, 13, 4, 12], X[14, 11, 15, 12], Y[4, 13, 5, 14]], 234}
{{1, -3}, PD[X[1, 18, 2, 19], Y[20, 10, 1, 9], X[17, 6, 18, 7], 
  Y[2, 16, 3, 15], Y[19, 8, 20, 9], X[10, 8, 11, 7], X[5, 16, 6, 17], 
  Y[3, 13, 4, 12], X[11, 15, 12, 14], Y[4, 13, 5, 14]], 235}
{{1, -3}, PD[X[1, 18, 2, 19], Y[20, 10, 1, 9], X[17, 6, 18, 7], 
  Z[2, 16, 3, 15], Y[19, 8, 20, 9], X[10, 8, 11, 7], X[5, 16, 6, 17], 
  Z[3, 13, 4, 12], X[14, 11, 15, 12], Z[4, 13, 5, 14]], 236}
{{1, -3}, PD[X[1, 18, 2, 19], Y[20, 10, 1, 9], X[17, 6, 18, 7], 
  Z[2, 16, 3, 15], Y[19, 8, 20, 9], X[10, 8, 11, 7], X[5, 16, 6, 17], 
  Z[3, 13, 4, 12], X[11, 15, 12, 14], Z[4, 13, 5, 14]], 237}
{{1, -3}, PD[X[1, 18, 2, 19], Y[20, 10, 1, 9], X[6, 18, 7, 17], 
  Y[2, 16, 3, 15], Y[19, 8, 20, 9], X[10, 8, 11, 7], X[16, 6, 17, 5], 
  Y[3, 13, 4, 12], X[14, 11, 15, 12], Y[4, 13, 5, 14]], 238}
{{1, -3}, PD[X[1, 18, 2, 19], Y[20, 10, 1, 9], X[6, 18, 7, 17], 
  Y[2, 16, 3, 15], Y[19, 8, 20, 9], X[10, 8, 11, 7], X[16, 6, 17, 5], 
  Y[3, 13, 4, 12], X[11, 15, 12, 14], Y[4, 13, 5, 14]], 239}
{{1, -3}, PD[X[1, 18, 2, 19], Y[20, 10, 1, 9], X[6, 18, 7, 17], 
  Z[2, 16, 3, 15], Y[19, 8, 20, 9], X[10, 8, 11, 7], X[16, 6, 17, 5], 
  Z[3, 13, 4, 12], X[14, 11, 15, 12], Z[4, 13, 5, 14]], 240}
{{1, -3}, PD[X[1, 18, 2, 19], Y[20, 10, 1, 9], X[6, 18, 7, 17], 
  Z[2, 16, 3, 15], Y[19, 8, 20, 9], X[10, 8, 11, 7], X[16, 6, 17, 5], 
  Z[3, 13, 4, 12], X[11, 15, 12, 14], Z[4, 13, 5, 14]], 241}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 7, 1, 8], X[17, 11, 18, 10], 
  X[11, 3, 12, 2], Y[19, 9, 20, 8], X[6, 10, 7, 9], X[16, 14, 17, 13], 
  Y[3, 14, 4, 15], Z[12, 5, 13, 6], Z[15, 4, 16, 5]], 242}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 7, 1, 8], X[17, 11, 18, 10], 
  X[11, 3, 12, 2], Y[19, 9, 20, 8], X[6, 10, 7, 9], X[16, 14, 17, 13], 
  Z[3, 14, 4, 15], Y[12, 5, 13, 6], Y[15, 4, 16, 5]], 243}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 7, 1, 8], Y[17, 11, 18, 10], 
  X[11, 3, 12, 2], Y[19, 9, 20, 8], X[6, 10, 7, 9], X[16, 14, 17, 13], 
  Y[3, 14, 4, 15], X[12, 5, 13, 6], Z[15, 4, 16, 5]], 244}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 7, 1, 8], Y[17, 11, 18, 10], 
  X[11, 3, 12, 2], Y[19, 9, 20, 8], X[6, 10, 7, 9], X[16, 14, 17, 13], 
  Z[3, 14, 4, 15], X[12, 5, 13, 6], Y[15, 4, 16, 5]], 245}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 7, 1, 8], Z[17, 11, 18, 10], 
  X[11, 3, 12, 2], Y[19, 9, 20, 8], X[6, 10, 7, 9], X[16, 14, 17, 13], 
  Y[3, 14, 4, 15], X[12, 5, 13, 6], Z[15, 4, 16, 5]], 246}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 7, 1, 8], Z[17, 11, 18, 10], 
  X[11, 3, 12, 2], Y[19, 9, 20, 8], X[6, 10, 7, 9], X[16, 14, 17, 13], 
  Z[3, 14, 4, 15], X[12, 5, 13, 6], Y[15, 4, 16, 5]], 247}
{{1, -2}, PD[X[1, 12, 2, 13], Y[14, 17, 1, 18], X[11, 2, 12, 3], 
  Y[13, 19, 14, 18], X[16, 20, 17, 19], Y[3, 8, 4, 9], Z[10, 6, 11, 5], 
  X[6, 15, 7, 16], X[20, 7, 15, 8], Y[4, 10, 5, 9]], 248}
{{1, -2}, PD[X[1, 12, 2, 13], Y[14, 17, 1, 18], X[11, 2, 12, 3], 
  Y[13, 19, 14, 18], X[16, 20, 17, 19], Z[3, 8, 4, 9], Y[10, 6, 11, 5], 
  X[6, 15, 7, 16], X[20, 7, 15, 8], Z[4, 10, 5, 9]], 249}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[17, 4, 18, 5], 
  X[15, 2, 16, 3], Y[19, 11, 20, 10], X[8, 12, 9, 11], Y[5, 12, 6, 13], 
  X[3, 16, 4, 17], Z[14, 8, 15, 7], Y[6, 14, 7, 13]], 250}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[17, 4, 18, 5], 
  X[15, 2, 16, 3], Y[19, 11, 20, 10], X[8, 12, 9, 11], Z[5, 12, 6, 13], 
  X[3, 16, 4, 17], Y[14, 8, 15, 7], Z[6, 14, 7, 13]], 251}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[4, 18, 5, 17], 
  X[2, 16, 3, 15], Y[19, 11, 20, 10], X[8, 12, 9, 11], Y[5, 12, 6, 13], 
  X[16, 4, 17, 3], Z[14, 8, 15, 7], Y[6, 14, 7, 13]], 252}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[4, 18, 5, 17], 
  X[2, 16, 3, 15], Y[19, 11, 20, 10], X[8, 12, 9, 11], Z[5, 12, 6, 13], 
  X[16, 4, 17, 3], Y[14, 8, 15, 7], Z[6, 14, 7, 13]], 253}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], Y[17, 4, 18, 5], 
  Z[2, 16, 3, 15], Y[19, 11, 20, 10], X[8, 12, 9, 11], X[5, 12, 6, 13], 
  Y[16, 4, 17, 3], X[7, 14, 8, 15], X[13, 6, 14, 7]], 254}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], Y[17, 4, 18, 5], 
  Z[2, 16, 3, 15], Y[19, 11, 20, 10], X[8, 12, 9, 11], X[12, 6, 13, 5], 
  Y[16, 4, 17, 3], X[14, 8, 15, 7], X[6, 14, 7, 13]], 255}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], Z[17, 4, 18, 5], 
  Y[2, 16, 3, 15], Y[19, 11, 20, 10], X[8, 12, 9, 11], X[5, 12, 6, 13], 
  Z[16, 4, 17, 3], X[7, 14, 8, 15], X[13, 6, 14, 7]], 256}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], Z[17, 4, 18, 5], 
  Y[2, 16, 3, 15], Y[19, 11, 20, 10], X[8, 12, 9, 11], X[12, 6, 13, 5], 
  Z[16, 4, 17, 3], X[14, 8, 15, 7], X[6, 14, 7, 13]], 257}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 11, 1, 12], Y[5, 18, 6, 17], 
  X[18, 3, 19, 2], Y[7, 13, 8, 12], X[10, 14, 11, 13], Z[16, 5, 17, 4], 
  Y[3, 16, 4, 15], X[19, 9, 20, 10], X[14, 20, 9, 15]], 258}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 11, 1, 12], Z[5, 18, 6, 17], 
  X[18, 3, 19, 2], Y[7, 13, 8, 12], X[10, 14, 11, 13], Y[16, 5, 17, 4], 
  Z[3, 16, 4, 15], X[19, 9, 20, 10], X[14, 20, 9, 15]], 259}
{{1, -2}, PD[Y[10, 1, 11, 2], Y[9, 1, 10, 16], X[11, 15, 12, 14], 
  X[2, 7, 3, 8], Z[15, 9, 16, 8], X[18, 13, 19, 12], X[13, 20, 14, 19], 
  X[6, 3, 7, 4], Y[17, 5, 18, 6], Y[20, 5, 17, 4]], 260}
{{1, -2}, PD[Y[10, 1, 11, 2], Y[9, 1, 10, 16], X[11, 15, 12, 14], 
  X[2, 7, 3, 8], Z[15, 9, 16, 8], X[18, 13, 19, 12], X[13, 20, 14, 19], 
  X[6, 3, 7, 4], Z[17, 5, 18, 6], Z[20, 5, 17, 4]], 261}
{{2, 0}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 12], X[9, 19, 10, 18], X[2, 5, 3, 6], 
  Z[11, 7, 12, 6], X[19, 11, 20, 10], X[17, 14, 18, 13], Y[4, 15, 5, 14], 
  Y[3, 15, 4, 16], X[16, 17, 13, 20]], 262}
{{2, 0}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 12], X[9, 19, 10, 18], X[2, 5, 3, 6], 
  Z[11, 7, 12, 6], X[19, 11, 20, 10], X[17, 14, 18, 13], Z[4, 15, 5, 14], 
  Z[3, 15, 4, 16], X[16, 17, 13, 20]], 263}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 20], X[9, 19, 10, 18], X[2, 5, 3, 6], 
  Z[19, 7, 20, 6], X[10, 15, 11, 16], X[12, 17, 13, 18], Y[4, 14, 5, 13], 
  Y[3, 14, 4, 15], X[16, 11, 17, 12]], 264}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 20], X[9, 19, 10, 18], X[2, 5, 3, 6], 
  Z[19, 7, 20, 6], X[10, 15, 11, 16], X[12, 17, 13, 18], Z[4, 14, 5, 13], 
  Z[3, 14, 4, 15], X[16, 11, 17, 12]], 265}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 20], X[9, 19, 10, 18], X[2, 5, 3, 6], 
  Z[19, 7, 20, 6], X[15, 11, 16, 10], X[17, 13, 18, 12], Y[4, 14, 5, 13], 
  Y[3, 14, 4, 15], X[11, 17, 12, 16]], 266}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 20], X[9, 19, 10, 18], X[2, 5, 3, 6], 
  Z[19, 7, 20, 6], X[15, 11, 16, 10], X[17, 13, 18, 12], Z[4, 14, 5, 13], 
  Z[3, 14, 4, 15], X[11, 17, 12, 16]], 267}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 20], X[9, 19, 10, 18], X[2, 5, 3, 6], 
  Z[19, 7, 20, 6], Y[10, 16, 11, 15], X[17, 14, 18, 15], X[4, 13, 5, 14], 
  X[12, 3, 13, 4], Z[16, 12, 17, 11]], 268}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 20], X[9, 19, 10, 18], X[2, 5, 3, 6], 
  Z[19, 7, 20, 6], Z[10, 16, 11, 15], X[17, 14, 18, 15], X[4, 13, 5, 14], 
  X[12, 3, 13, 4], Y[16, 12, 17, 11]], 269}
{{1, -2}, PD[X[8, 1, 9, 2], X[14, 7, 1, 8], X[9, 19, 10, 18], X[2, 5, 3, 6], 
  X[6, 13, 7, 14], Y[19, 13, 20, 12], Z[10, 15, 11, 16], Y[17, 5, 18, 4], 
  Z[3, 17, 4, 16], Y[20, 11, 15, 12]], 270}
{{1, -2}, PD[X[8, 1, 9, 2], X[14, 7, 1, 8], X[18, 9, 19, 10], X[5, 3, 6, 2], 
  X[6, 13, 7, 14], Y[19, 13, 20, 12], Z[10, 15, 11, 16], Y[17, 5, 18, 4], 
  Z[3, 17, 4, 16], Y[20, 11, 15, 12]], 271}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 14], X[9, 19, 10, 18], X[2, 5, 3, 6], 
  Z[13, 7, 14, 6], X[19, 13, 20, 12], X[15, 11, 16, 10], Y[17, 5, 18, 4], 
  Z[3, 17, 4, 16], X[11, 15, 12, 20]], 272}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 14], X[9, 19, 10, 18], X[2, 5, 3, 6], 
  Z[13, 7, 14, 6], X[19, 13, 20, 12], X[15, 11, 16, 10], Z[17, 5, 18, 4], 
  Y[3, 17, 4, 16], X[11, 15, 12, 20]], 273}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 14], X[9, 19, 10, 18], X[2, 5, 3, 6], 
  Z[13, 7, 14, 6], X[12, 19, 13, 20], X[10, 15, 11, 16], Y[17, 5, 18, 4], 
  Z[3, 17, 4, 16], X[20, 11, 15, 12]], 274}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 14], X[9, 19, 10, 18], X[2, 5, 3, 6], 
  Z[13, 7, 14, 6], X[12, 19, 13, 20], X[10, 15, 11, 16], Z[17, 5, 18, 4], 
  Y[3, 17, 4, 16], X[20, 11, 15, 12]], 275}
{{2, 0}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 16], X[9, 18, 10, 19], X[2, 5, 3, 6], 
  Z[15, 7, 16, 6], X[17, 14, 18, 15], X[19, 10, 20, 11], Y[4, 12, 5, 11], 
  Y[3, 12, 4, 13], X[13, 20, 14, 17]], 276}
{{2, 0}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 16], X[9, 18, 10, 19], X[2, 5, 3, 6], 
  Z[15, 7, 16, 6], X[17, 14, 18, 15], X[19, 10, 20, 11], Z[4, 12, 5, 11], 
  Z[3, 12, 4, 13], X[13, 20, 14, 17]], 277}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 16], X[9, 18, 10, 19], X[2, 5, 3, 6], 
  Z[15, 7, 16, 6], Y[17, 14, 18, 15], X[19, 10, 20, 11], X[4, 12, 5, 11], 
  X[12, 4, 13, 3], Y[20, 14, 17, 13]], 278}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 16], Y[9, 18, 10, 19], X[2, 5, 3, 6], 
  Z[15, 7, 16, 6], X[17, 14, 18, 15], Y[10, 20, 11, 19], X[4, 12, 5, 11], 
  X[12, 4, 13, 3], X[13, 20, 14, 17]], 279}
{{1, -2}, PD[X[1, 15, 2, 14], X[20, 11, 1, 12], Y[15, 6, 16, 7], 
  X[13, 3, 14, 2], X[3, 13, 4, 12], Y[19, 9, 20, 8], Z[10, 17, 11, 18], 
  Z[5, 16, 6, 17], X[7, 5, 8, 4], Y[18, 9, 19, 10]], 280}
{{1, -2}, PD[X[1, 15, 2, 14], X[11, 1, 12, 20], Y[15, 6, 16, 7], 
  X[13, 3, 14, 2], X[3, 13, 4, 12], Y[19, 9, 20, 8], Z[10, 17, 11, 18], 
  Z[5, 16, 6, 17], X[4, 7, 5, 8], Y[18, 9, 19, 10]], 281}
{{1, -2}, PD[Y[1, 15, 2, 14], X[20, 11, 1, 12], Z[15, 6, 16, 7], 
  Y[2, 13, 3, 14], Z[12, 3, 13, 4], X[19, 9, 20, 8], X[17, 11, 18, 10], 
  Y[5, 16, 6, 17], X[7, 5, 8, 4], X[9, 19, 10, 18]], 282}
{{1, -2}, PD[Y[1, 15, 2, 14], X[20, 11, 1, 12], Z[15, 6, 16, 7], 
  Y[2, 13, 3, 14], Z[12, 3, 13, 4], X[8, 19, 9, 20], X[10, 17, 11, 18], 
  Y[5, 16, 6, 17], X[7, 5, 8, 4], X[18, 9, 19, 10]], 283}
{{1, -2}, PD[X[1, 17, 2, 18], X[3, 6, 4, 1], X[9, 16, 10, 17], 
  X[18, 2, 19, 3], Y[5, 14, 6, 13], Y[4, 14, 5, 15], X[15, 8, 16, 9], 
  Z[10, 20, 11, 19], Z[12, 8, 13, 7], Y[20, 12, 7, 11]], 284}
{{1, -2}, PD[Y[1, 17, 2, 18], X[6, 4, 1, 3], X[16, 10, 17, 9], 
  Y[2, 19, 3, 18], X[13, 5, 14, 6], X[4, 14, 5, 15], X[8, 16, 9, 15], 
  Y[10, 20, 11, 19], Y[12, 8, 13, 7], Z[20, 12, 7, 11]], 285}
{{1, -2}, PD[X[1, 6, 2, 7], Y[16, 12, 1, 11], Y[5, 19, 6, 18], X[7, 2, 8, 3], 
  Z[10, 16, 11, 15], X[12, 17, 13, 18], Y[4, 19, 5, 20], X[3, 8, 4, 9], 
  Y[14, 10, 15, 9], X[20, 13, 17, 14]], 286}
{{1, -2}, PD[X[1, 6, 2, 7], Y[16, 12, 1, 11], Z[5, 19, 6, 18], X[7, 2, 8, 3], 
  Z[10, 16, 11, 15], X[12, 17, 13, 18], Z[4, 19, 5, 20], X[3, 8, 4, 9], 
  Y[14, 10, 15, 9], X[20, 13, 17, 14]], 287}
{{1, -2}, PD[Y[1, 6, 2, 7], X[16, 12, 1, 11], X[5, 19, 6, 18], Y[2, 8, 3, 7], 
  X[10, 16, 11, 15], Y[12, 17, 13, 18], X[19, 5, 20, 4], Z[8, 4, 9, 3], 
  X[14, 10, 15, 9], Z[20, 13, 17, 14]], 288}
{{1, -2}, PD[Y[1, 6, 2, 7], X[16, 12, 1, 11], X[5, 19, 6, 18], Y[2, 8, 3, 7], 
  X[10, 16, 11, 15], Z[12, 17, 13, 18], X[19, 5, 20, 4], Z[8, 4, 9, 3], 
  X[14, 10, 15, 9], Y[20, 13, 17, 14]], 289}
{{2, 0}, PD[X[1, 12, 2, 13], X[6, 18, 1, 19], X[8, 11, 9, 12], 
  Y[2, 16, 3, 15], Z[13, 4, 14, 5], X[19, 5, 20, 6], Y[17, 8, 18, 7], 
  X[16, 9, 11, 10], Y[3, 14, 4, 15], Y[20, 10, 17, 7]], 290}
{{2, 0}, PD[X[1, 12, 2, 13], X[6, 18, 1, 19], X[8, 11, 9, 12], 
  Y[2, 16, 3, 15], Z[13, 4, 14, 5], X[19, 5, 20, 6], Z[17, 8, 18, 7], 
  X[16, 9, 11, 10], Y[3, 14, 4, 15], Z[20, 10, 17, 7]], 291}
{{2, 0}, PD[X[1, 12, 2, 13], X[6, 18, 1, 19], Y[11, 9, 12, 8], 
  Z[2, 16, 3, 15], Y[13, 4, 14, 5], X[19, 5, 20, 6], X[17, 8, 18, 7], 
  Y[16, 9, 11, 10], Z[3, 14, 4, 15], X[10, 17, 7, 20]], 292}
{{2, 0}, PD[X[1, 12, 2, 13], Y[6, 18, 1, 19], X[8, 11, 9, 12], 
  Y[2, 16, 3, 15], Z[13, 4, 14, 5], Z[19, 5, 20, 6], X[17, 8, 18, 7], 
  X[16, 9, 11, 10], Y[3, 14, 4, 15], X[10, 17, 7, 20]], 293}
{{2, 0}, PD[X[1, 5, 2, 4], X[16, 18, 1, 19], Y[5, 10, 6, 11], 
  Y[2, 13, 3, 14], Y[3, 15, 4, 14], X[19, 15, 20, 16], X[17, 10, 18, 9], 
  Y[6, 12, 7, 11], Z[12, 8, 13, 7], X[8, 17, 9, 20]], 294}
{{1, -2}, PD[X[1, 5, 2, 4], Y[16, 18, 1, 19], Y[5, 10, 6, 11], 
  X[13, 3, 14, 2], X[3, 15, 4, 14], Z[19, 15, 20, 16], X[17, 10, 18, 9], 
  Y[6, 12, 7, 11], Z[12, 8, 13, 7], X[8, 17, 9, 20]], 295}
{{1, -2}, PD[X[1, 5, 2, 4], Y[16, 18, 1, 19], Z[5, 10, 6, 11], 
  X[13, 3, 14, 2], X[3, 15, 4, 14], Z[19, 15, 20, 16], X[17, 10, 18, 9], 
  Z[6, 12, 7, 11], Y[12, 8, 13, 7], X[8, 17, 9, 20]], 296}
{{2, 0}, PD[X[1, 5, 2, 4], X[10, 14, 1, 13], X[18, 5, 19, 6], Y[2, 7, 3, 8], 
  Y[3, 9, 4, 8], X[12, 10, 13, 9], Y[14, 20, 15, 19], X[6, 17, 7, 18], 
  Z[11, 16, 12, 17], Z[20, 16, 11, 15]], 297}
{{2, 0}, PD[X[1, 5, 2, 4], X[10, 14, 1, 13], X[18, 5, 19, 6], Y[2, 7, 3, 8], 
  Y[3, 9, 4, 8], X[12, 10, 13, 9], Z[14, 20, 15, 19], X[6, 17, 7, 18], 
  Y[11, 16, 12, 17], Y[20, 16, 11, 15]], 298}
{{1, 0}, PD[X[1, 12, 2, 13], Y[20, 6, 1, 5], X[11, 2, 12, 3], 
  X[13, 18, 14, 19], Z[4, 20, 5, 19], X[6, 4, 7, 3], Y[10, 16, 11, 15], 
  Z[17, 8, 18, 9], X[7, 14, 8, 15], Y[9, 16, 10, 17]], 299}
{{1, 0}, PD[X[1, 12, 2, 13], Y[20, 6, 1, 5], X[11, 2, 12, 3], 
  X[13, 18, 14, 19], Z[4, 20, 5, 19], X[6, 4, 7, 3], Z[10, 16, 11, 15], 
  Y[17, 8, 18, 9], X[7, 14, 8, 15], Z[9, 16, 10, 17]], 300}
{{1, -2}, PD[Y[1, 12, 2, 13], X[20, 6, 1, 5], Z[11, 2, 12, 3], 
  X[13, 18, 14, 19], X[4, 20, 5, 19], X[6, 4, 7, 3], Z[10, 16, 11, 15], 
  Y[17, 8, 18, 9], X[7, 14, 8, 15], Z[9, 16, 10, 17]], 301}
{{1, 0}, PD[Y[10, 1, 11, 2], Y[9, 1, 10, 20], X[11, 9, 12, 8], 
  X[2, 13, 3, 14], X[19, 15, 20, 14], X[7, 13, 8, 12], Y[3, 16, 4, 17], 
  Z[18, 6, 19, 5], X[15, 6, 16, 7], Y[4, 18, 5, 17]], 302}
{{1, 0}, PD[Y[10, 1, 11, 2], Y[9, 1, 10, 20], X[11, 9, 12, 8], 
  X[2, 13, 3, 14], X[19, 15, 20, 14], X[7, 13, 8, 12], Z[3, 16, 4, 17], 
  Y[18, 6, 19, 5], X[15, 6, 16, 7], Z[4, 18, 5, 17]], 303}
{{1, 0}, PD[Y[8, 2, 9, 1], Y[9, 14, 10, 1], X[7, 11, 8, 10], X[11, 3, 12, 2], 
  X[13, 18, 14, 17], X[6, 19, 7, 18], Y[3, 19, 4, 20], X[16, 13, 17, 12], 
  Y[5, 15, 6, 16], Y[4, 15, 5, 20]], 304}
{{1, 0}, PD[Y[8, 2, 9, 1], Y[9, 14, 10, 1], X[7, 11, 8, 10], X[11, 3, 12, 2], 
  X[13, 18, 14, 17], X[6, 19, 7, 18], Z[3, 19, 4, 20], X[16, 13, 17, 12], 
  Z[5, 15, 6, 16], Z[4, 15, 5, 20]], 305}
{{1, 0}, PD[X[1, 19, 2, 18], Y[8, 10, 1, 9], X[19, 10, 20, 11], 
  X[15, 2, 16, 3], X[6, 17, 7, 18], Z[20, 8, 9, 7], X[11, 17, 12, 16], 
  Y[3, 12, 4, 13], Z[14, 6, 15, 5], Y[4, 14, 5, 13]], 306}
{{1, 0}, PD[X[1, 19, 2, 18], Y[8, 10, 1, 9], X[19, 10, 20, 11], 
  X[15, 2, 16, 3], X[6, 17, 7, 18], Z[20, 8, 9, 7], X[11, 17, 12, 16], 
  Z[3, 12, 4, 13], Y[14, 6, 15, 5], Z[4, 14, 5, 13]], 307}
{{1, -2}, PD[X[1, 10, 2, 11], Y[20, 7, 1, 8], X[9, 6, 10, 7], 
  Y[2, 13, 3, 14], X[18, 12, 19, 11], Z[8, 19, 9, 20], X[5, 13, 6, 12], 
  Y[3, 16, 4, 17], X[17, 15, 18, 14], Y[4, 16, 5, 15]], 308}
{{1, -2}, PD[X[1, 10, 2, 11], Y[20, 7, 1, 8], X[9, 6, 10, 7], 
  Z[2, 13, 3, 14], X[18, 12, 19, 11], Z[8, 19, 9, 20], X[5, 13, 6, 12], 
  Z[3, 16, 4, 17], X[17, 15, 18, 14], Z[4, 16, 5, 15]], 309}
{{1, -2}, PD[Y[1, 10, 2, 11], Y[20, 7, 1, 8], X[9, 6, 10, 7], 
  X[13, 3, 14, 2], X[11, 18, 12, 19], Z[8, 19, 9, 20], X[12, 5, 13, 6], 
  Y[3, 16, 4, 17], X[17, 15, 18, 14], Y[4, 16, 5, 15]], 310}
{{1, -2}, PD[Y[1, 10, 2, 11], Y[20, 7, 1, 8], X[9, 6, 10, 7], 
  X[13, 3, 14, 2], X[11, 18, 12, 19], Z[8, 19, 9, 20], X[12, 5, 13, 6], 
  Z[3, 16, 4, 17], X[17, 15, 18, 14], Z[4, 16, 5, 15]], 311}
{{1, -2}, PD[X[1, 12, 2, 13], Y[20, 9, 1, 10], X[11, 8, 12, 9], 
  Y[2, 15, 3, 16], X[18, 14, 19, 13], Z[10, 19, 11, 20], X[7, 15, 8, 14], 
  X[3, 7, 4, 6], Z[16, 6, 17, 5], Z[17, 4, 18, 5]], 312}
{{1, -2}, PD[X[1, 12, 2, 13], Y[20, 9, 1, 10], X[11, 8, 12, 9], 
  Z[2, 15, 3, 16], X[18, 14, 19, 13], Z[10, 19, 11, 20], X[7, 15, 8, 14], 
  X[3, 7, 4, 6], Y[16, 6, 17, 5], Y[17, 4, 18, 5]], 313}
{{1, -2}, PD[Y[1, 19, 2, 18], Y[12, 14, 1, 13], X[19, 14, 20, 15], 
  X[2, 6, 3, 5], X[17, 11, 18, 10], Z[20, 12, 13, 11], X[15, 7, 16, 6], 
  Y[3, 8, 4, 9], Y[4, 10, 5, 9], X[7, 17, 8, 16]], 314}
{{1, -2}, PD[Y[1, 19, 2, 18], Y[12, 14, 1, 13], X[19, 14, 20, 15], 
  X[2, 6, 3, 5], X[17, 11, 18, 10], Z[20, 12, 13, 11], X[15, 7, 16, 6], 
  Z[3, 8, 4, 9], Z[4, 10, 5, 9], X[7, 17, 8, 16]], 315}
{{1, -3}, PD[Y[1, 19, 2, 18], Y[12, 14, 1, 13], X[19, 14, 20, 15], 
  X[2, 6, 3, 5], X[17, 11, 18, 10], Z[20, 12, 13, 11], Y[15, 7, 16, 6], 
  X[8, 4, 9, 3], X[4, 10, 5, 9], Y[16, 7, 17, 8]], 316}
{{1, -3}, PD[Y[1, 19, 2, 18], Y[12, 14, 1, 13], X[19, 14, 20, 15], 
  X[2, 6, 3, 5], X[17, 11, 18, 10], Z[20, 12, 13, 11], Z[15, 7, 16, 6], 
  X[8, 4, 9, 3], X[4, 10, 5, 9], Z[16, 7, 17, 8]], 317}
{{1, -2}, PD[Y[1, 11, 2, 10], Y[20, 14, 1, 13], X[11, 14, 12, 15], 
  X[7, 2, 8, 3], X[9, 19, 10, 18], Z[12, 20, 13, 19], X[8, 15, 9, 16], 
  X[3, 6, 4, 7], Y[17, 5, 18, 4], Y[16, 5, 17, 6]], 318}
{{1, -2}, PD[Y[1, 11, 2, 10], Y[20, 14, 1, 13], X[11, 14, 12, 15], 
  X[7, 2, 8, 3], X[9, 19, 10, 18], Z[12, 20, 13, 19], X[8, 15, 9, 16], 
  X[3, 6, 4, 7], Z[17, 5, 18, 4], Z[16, 5, 17, 6]], 319}
{{1, -2}, PD[X[1, 9, 2, 8], X[16, 5, 1, 6], X[18, 10, 19, 9], 
  Y[2, 11, 3, 12], Y[7, 14, 8, 15], Y[6, 14, 7, 13], X[12, 16, 13, 15], 
  Y[4, 18, 5, 17], X[10, 20, 11, 19], Y[3, 20, 4, 17]], 320}
{{1, -2}, PD[X[1, 9, 2, 8], X[16, 5, 1, 6], X[18, 10, 19, 9], 
  Y[2, 11, 3, 12], Z[7, 14, 8, 15], Z[6, 14, 7, 13], X[12, 16, 13, 15], 
  Y[4, 18, 5, 17], X[10, 20, 11, 19], Y[3, 20, 4, 17]], 321}
{{1, -2}, PD[X[1, 9, 2, 8], X[16, 5, 1, 6], Y[9, 18, 10, 19], 
  Z[2, 11, 3, 12], Y[7, 14, 8, 15], Y[6, 14, 7, 13], X[12, 16, 13, 15], 
  X[4, 18, 5, 17], Y[10, 20, 11, 19], X[20, 4, 17, 3]], 322}
{{1, -2}, PD[X[1, 9, 2, 8], X[16, 5, 1, 6], Y[9, 18, 10, 19], 
  Z[2, 11, 3, 12], Z[7, 14, 8, 15], Z[6, 14, 7, 13], X[12, 16, 13, 15], 
  X[4, 18, 5, 17], Y[10, 20, 11, 19], X[20, 4, 17, 3]], 323}
{{1, -2}, PD[X[1, 17, 2, 18], Y[14, 6, 1, 5], X[16, 2, 17, 3], 
  X[18, 12, 19, 13], Z[4, 14, 5, 13], X[6, 4, 7, 3], Y[15, 9, 16, 10], 
  X[11, 8, 12, 9], Y[19, 8, 20, 7], Z[10, 20, 11, 15]], 324}
{{1, -2}, PD[X[1, 17, 2, 18], Y[14, 6, 1, 5], X[16, 2, 17, 3], 
  X[18, 12, 19, 13], Z[4, 14, 5, 13], X[6, 4, 7, 3], Z[15, 9, 16, 10], 
  X[11, 8, 12, 9], Z[19, 8, 20, 7], Y[10, 20, 11, 15]], 325}
{{1, -3}, PD[Y[1, 17, 2, 18], X[14, 6, 1, 5], Z[16, 2, 17, 3], 
  X[18, 12, 19, 13], X[4, 14, 5, 13], X[6, 4, 7, 3], Z[15, 9, 16, 10], 
  X[11, 8, 12, 9], Z[19, 8, 20, 7], Y[10, 20, 11, 15]], 326}
{{1, -2}, PD[Y[10, 2, 11, 1], Y[11, 20, 12, 1], X[9, 13, 10, 12], 
  X[2, 8, 3, 7], X[19, 6, 20, 7], X[13, 9, 14, 8], Y[3, 17, 4, 16], 
  X[15, 19, 16, 18], Y[5, 14, 6, 15], Z[17, 5, 18, 4]], 327}
{{1, -2}, PD[Y[10, 2, 11, 1], Y[11, 20, 12, 1], X[9, 13, 10, 12], 
  X[2, 8, 3, 7], X[19, 6, 20, 7], X[13, 9, 14, 8], Z[3, 17, 4, 16], 
  X[15, 19, 16, 18], Z[5, 14, 6, 15], Y[17, 5, 18, 4]], 328}
{{1, -2}, PD[Y[13, 1, 14, 2], Y[12, 1, 13, 8], X[14, 12, 15, 11], 
  X[10, 2, 11, 3], Z[7, 19, 8, 20], X[15, 19, 16, 18], X[17, 3, 18, 4], 
  Y[9, 6, 10, 5], Y[20, 6, 9, 7], X[4, 16, 5, 17]], 329}
{{1, 0}, PD[X[1, 9, 2, 8], Y[20, 12, 1, 11], X[9, 12, 10, 13], 
  Y[2, 15, 3, 16], X[18, 7, 19, 8], Z[10, 20, 11, 19], X[13, 7, 14, 6], 
  X[5, 15, 6, 14], Y[3, 17, 4, 16], Z[17, 5, 18, 4]], 330}
{{1, 0}, PD[X[1, 9, 2, 8], Y[20, 12, 1, 11], X[9, 12, 10, 13], 
  Z[2, 15, 3, 16], X[18, 7, 19, 8], Z[10, 20, 11, 19], X[13, 7, 14, 6], 
  X[5, 15, 6, 14], Z[3, 17, 4, 16], Y[17, 5, 18, 4]], 331}
{{1, -2}, PD[X[1, 11, 2, 10], Y[16, 6, 1, 5], X[11, 3, 12, 2], 
  Z[9, 15, 10, 14], Z[4, 16, 5, 15], X[6, 4, 7, 3], X[19, 12, 20, 13], 
  X[13, 18, 14, 19], Z[8, 17, 9, 18], Z[7, 17, 8, 20]], 332}
{{1, -2}, PD[X[1, 11, 2, 10], Y[16, 6, 1, 5], X[11, 3, 12, 2], 
  Z[9, 15, 10, 14], Z[4, 16, 5, 15], X[6, 4, 7, 3], Y[12, 20, 13, 19], 
  Y[13, 18, 14, 19], X[17, 9, 18, 8], X[7, 17, 8, 20]], 333}
{{1, -2}, PD[Y[12, 2, 13, 1], Y[13, 6, 14, 1], X[11, 15, 12, 14], 
  X[2, 10, 3, 9], Z[5, 8, 6, 9], X[15, 11, 16, 10], X[3, 20, 4, 19], 
  X[18, 5, 19, 4], Y[7, 17, 8, 18], Y[16, 17, 7, 20]], 334}
{{1, -2}, PD[Y[12, 2, 13, 1], Y[13, 6, 14, 1], X[11, 15, 12, 14], 
  X[2, 10, 3, 9], Z[5, 8, 6, 9], X[15, 11, 16, 10], Z[3, 20, 4, 19], 
  Z[4, 18, 5, 19], X[7, 17, 8, 18], X[20, 16, 17, 7]], 335}
{{1, -2}, PD[Y[17, 1, 18, 2], Y[16, 1, 17, 6], X[18, 16, 19, 15], 
  Z[2, 15, 3, 14], X[5, 13, 6, 14], X[19, 8, 20, 9], X[3, 9, 4, 10], 
  X[10, 4, 11, 5], Y[12, 8, 13, 7], Z[20, 12, 7, 11]], 336}
{{1, -2}, PD[Y[17, 1, 18, 2], Y[16, 1, 17, 6], X[18, 16, 19, 15], 
  Z[2, 15, 3, 14], X[5, 13, 6, 14], X[19, 8, 20, 9], X[3, 9, 4, 10], 
  X[10, 4, 11, 5], Z[12, 8, 13, 7], Y[20, 12, 7, 11]], 337}
{{1, -3}, PD[Y[17, 1, 18, 2], Y[16, 1, 17, 6], X[18, 16, 19, 15], 
  Z[2, 15, 3, 14], X[5, 13, 6, 14], X[19, 8, 20, 9], Z[3, 9, 4, 10], 
  Z[4, 11, 5, 10], X[7, 12, 8, 13], X[11, 20, 12, 7]], 338}
{{1, 0}, PD[X[1, 6, 2, 7], X[12, 16, 1, 17], X[5, 2, 6, 3], Y[7, 20, 8, 19], 
  Z[17, 9, 18, 10], X[11, 14, 12, 13], Y[15, 3, 16, 4], Z[4, 14, 5, 15], 
  X[20, 11, 13, 10], Y[8, 18, 9, 19]], 339}
{{1, 0}, PD[X[1, 6, 2, 7], X[12, 16, 1, 17], X[5, 2, 6, 3], Y[7, 20, 8, 19], 
  Z[17, 9, 18, 10], X[11, 14, 12, 13], Z[15, 3, 16, 4], Y[4, 14, 5, 15], 
  X[20, 11, 13, 10], Y[8, 18, 9, 19]], 340}
{{1, -2}, PD[Y[1, 12, 2, 13], X[20, 7, 1, 8], Z[11, 2, 12, 3], 
  X[13, 18, 14, 19], X[8, 19, 9, 20], X[6, 10, 7, 9], Y[3, 10, 4, 11], 
  X[17, 14, 18, 15], Y[5, 16, 6, 17], Y[4, 16, 5, 15]], 341}
{{2, 0}, PD[Y[8, 2, 9, 1], Y[9, 16, 10, 1], X[7, 11, 8, 10], Z[2, 13, 3, 14], 
  X[18, 16, 19, 15], X[6, 17, 7, 18], Y[11, 5, 12, 4], Y[12, 3, 13, 4], 
  X[14, 20, 15, 19], X[20, 5, 17, 6]], 342}
{{1, -2}, PD[Y[6, 1, 7, 2], Y[5, 1, 6, 20], X[7, 5, 8, 4], X[11, 3, 12, 2], 
  Z[19, 15, 20, 14], X[8, 15, 9, 16], X[3, 11, 4, 10], Y[12, 17, 13, 18], 
  Y[13, 19, 14, 18], X[16, 9, 17, 10]], 343}
{{1, 0}, PD[X[1, 15, 2, 14], X[11, 1, 12, 20], X[15, 3, 16, 2], 
  Y[13, 8, 14, 9], Y[12, 8, 13, 7], X[19, 11, 20, 10], Y[3, 19, 4, 18], 
  Z[16, 5, 17, 6], X[6, 10, 7, 9], Y[4, 17, 5, 18]], 344}
{{1, 0}, PD[X[1, 15, 2, 14], X[11, 1, 12, 20], X[15, 3, 16, 2], 
  Y[13, 8, 14, 9], Y[12, 8, 13, 7], X[19, 11, 20, 10], Z[3, 19, 4, 18], 
  Y[16, 5, 17, 6], X[6, 10, 7, 9], Z[4, 17, 5, 18]], 345}
{{1, -2}, PD[X[1, 15, 2, 14], Y[20, 11, 1, 12], X[15, 3, 16, 2], 
  X[8, 14, 9, 13], X[12, 8, 13, 7], Y[19, 11, 20, 10], Z[3, 19, 4, 18], 
  Y[16, 5, 17, 6], X[6, 10, 7, 9], Z[4, 17, 5, 18]], 346}
{{1, -2}, PD[Y[1, 15, 2, 14], X[20, 11, 1, 12], Z[15, 3, 16, 2], 
  X[13, 8, 14, 9], X[7, 12, 8, 13], X[10, 19, 11, 20], Y[3, 19, 4, 18], 
  Z[16, 5, 17, 6], X[9, 6, 10, 7], Y[4, 17, 5, 18]], 347}
{{1, -2}, PD[X[1, 17, 2, 16], X[8, 11, 1, 10], X[17, 5, 18, 4], 
  X[15, 3, 16, 2], Y[9, 19, 10, 20], Z[7, 13, 8, 14], Y[11, 6, 12, 5], 
  Z[18, 14, 19, 9], X[3, 15, 4, 20], Z[6, 13, 7, 12]], 348}
{{1, -2}, PD[X[1, 17, 2, 16], X[10, 8, 11, 1], X[4, 17, 5, 18], 
  X[15, 3, 16, 2], Y[9, 19, 10, 20], Z[7, 13, 8, 14], Y[11, 6, 12, 5], 
  Z[18, 14, 19, 9], X[3, 15, 4, 20], Z[6, 13, 7, 12]], 349}
{{1, -2}, PD[Y[1, 17, 2, 16], X[8, 11, 1, 10], X[17, 5, 18, 4], 
  Y[2, 15, 3, 16], Y[9, 19, 10, 20], X[7, 13, 8, 14], X[5, 11, 6, 12], 
  Z[18, 14, 19, 9], Y[3, 15, 4, 20], X[12, 6, 13, 7]], 350}
{{1, -2}, PD[Y[1, 17, 2, 16], X[8, 11, 1, 10], X[17, 5, 18, 4], 
  Y[2, 15, 3, 16], Y[9, 19, 10, 20], X[13, 8, 14, 7], X[11, 6, 12, 5], 
  Z[18, 14, 19, 9], Y[3, 15, 4, 20], X[6, 13, 7, 12]], 351}
{{1, 0}, PD[Y[6, 2, 7, 1], Y[7, 14, 8, 1], X[5, 9, 6, 8], X[17, 3, 18, 2], 
  X[18, 13, 19, 14], X[9, 5, 10, 4], X[3, 17, 4, 16], Y[12, 15, 13, 16], 
  Z[19, 11, 20, 10], Y[11, 15, 12, 20]], 352}
{{1, 0}, PD[Y[6, 2, 7, 1], Y[7, 14, 8, 1], X[5, 9, 6, 8], X[17, 3, 18, 2], 
  X[18, 13, 19, 14], X[9, 5, 10, 4], X[3, 17, 4, 16], Z[12, 15, 13, 16], 
  Y[19, 11, 20, 10], Z[11, 15, 12, 20]], 353}
{{2, 0}, PD[X[18, 2, 19, 1], X[10, 20, 1, 19], X[4, 18, 5, 17], 
  Y[2, 13, 3, 14], X[9, 15, 10, 14], X[20, 6, 17, 5], Y[3, 13, 4, 12], 
  Y[8, 11, 9, 12], Z[15, 7, 16, 6], Y[7, 11, 8, 16]], 354}
{{1, -2}, PD[X[18, 2, 19, 1], X[10, 20, 1, 19], Y[17, 4, 18, 5], 
  X[13, 3, 14, 2], X[9, 15, 10, 14], Y[20, 6, 17, 5], X[3, 13, 4, 12], 
  Z[8, 11, 9, 12], Y[15, 7, 16, 6], Z[7, 11, 8, 16]], 355}
{{1, -2}, PD[Y[18, 2, 19, 1], Y[19, 10, 20, 1], X[17, 4, 18, 5], 
  X[2, 13, 3, 14], X[14, 9, 15, 10], X[5, 20, 6, 17], X[12, 3, 13, 4], 
  Y[8, 11, 9, 12], Z[15, 7, 16, 6], Y[7, 11, 8, 16]], 356}
{{1, -2}, PD[Y[18, 2, 19, 1], Y[19, 10, 20, 1], X[17, 4, 18, 5], 
  X[2, 13, 3, 14], X[14, 9, 15, 10], X[5, 20, 6, 17], X[12, 3, 13, 4], 
  Z[8, 11, 9, 12], Y[15, 7, 16, 6], Z[7, 11, 8, 16]], 357}
{{1, -2}, PD[Y[6, 1, 7, 2], Y[5, 1, 6, 20], X[7, 5, 8, 4], X[17, 3, 18, 2], 
  X[12, 19, 13, 20], Y[8, 13, 9, 14], X[3, 17, 4, 16], X[18, 11, 19, 12], 
  Y[9, 15, 10, 14], Z[15, 11, 16, 10]], 358}
{{1, -2}, PD[Y[6, 1, 7, 2], Y[5, 1, 6, 20], X[7, 5, 8, 4], X[17, 3, 18, 2], 
  X[12, 19, 13, 20], Z[8, 13, 9, 14], X[3, 17, 4, 16], X[18, 11, 19, 12], 
  Z[9, 15, 10, 14], Y[15, 11, 16, 10]], 359}
{{1, -2}, PD[X[1, 11, 2, 10], X[20, 7, 1, 8], Y[11, 5, 12, 4], 
  Z[2, 13, 3, 14], Y[9, 16, 10, 17], Y[8, 16, 9, 15], X[6, 19, 7, 20], 
  X[18, 5, 19, 6], Y[12, 3, 13, 4], X[14, 18, 15, 17]], 360}
{{1, -2}, PD[X[1, 11, 2, 10], X[20, 7, 1, 8], Y[11, 5, 12, 4], 
  Z[2, 13, 3, 14], Z[9, 16, 10, 17], Z[8, 16, 9, 15], X[6, 19, 7, 20], 
  X[18, 5, 19, 6], Y[12, 3, 13, 4], X[14, 18, 15, 17]], 361}
{{1, -2}, PD[X[1, 11, 2, 10], X[7, 1, 8, 20], Y[11, 5, 12, 4], 
  Z[2, 13, 3, 14], Y[9, 16, 10, 17], Y[8, 16, 9, 15], X[19, 7, 20, 6], 
  X[5, 19, 6, 18], Y[12, 3, 13, 4], X[14, 18, 15, 17]], 362}
{{1, -2}, PD[X[1, 11, 2, 10], X[7, 1, 8, 20], Y[11, 5, 12, 4], 
  Z[2, 13, 3, 14], Z[9, 16, 10, 17], Z[8, 16, 9, 15], X[19, 7, 20, 6], 
  X[5, 19, 6, 18], Y[12, 3, 13, 4], X[14, 18, 15, 17]], 363}
{{1, -2}, PD[X[1, 11, 2, 10], Y[20, 7, 1, 8], X[11, 5, 12, 4], 
  X[13, 3, 14, 2], Z[9, 16, 10, 17], Z[8, 16, 9, 15], Y[19, 7, 20, 6], 
  Z[5, 19, 6, 18], X[3, 13, 4, 12], X[14, 18, 15, 17]], 364}
{{1, -2}, PD[X[1, 11, 2, 10], Y[20, 7, 1, 8], X[4, 11, 5, 12], 
  X[2, 13, 3, 14], Z[9, 16, 10, 17], Z[8, 16, 9, 15], Y[19, 7, 20, 6], 
  Z[5, 19, 6, 18], X[12, 3, 13, 4], X[14, 18, 15, 17]], 365}
{{1, 0}, PD[X[1, 4, 2, 5], X[20, 10, 1, 9], Y[3, 18, 4, 19], Y[2, 18, 3, 17], 
  Y[5, 14, 6, 15], X[8, 16, 9, 15], X[10, 20, 11, 19], X[16, 12, 17, 11], 
  Z[13, 6, 14, 7], Y[7, 12, 8, 13]], 366}
{{1, 0}, PD[X[1, 4, 2, 5], X[20, 10, 1, 9], Y[3, 18, 4, 19], Y[2, 18, 3, 17], 
  Z[5, 14, 6, 15], X[8, 16, 9, 15], X[10, 20, 11, 19], X[16, 12, 17, 11], 
  Y[13, 6, 14, 7], Z[7, 12, 8, 13]], 367}
{{1, -2}, PD[X[1, 4, 2, 5], Y[20, 10, 1, 9], X[3, 18, 4, 19], 
  X[17, 2, 18, 3], Y[5, 14, 6, 15], X[8, 16, 9, 15], Y[19, 10, 20, 11], 
  X[16, 12, 17, 11], Z[13, 6, 14, 7], Y[7, 12, 8, 13]], 368}
{{1, -2}, PD[X[1, 4, 2, 5], Y[20, 10, 1, 9], X[3, 18, 4, 19], 
  X[17, 2, 18, 3], Z[5, 14, 6, 15], X[8, 16, 9, 15], Y[19, 10, 20, 11], 
  X[16, 12, 17, 11], Y[13, 6, 14, 7], Z[7, 12, 8, 13]], 369}
{{1, -2}, PD[X[1, 4, 2, 5], X[12, 16, 1, 17], Y[3, 10, 4, 11], 
  Y[2, 10, 3, 9], Y[5, 19, 6, 20], Z[17, 7, 18, 8], X[15, 11, 16, 12], 
  X[8, 14, 9, 15], X[13, 19, 14, 18], Y[6, 13, 7, 20]], 370}
{{1, -2}, PD[X[1, 4, 2, 5], X[12, 16, 1, 17], Y[3, 10, 4, 11], 
  Y[2, 10, 3, 9], Z[5, 19, 6, 20], Y[17, 7, 18, 8], X[15, 11, 16, 12], 
  X[8, 14, 9, 15], X[13, 19, 14, 18], Z[6, 13, 7, 20]], 371}
{{1, -3}, PD[X[1, 4, 2, 5], Y[12, 16, 1, 17], X[3, 10, 4, 11], 
  X[9, 2, 10, 3], Y[5, 19, 6, 20], Z[17, 7, 18, 8], Y[11, 16, 12, 15], 
  X[8, 14, 9, 15], X[13, 19, 14, 18], Y[6, 13, 7, 20]], 372}
{{1, 0}, PD[X[1, 13, 2, 14], X[6, 18, 1, 19], Y[12, 4, 13, 5], 
  Z[2, 11, 3, 10], Y[14, 7, 15, 8], X[19, 8, 20, 9], X[17, 5, 18, 6], 
  Y[11, 4, 12, 3], X[9, 16, 10, 17], Z[20, 15, 7, 16]], 373}
{{1, 0}, PD[X[1, 13, 2, 14], X[6, 18, 1, 19], Y[12, 4, 13, 5], 
  Z[2, 11, 3, 10], Z[14, 7, 15, 8], X[19, 8, 20, 9], X[17, 5, 18, 6], 
  Y[11, 4, 12, 3], X[9, 16, 10, 17], Y[20, 15, 7, 16]], 374}
{{1, -2}, PD[Y[1, 18, 2, 19], X[10, 7, 1, 8], Z[17, 2, 18, 3], 
  X[19, 12, 20, 13], Y[8, 13, 9, 14], Y[9, 15, 10, 14], X[6, 16, 7, 15], 
  Y[3, 16, 4, 17], X[11, 5, 12, 4], X[5, 11, 6, 20]], 375}
{{1, -2}, PD[Y[1, 18, 2, 19], X[10, 7, 1, 8], Z[17, 2, 18, 3], 
  X[19, 12, 20, 13], Z[8, 13, 9, 14], Z[9, 15, 10, 14], X[6, 16, 7, 15], 
  Y[3, 16, 4, 17], X[11, 5, 12, 4], X[5, 11, 6, 20]], 376}
{{1, -3}, PD[X[1, 6, 2, 7], Y[16, 12, 1, 11], Y[5, 13, 6, 12], X[7, 2, 8, 3], 
  Z[10, 18, 11, 19], X[17, 16, 18, 15], Y[4, 13, 5, 14], X[3, 8, 4, 9], 
  Y[19, 9, 20, 10], X[14, 17, 15, 20]], 377}
{{1, -2}, PD[X[1, 16, 2, 17], Y[20, 5, 1, 6], X[15, 4, 16, 5], 
  Y[2, 10, 3, 9], Y[17, 12, 18, 13], X[13, 7, 14, 6], X[19, 15, 20, 14], 
  Y[3, 10, 4, 11], X[8, 12, 9, 11], Y[18, 8, 19, 7]], 378}
{{1, -2}, PD[X[1, 16, 2, 17], Y[20, 5, 1, 6], X[15, 4, 16, 5], 
  Z[2, 10, 3, 9], Y[17, 12, 18, 13], X[13, 7, 14, 6], X[19, 15, 20, 14], 
  Z[3, 10, 4, 11], X[8, 12, 9, 11], Y[18, 8, 19, 7]], 379}
{{1, -2}, PD[X[1, 16, 2, 17], Y[20, 5, 1, 6], Y[15, 4, 16, 5], 
  Z[2, 10, 3, 9], X[12, 18, 13, 17], X[6, 13, 7, 14], X[14, 19, 15, 20], 
  Z[3, 10, 4, 11], X[8, 12, 9, 11], Y[18, 8, 19, 7]], 380}
{{1, -3}, PD[Y[1, 15, 2, 14], X[20, 9, 1, 10], Z[15, 3, 16, 2], 
  X[13, 6, 14, 7], X[10, 19, 11, 20], X[8, 3, 9, 4], Z[16, 8, 17, 7], 
  Y[12, 18, 13, 17], Y[5, 19, 6, 18], X[4, 11, 5, 12]], 381}
{{1, -2}, PD[X[1, 18, 2, 19], X[5, 12, 6, 1], Y[17, 7, 18, 6], X[7, 3, 8, 2], 
  X[14, 20, 15, 19], Z[4, 16, 5, 15], X[11, 17, 12, 16], Z[3, 11, 4, 10], 
  Y[8, 13, 9, 14], Z[20, 9, 13, 10]], 382}
{{1, -2}, PD[Y[1, 18, 2, 19], X[12, 6, 1, 5], X[6, 17, 7, 18], X[2, 7, 3, 8], 
  X[14, 20, 15, 19], Y[4, 16, 5, 15], Y[11, 17, 12, 16], X[3, 11, 4, 10], 
  Y[8, 13, 9, 14], Z[20, 9, 13, 10]], 383}
{{1, -2}, PD[Y[1, 18, 2, 19], X[12, 6, 1, 5], X[6, 17, 7, 18], X[2, 7, 3, 8], 
  X[14, 20, 15, 19], Y[4, 16, 5, 15], Y[11, 17, 12, 16], X[3, 11, 4, 10], 
  Z[8, 13, 9, 14], Y[20, 9, 13, 10]], 384}
{{1, -2}, PD[Y[1, 18, 2, 19], X[12, 6, 1, 5], X[6, 17, 7, 18], Y[2, 7, 3, 8], 
  X[19, 14, 20, 15], X[4, 16, 5, 15], Y[11, 17, 12, 16], X[10, 3, 11, 4], 
  Z[8, 13, 9, 14], Y[20, 9, 13, 10]], 385}
{{1, -2}, PD[Y[1, 18, 2, 19], X[12, 6, 1, 5], Z[17, 7, 18, 6], X[7, 3, 8, 2], 
  X[14, 20, 15, 19], Y[4, 16, 5, 15], X[16, 11, 17, 12], X[10, 3, 11, 4], 
  Y[8, 13, 9, 14], Z[20, 9, 13, 10]], 386}
{{1, -2}, PD[Y[1, 18, 2, 19], X[12, 6, 1, 5], Z[17, 7, 18, 6], X[7, 3, 8, 2], 
  X[14, 20, 15, 19], Y[4, 16, 5, 15], X[16, 11, 17, 12], X[10, 3, 11, 4], 
  Z[8, 13, 9, 14], Y[20, 9, 13, 10]], 387}
{{1, -3}, PD[X[1, 18, 2, 17], X[12, 10, 13, 1], Y[18, 13, 19, 14], 
  X[14, 3, 15, 2], Y[16, 6, 17, 7], X[11, 5, 12, 6], Z[9, 19, 10, 20], 
  Y[3, 9, 4, 8], Y[15, 8, 16, 7], X[4, 20, 5, 11]], 388}
{{1, -3}, PD[X[1, 18, 2, 17], X[12, 10, 13, 1], Y[18, 13, 19, 14], 
  Y[2, 14, 3, 15], X[6, 17, 7, 16], Z[11, 5, 12, 6], X[9, 19, 10, 20], 
  Y[3, 9, 4, 8], X[15, 8, 16, 7], Z[20, 5, 11, 4]], 389}
{{1, -2}, PD[X[1, 18, 2, 17], Y[10, 13, 1, 12], X[18, 13, 19, 14], 
  X[14, 3, 15, 2], Z[16, 6, 17, 7], X[11, 5, 12, 6], Y[9, 19, 10, 20], 
  Z[3, 9, 4, 8], Z[15, 8, 16, 7], X[4, 20, 5, 11]], 390}
{{1, -2}, PD[Y[1, 18, 2, 17], X[10, 13, 1, 12], X[13, 19, 14, 18], 
  Y[2, 14, 3, 15], X[16, 6, 17, 7], Z[11, 5, 12, 6], X[19, 10, 20, 9], 
  Y[3, 9, 4, 8], X[7, 15, 8, 16], Z[20, 5, 11, 4]], 391}
{{1, -3}, PD[X[1, 14, 2, 15], X[20, 6, 1, 5], Y[13, 18, 14, 19], 
  X[17, 2, 18, 3], Z[15, 10, 16, 11], Z[4, 12, 5, 11], X[6, 20, 7, 19], 
  X[12, 8, 13, 7], Z[3, 8, 4, 9], Z[16, 10, 17, 9]], 392}
{{1, -3}, PD[X[1, 14, 2, 15], Y[20, 6, 1, 5], X[13, 18, 14, 19], 
  Z[2, 18, 3, 17], X[10, 16, 11, 15], Z[4, 12, 5, 11], Y[19, 6, 20, 7], 
  Y[12, 8, 13, 7], X[8, 4, 9, 3], X[16, 10, 17, 9]], 393}
{{1, -3}, PD[Y[1, 14, 2, 15], X[20, 6, 1, 5], X[18, 14, 19, 13], 
  Y[2, 18, 3, 17], Z[15, 10, 16, 11], X[11, 4, 12, 5], X[6, 20, 7, 19], 
  Z[12, 8, 13, 7], X[3, 8, 4, 9], Z[16, 10, 17, 9]], 394}
{{1, -3}, PD[Y[1, 14, 2, 15], Y[20, 6, 1, 5], Z[13, 18, 14, 19], 
  X[2, 18, 3, 17], X[10, 16, 11, 15], X[11, 4, 12, 5], Y[19, 6, 20, 7], 
  X[7, 12, 8, 13], Y[3, 8, 4, 9], X[16, 10, 17, 9]], 395}
{{1, -3}, PD[X[1, 11, 2, 10], Y[14, 6, 1, 5], Y[11, 6, 12, 7], Y[2, 7, 3, 8], 
  X[15, 9, 16, 10], X[4, 17, 5, 16], Y[13, 18, 14, 17], Y[12, 18, 13, 19], 
  X[19, 4, 20, 3], X[8, 20, 9, 15]], 396}
{{1, -3}, PD[X[1, 11, 2, 10], Y[14, 6, 1, 5], Y[11, 6, 12, 7], Y[2, 7, 3, 8], 
  Z[9, 16, 10, 15], X[4, 17, 5, 16], X[17, 13, 18, 14], X[12, 18, 13, 19], 
  X[19, 4, 20, 3], Z[8, 20, 9, 15]], 397}
{{1, -3}, PD[Y[1, 11, 2, 10], Y[14, 6, 1, 5], X[11, 6, 12, 7], Y[2, 7, 3, 8], 
  X[15, 9, 16, 10], X[4, 17, 5, 16], Y[13, 18, 14, 17], Y[12, 18, 13, 19], 
  X[19, 4, 20, 3], X[8, 20, 9, 15]], 398}
{{1, -3}, PD[Y[1, 11, 2, 10], Y[14, 6, 1, 5], X[11, 6, 12, 7], Y[2, 7, 3, 8], 
  Z[9, 16, 10, 15], X[4, 17, 5, 16], X[17, 13, 18, 14], X[12, 18, 13, 19], 
  X[19, 4, 20, 3], Z[8, 20, 9, 15]], 399}
{{1, -3}, PD[X[1, 19, 2, 18], Y[16, 9, 1, 10], Y[19, 9, 20, 8], 
  X[7, 2, 8, 3], Y[17, 10, 18, 11], X[20, 16, 17, 15], X[3, 6, 4, 7], 
  X[14, 12, 15, 11], Y[5, 13, 6, 12], Y[4, 13, 5, 14]], 400}
{{1, -3}, PD[X[1, 19, 2, 18], Y[16, 9, 1, 10], Y[19, 9, 20, 8], 
  X[7, 2, 8, 3], Y[17, 10, 18, 11], X[20, 16, 17, 15], X[3, 6, 4, 7], 
  X[14, 12, 15, 11], Z[5, 13, 6, 12], Z[4, 13, 5, 14]], 401}
{{1, -3}, PD[Y[1, 19, 2, 18], X[16, 9, 1, 10], Z[19, 9, 20, 8], 
  X[7, 2, 8, 3], X[10, 18, 11, 17], Y[15, 20, 16, 17], X[3, 6, 4, 7], 
  X[14, 12, 15, 11], Y[5, 13, 6, 12], Y[4, 13, 5, 14]], 402}
{{1, -3}, PD[Y[1, 19, 2, 18], X[16, 9, 1, 10], Z[19, 9, 20, 8], 
  X[7, 2, 8, 3], X[10, 18, 11, 17], Y[15, 20, 16, 17], X[3, 6, 4, 7], 
  X[14, 12, 15, 11], Z[5, 13, 6, 12], Z[4, 13, 5, 14]], 403}
{{1, -3}, PD[Y[1, 19, 2, 18], X[16, 9, 1, 10], Z[19, 9, 20, 8], 
  X[7, 2, 8, 3], Z[17, 10, 18, 11], X[20, 16, 17, 15], X[3, 6, 4, 7], 
  X[14, 12, 15, 11], Y[5, 13, 6, 12], Y[4, 13, 5, 14]], 404}
{{1, -3}, PD[Y[1, 19, 2, 18], X[16, 9, 1, 10], Z[19, 9, 20, 8], 
  X[7, 2, 8, 3], Z[17, 10, 18, 11], X[20, 16, 17, 15], X[3, 6, 4, 7], 
  X[14, 12, 15, 11], Z[5, 13, 6, 12], Z[4, 13, 5, 14]], 405}
{{1, -3}, PD[Y[1, 19, 2, 18], Y[16, 9, 1, 10], X[19, 9, 20, 8], 
  X[7, 2, 8, 3], X[10, 18, 11, 17], Y[15, 20, 16, 17], X[3, 6, 4, 7], 
  X[14, 12, 15, 11], Y[5, 13, 6, 12], Y[4, 13, 5, 14]], 406}
{{1, -3}, PD[Y[1, 19, 2, 18], Y[16, 9, 1, 10], X[19, 9, 20, 8], 
  X[7, 2, 8, 3], X[10, 18, 11, 17], Y[15, 20, 16, 17], X[3, 6, 4, 7], 
  X[14, 12, 15, 11], Z[5, 13, 6, 12], Z[4, 13, 5, 14]], 407}
{{1, -3}, PD[Y[1, 11, 2, 10], Y[20, 7, 1, 8], X[11, 7, 12, 6], X[5, 2, 6, 3], 
  X[14, 10, 15, 9], X[8, 14, 9, 13], Y[19, 12, 20, 13], Y[3, 16, 4, 17], 
  Y[4, 18, 5, 17], X[18, 16, 19, 15]], 408}
{{1, -3}, PD[Y[1, 11, 2, 10], Y[20, 7, 1, 8], X[11, 7, 12, 6], X[5, 2, 6, 3], 
  X[14, 10, 15, 9], X[8, 14, 9, 13], Y[19, 12, 20, 13], Z[3, 16, 4, 17], 
  Z[4, 18, 5, 17], X[18, 16, 19, 15]], 409}
{{1, -3}, PD[X[1, 19, 2, 18], X[4, 15, 1, 16], X[19, 6, 20, 7], 
  X[7, 3, 8, 2], Y[17, 9, 18, 8], Y[16, 9, 17, 10], Y[3, 11, 4, 10], 
  X[14, 12, 15, 11], Y[5, 13, 6, 12], Y[20, 13, 5, 14]], 410}
{{1, -3}, PD[X[1, 19, 2, 18], X[4, 15, 1, 16], X[19, 6, 20, 7], 
  X[7, 3, 8, 2], Y[17, 9, 18, 8], Y[16, 9, 17, 10], Y[3, 11, 4, 10], 
  X[14, 12, 15, 11], Z[5, 13, 6, 12], Z[20, 13, 5, 14]], 411}
{{1, -3}, PD[X[1, 19, 2, 18], X[4, 15, 1, 16], X[19, 6, 20, 7], 
  Y[2, 7, 3, 8], Y[17, 9, 18, 8], Y[16, 9, 17, 10], X[10, 3, 11, 4], 
  X[14, 12, 15, 11], Y[5, 13, 6, 12], Y[20, 13, 5, 14]], 412}
{{1, -3}, PD[X[1, 19, 2, 18], X[4, 15, 1, 16], X[19, 6, 20, 7], 
  Y[2, 7, 3, 8], Y[17, 9, 18, 8], Y[16, 9, 17, 10], X[10, 3, 11, 4], 
  X[14, 12, 15, 11], Z[5, 13, 6, 12], Z[20, 13, 5, 14]], 413}
{{1, -3}, PD[X[1, 19, 2, 18], Y[4, 15, 1, 16], X[19, 6, 20, 7], 
  X[7, 3, 8, 2], Z[17, 9, 18, 8], Z[16, 9, 17, 10], X[10, 3, 11, 4], 
  X[14, 12, 15, 11], Y[5, 13, 6, 12], Y[20, 13, 5, 14]], 414}
{{1, -3}, PD[X[1, 19, 2, 18], Y[4, 15, 1, 16], X[19, 6, 20, 7], 
  X[7, 3, 8, 2], Z[17, 9, 18, 8], Z[16, 9, 17, 10], X[10, 3, 11, 4], 
  X[14, 12, 15, 11], Z[5, 13, 6, 12], Z[20, 13, 5, 14]], 415}
{{1, -3}, PD[Y[1, 19, 2, 18], X[4, 15, 1, 16], X[19, 6, 20, 7], 
  X[7, 3, 8, 2], Z[17, 9, 18, 8], Z[16, 9, 17, 10], X[10, 3, 11, 4], 
  X[14, 12, 15, 11], Y[5, 13, 6, 12], Y[20, 13, 5, 14]], 416}
{{1, -3}, PD[Y[1, 19, 2, 18], X[4, 15, 1, 16], X[19, 6, 20, 7], 
  X[7, 3, 8, 2], Z[17, 9, 18, 8], Z[16, 9, 17, 10], X[10, 3, 11, 4], 
  X[14, 12, 15, 11], Z[5, 13, 6, 12], Z[20, 13, 5, 14]], 417}
{{1, -1}, PD[X[1, 8, 2, 9], Y[20, 13, 1, 14], Y[7, 12, 8, 13], 
  X[11, 2, 12, 3], X[9, 15, 10, 14], X[6, 19, 7, 20], Y[3, 19, 4, 18], 
  X[15, 11, 16, 10], Y[5, 17, 6, 16], Y[4, 17, 5, 18]], 418}
{{1, -1}, PD[X[1, 8, 2, 9], Y[20, 13, 1, 14], Y[7, 12, 8, 13], 
  X[11, 2, 12, 3], X[9, 15, 10, 14], X[6, 19, 7, 20], Z[3, 19, 4, 18], 
  X[15, 11, 16, 10], Z[5, 17, 6, 16], Z[4, 17, 5, 18]], 419}
{{1, -1}, PD[Y[1, 8, 2, 9], X[20, 13, 1, 14], Z[7, 12, 8, 13], 
  X[11, 2, 12, 3], X[14, 9, 15, 10], X[6, 19, 7, 20], Y[3, 19, 4, 18], 
  X[10, 15, 11, 16], Y[5, 17, 6, 16], Y[4, 17, 5, 18]], 420}
{{1, -1}, PD[Y[1, 8, 2, 9], X[20, 13, 1, 14], Z[7, 12, 8, 13], 
  X[11, 2, 12, 3], X[14, 9, 15, 10], X[6, 19, 7, 20], Z[3, 19, 4, 18], 
  X[10, 15, 11, 16], Z[5, 17, 6, 16], Z[4, 17, 5, 18]], 421}
{{1, -2}, PD[Y[1, 13, 2, 12], X[8, 19, 1, 20], Z[13, 19, 14, 18], 
  X[17, 2, 18, 3], Z[11, 20, 12, 17], X[14, 8, 15, 7], X[3, 7, 4, 6], 
  X[10, 15, 11, 16], Y[4, 10, 5, 9], Y[5, 16, 6, 9]], 422}
{{1, -2}, PD[Y[1, 13, 2, 12], X[8, 19, 1, 20], Z[13, 19, 14, 18], 
  X[17, 2, 18, 3], Z[11, 20, 12, 17], X[14, 8, 15, 7], X[3, 7, 4, 6], 
  X[10, 15, 11, 16], Z[4, 10, 5, 9], Z[5, 16, 6, 9]], 423}
{{1, -2}, PD[Y[1, 13, 2, 12], X[8, 19, 1, 20], Z[13, 19, 14, 18], 
  X[17, 2, 18, 3], Z[11, 20, 12, 17], X[14, 8, 15, 7], X[6, 3, 7, 4], 
  X[15, 11, 16, 10], Y[4, 10, 5, 9], Y[5, 16, 6, 9]], 424}
{{1, -2}, PD[Y[1, 13, 2, 12], X[8, 19, 1, 20], Z[13, 19, 14, 18], 
  X[17, 2, 18, 3], Z[11, 20, 12, 17], X[14, 8, 15, 7], X[6, 3, 7, 4], 
  X[15, 11, 16, 10], Z[4, 10, 5, 9], Z[5, 16, 6, 9]], 425}
{{1, -2}, PD[Y[1, 13, 2, 12], Y[8, 19, 1, 20], X[13, 19, 14, 18], 
  Y[2, 18, 3, 17], X[20, 12, 17, 11], X[7, 14, 8, 15], X[3, 7, 4, 6], 
  X[10, 15, 11, 16], Y[4, 10, 5, 9], Y[5, 16, 6, 9]], 426}
{{1, -2}, PD[Y[1, 13, 2, 12], Y[8, 19, 1, 20], X[13, 19, 14, 18], 
  Y[2, 18, 3, 17], X[20, 12, 17, 11], X[7, 14, 8, 15], X[3, 7, 4, 6], 
  X[10, 15, 11, 16], Z[4, 10, 5, 9], Z[5, 16, 6, 9]], 427}
{{1, -2}, PD[Y[1, 13, 2, 12], Y[8, 19, 1, 20], X[13, 19, 14, 18], 
  Y[2, 18, 3, 17], X[20, 12, 17, 11], X[7, 14, 8, 15], X[6, 3, 7, 4], 
  X[15, 11, 16, 10], Y[4, 10, 5, 9], Y[5, 16, 6, 9]], 428}
{{1, -2}, PD[Y[1, 13, 2, 12], Y[8, 19, 1, 20], X[13, 19, 14, 18], 
  Y[2, 18, 3, 17], X[20, 12, 17, 11], X[7, 14, 8, 15], X[6, 3, 7, 4], 
  X[15, 11, 16, 10], Z[4, 10, 5, 9], Z[5, 16, 6, 9]], 429}
{{1, -3}, PD[X[1, 6, 2, 7], Y[12, 18, 1, 17], X[5, 19, 6, 18], X[7, 2, 8, 3], 
  X[16, 4, 17, 3], Y[11, 5, 12, 4], X[19, 15, 20, 14], Y[8, 14, 9, 13], 
  Z[15, 11, 16, 10], Z[20, 10, 13, 9]], 430}
{{1, -3}, PD[X[1, 10, 2, 11], Y[6, 15, 1, 16], X[9, 14, 10, 15], 
  Y[2, 19, 3, 20], Y[11, 17, 12, 16], X[12, 5, 13, 6], X[13, 8, 14, 9], 
  X[7, 19, 8, 18], Y[3, 7, 4, 20], Z[17, 4, 18, 5]], 431}
{{1, -2}, PD[X[1, 13, 2, 14], Y[6, 18, 1, 19], X[12, 17, 13, 18], 
  Y[2, 8, 3, 9], Y[14, 9, 15, 10], X[10, 20, 11, 19], X[5, 12, 6, 11], 
  Y[16, 8, 17, 7], X[15, 3, 16, 4], Z[20, 4, 7, 5]], 432}
{{1, -2}, PD[X[1, 13, 2, 14], Y[6, 18, 1, 19], Y[12, 17, 13, 18], 
  Y[2, 8, 3, 9], X[14, 9, 15, 10], Z[19, 10, 20, 11], X[11, 5, 12, 6], 
  X[16, 8, 17, 7], X[3, 16, 4, 15], Z[20, 4, 7, 5]], 433}
{{1, -1}, PD[X[1, 13, 2, 14], Y[6, 18, 1, 19], Y[12, 17, 13, 18], 
  Y[2, 8, 3, 9], Y[14, 9, 15, 10], X[19, 10, 20, 11], X[11, 5, 12, 6], 
  X[7, 16, 8, 17], X[15, 3, 16, 4], Z[20, 4, 7, 5]], 434}
{{1, -1}, PD[Y[1, 13, 2, 14], X[6, 18, 1, 19], X[17, 13, 18, 12], 
  X[2, 8, 3, 9], X[9, 15, 10, 14], Y[19, 10, 20, 11], Y[5, 12, 6, 11], 
  Z[16, 8, 17, 7], Y[3, 16, 4, 15], X[20, 4, 7, 5]], 435}
{{1, -2}, PD[Y[1, 13, 2, 14], X[6, 18, 1, 19], X[17, 13, 18, 12], 
  X[8, 3, 9, 2], Z[14, 9, 15, 10], X[19, 10, 20, 11], Y[5, 12, 6, 11], 
  Z[16, 8, 17, 7], Y[3, 16, 4, 15], X[4, 7, 5, 20]], 436}
{{1, -2}, PD[Y[1, 13, 2, 14], X[6, 18, 1, 19], Z[12, 17, 13, 18], 
  X[8, 3, 9, 2], X[14, 9, 15, 10], Y[19, 10, 20, 11], Y[5, 12, 6, 11], 
  X[16, 8, 17, 7], Y[3, 16, 4, 15], X[20, 4, 7, 5]], 437}
{{1, -2}, PD[Y[1, 19, 2, 18], X[14, 7, 1, 8], Z[19, 3, 20, 2], 
  Z[17, 8, 18, 9], Y[13, 16, 14, 17], X[6, 15, 7, 16], Y[3, 15, 4, 20], 
  X[9, 12, 10, 13], X[5, 11, 6, 10], X[11, 5, 12, 4]], 438}
{{2, -1}, PD[X[1, 19, 2, 18], Y[10, 5, 1, 6], X[19, 5, 20, 4], 
  Y[2, 13, 3, 14], X[17, 6, 18, 7], X[9, 20, 10, 17], Y[3, 13, 4, 12], 
  X[14, 12, 15, 11], Y[7, 11, 8, 16], Y[8, 15, 9, 16]], 439}
{{2, -1}, PD[X[1, 19, 2, 18], Y[10, 5, 1, 6], X[19, 5, 20, 4], 
  Y[2, 13, 3, 14], X[17, 6, 18, 7], X[9, 20, 10, 17], Y[3, 13, 4, 12], 
  X[14, 12, 15, 11], Z[7, 11, 8, 16], Z[8, 15, 9, 16]], 440}
{{2, -1}, PD[X[1, 19, 2, 18], Y[10, 5, 1, 6], X[19, 5, 20, 4], 
  Z[2, 13, 3, 14], X[17, 6, 18, 7], X[9, 20, 10, 17], Z[3, 13, 4, 12], 
  X[14, 12, 15, 11], Y[7, 11, 8, 16], Y[8, 15, 9, 16]], 441}
{{2, -1}, PD[X[1, 19, 2, 18], Y[10, 5, 1, 6], X[19, 5, 20, 4], 
  Z[2, 13, 3, 14], X[17, 6, 18, 7], X[9, 20, 10, 17], Z[3, 13, 4, 12], 
  X[14, 12, 15, 11], Z[7, 11, 8, 16], Z[8, 15, 9, 16]], 442}
{{1, -2}, PD[Y[1, 19, 2, 18], X[16, 5, 1, 6], Z[19, 5, 20, 4], 
  X[11, 3, 12, 2], X[6, 18, 7, 17], X[20, 16, 17, 15], X[3, 11, 4, 10], 
  Y[12, 8, 13, 7], Y[14, 10, 15, 9], Z[8, 14, 9, 13]], 443}
{{1, -2}, PD[Y[1, 19, 2, 18], X[16, 5, 1, 6], Z[19, 5, 20, 4], 
  X[11, 3, 12, 2], X[6, 18, 7, 17], X[20, 16, 17, 15], X[3, 11, 4, 10], 
  Z[12, 8, 13, 7], Z[14, 10, 15, 9], Y[8, 14, 9, 13]], 444}
{{2, -1}, PD[X[1, 19, 2, 18], Y[16, 5, 1, 6], X[19, 5, 20, 4], 
  Y[2, 12, 3, 11], X[17, 6, 18, 7], X[15, 20, 16, 17], Y[3, 12, 4, 13], 
  X[10, 7, 11, 8], Z[14, 9, 15, 10], Z[13, 9, 14, 8]], 445}
{{2, -1}, PD[X[1, 19, 2, 18], Y[16, 5, 1, 6], X[19, 5, 20, 4], 
  Z[2, 12, 3, 11], X[17, 6, 18, 7], X[15, 20, 16, 17], Z[3, 12, 4, 13], 
  X[10, 7, 11, 8], Y[14, 9, 15, 10], Y[13, 9, 14, 8]], 446}
{{1, -3}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], Y[10, 19, 11, 18], 
  X[17, 2, 18, 3], Y[8, 20, 9, 17], X[5, 15, 6, 16], Y[11, 15, 12, 14], 
  X[13, 3, 14, 4], Y[7, 16, 8, 13], Z[4, 12, 5, 7]], 447}
{{1, -3}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], Y[10, 19, 11, 18], 
  X[17, 2, 18, 3], Y[8, 20, 9, 17], X[15, 6, 16, 5], Y[11, 15, 12, 14], 
  X[3, 14, 4, 13], Y[7, 16, 8, 13], Z[4, 12, 5, 7]], 448}
{{1, -3}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], Y[10, 19, 11, 18], 
  X[17, 2, 18, 3], Y[8, 20, 9, 17], Y[5, 15, 6, 16], X[11, 15, 12, 14], 
  Y[3, 14, 4, 13], X[7, 16, 8, 13], Y[4, 12, 5, 7]], 449}
{{1, -3}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], Y[10, 19, 11, 18], 
  X[17, 2, 18, 3], Y[8, 20, 9, 17], Y[5, 15, 6, 16], X[11, 15, 12, 14], 
  Y[3, 14, 4, 13], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 450}
{{1, -3}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], Y[10, 19, 11, 18], 
  X[17, 2, 18, 3], Y[8, 20, 9, 17], Y[5, 15, 6, 16], Y[11, 15, 12, 14], 
  Y[3, 14, 4, 13], X[7, 16, 8, 13], X[4, 12, 5, 7]], 451}
{{1, -3}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], Y[10, 19, 11, 18], 
  X[17, 2, 18, 3], Y[8, 20, 9, 17], Z[5, 15, 6, 16], X[11, 15, 12, 14], 
  Z[3, 14, 4, 13], X[16, 8, 13, 7], Z[4, 12, 5, 7]], 452}
{{1, -3}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], Y[10, 19, 11, 18], 
  X[17, 2, 18, 3], Y[8, 20, 9, 17], Z[5, 15, 6, 16], X[14, 11, 15, 12], 
  Z[3, 14, 4, 13], X[7, 16, 8, 13], Z[4, 12, 5, 7]], 453}
{{1, -3}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], Y[10, 19, 11, 18], 
  Y[2, 18, 3, 17], Y[8, 20, 9, 17], X[15, 6, 16, 5], X[11, 15, 12, 14], 
  Y[3, 14, 4, 13], X[7, 16, 8, 13], Y[4, 12, 5, 7]], 454}
{{1, -3}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], Y[10, 19, 11, 18], 
  Y[2, 18, 3, 17], Y[8, 20, 9, 17], Y[5, 15, 6, 16], X[11, 15, 12, 14], 
  X[13, 3, 14, 4], X[7, 16, 8, 13], Y[4, 12, 5, 7]], 455}
{{1, -3}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], Y[10, 19, 11, 18], 
  Y[2, 18, 3, 17], Y[8, 20, 9, 17], Y[5, 15, 6, 16], X[11, 15, 12, 14], 
  Y[3, 14, 4, 13], X[7, 16, 8, 13], X[4, 12, 5, 7]], 456}
{{1, -3}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[8, 20, 9, 17], X[5, 15, 6, 16], Z[11, 15, 12, 14], 
  X[13, 3, 14, 4], Z[7, 16, 8, 13], Y[4, 12, 5, 7]], 457}
{{1, -3}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[8, 20, 9, 17], X[15, 6, 16, 5], Y[11, 15, 12, 14], 
  X[13, 3, 14, 4], Y[7, 16, 8, 13], Z[4, 12, 5, 7]], 458}
{{1, -3}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[8, 20, 9, 17], X[15, 6, 16, 5], Y[11, 15, 12, 14], 
  Y[3, 14, 4, 13], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 459}
{{1, -3}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[8, 20, 9, 17], X[15, 6, 16, 5], Z[11, 15, 12, 14], 
  X[3, 14, 4, 13], Z[7, 16, 8, 13], Y[4, 12, 5, 7]], 460}
{{1, -3}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[8, 20, 9, 17], Y[5, 15, 6, 16], X[11, 15, 12, 14], 
  Y[3, 14, 4, 13], X[16, 8, 13, 7], Y[4, 12, 5, 7]], 461}
{{1, -3}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[8, 20, 9, 17], Y[5, 15, 6, 16], X[14, 11, 15, 12], 
  Y[3, 14, 4, 13], X[7, 16, 8, 13], Y[4, 12, 5, 7]], 462}
{{1, -3}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[8, 20, 9, 17], Y[5, 15, 6, 16], Y[11, 15, 12, 14], 
  X[13, 3, 14, 4], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 463}
{{1, -3}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], Y[8, 20, 9, 17], X[15, 6, 16, 5], X[11, 15, 12, 14], 
  X[13, 3, 14, 4], Y[7, 16, 8, 13], Z[4, 12, 5, 7]], 464}
{{1, -3}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], Y[8, 20, 9, 17], X[15, 6, 16, 5], Y[11, 15, 12, 14], 
  X[13, 3, 14, 4], X[7, 16, 8, 13], Z[4, 12, 5, 7]], 465}
{{1, -3}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], Y[8, 20, 9, 17], X[15, 6, 16, 5], Y[11, 15, 12, 14], 
  X[13, 3, 14, 4], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 466}
{{1, -3}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], Y[10, 19, 11, 18], 
  X[17, 2, 18, 3], Y[8, 20, 9, 17], X[15, 6, 16, 5], X[11, 15, 12, 14], 
  Y[3, 14, 4, 13], X[7, 16, 8, 13], Y[4, 12, 5, 7]], 467}
{{1, -3}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], Y[10, 19, 11, 18], 
  X[17, 2, 18, 3], Y[8, 20, 9, 17], Y[5, 15, 6, 16], X[11, 15, 12, 14], 
  X[13, 3, 14, 4], X[7, 16, 8, 13], Y[4, 12, 5, 7]], 468}
{{1, -3}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], Y[10, 19, 11, 18], 
  X[17, 2, 18, 3], Y[8, 20, 9, 17], Y[5, 15, 6, 16], X[11, 15, 12, 14], 
  Y[3, 14, 4, 13], X[7, 16, 8, 13], X[4, 12, 5, 7]], 469}
{{1, -3}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], Y[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[8, 20, 9, 17], X[15, 6, 16, 5], X[11, 15, 12, 14], 
  X[13, 3, 14, 4], Y[7, 16, 8, 13], Z[4, 12, 5, 7]], 470}
{{1, -3}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], Y[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[8, 20, 9, 17], X[15, 6, 16, 5], Y[11, 15, 12, 14], 
  X[13, 3, 14, 4], X[7, 16, 8, 13], Z[4, 12, 5, 7]], 471}
{{1, -3}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], Y[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[8, 20, 9, 17], X[15, 6, 16, 5], Y[11, 15, 12, 14], 
  X[13, 3, 14, 4], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 472}
{{2, -1}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], Y[10, 19, 11, 18], 
  Y[2, 18, 3, 17], Y[8, 20, 9, 17], X[15, 6, 16, 5], X[11, 15, 12, 14], 
  X[13, 3, 14, 4], X[7, 16, 8, 13], Y[4, 12, 5, 7]], 473}
{{2, -1}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], Y[10, 19, 11, 18], 
  Y[2, 18, 3, 17], Y[8, 20, 9, 17], X[15, 6, 16, 5], X[11, 15, 12, 14], 
  X[13, 3, 14, 4], X[7, 16, 8, 13], Z[4, 12, 5, 7]], 474}
{{2, -1}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], X[18, 10, 19, 11], 
  X[2, 18, 3, 17], X[20, 9, 17, 8], Y[5, 15, 6, 16], Y[11, 15, 12, 14], 
  Y[3, 14, 4, 13], Y[7, 16, 8, 13], X[12, 5, 7, 4]], 475}
{{2, -1}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], X[18, 10, 19, 11], 
  X[2, 18, 3, 17], X[20, 9, 17, 8], Z[5, 15, 6, 16], Z[11, 15, 12, 14], 
  Z[3, 14, 4, 13], Z[7, 16, 8, 13], X[12, 5, 7, 4]], 476}
{{1, -3}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], X[18, 10, 19, 11], 
  X[2, 18, 3, 17], Z[8, 20, 9, 17], Z[5, 15, 6, 16], X[14, 11, 15, 12], 
  Z[3, 14, 4, 13], X[16, 8, 13, 7], Z[4, 12, 5, 7]], 477}
{{1, -3}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], X[18, 10, 19, 11], 
  X[2, 18, 3, 17], Z[8, 20, 9, 17], Z[5, 15, 6, 16], X[14, 11, 15, 12], 
  Z[3, 14, 4, 13], Z[7, 16, 8, 13], X[12, 5, 7, 4]], 478}
{{1, -3}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], X[18, 10, 19, 11], 
  X[2, 18, 3, 17], Z[8, 20, 9, 17], Z[5, 15, 6, 16], Z[11, 15, 12, 14], 
  Z[3, 14, 4, 13], X[16, 8, 13, 7], X[12, 5, 7, 4]], 479}
{{1, -3}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], X[18, 10, 19, 11], 
  Y[2, 18, 3, 17], X[20, 9, 17, 8], X[5, 15, 6, 16], Y[11, 15, 12, 14], 
  X[3, 14, 4, 13], Y[7, 16, 8, 13], Z[4, 12, 5, 7]], 480}
{{1, -3}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], X[18, 10, 19, 11], 
  Y[2, 18, 3, 17], X[20, 9, 17, 8], X[5, 15, 6, 16], Y[11, 15, 12, 14], 
  Y[3, 14, 4, 13], Y[7, 16, 8, 13], X[12, 5, 7, 4]], 481}
{{1, -3}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], X[18, 10, 19, 11], 
  Y[2, 18, 3, 17], X[20, 9, 17, 8], Y[5, 15, 6, 16], Y[11, 15, 12, 14], 
  X[3, 14, 4, 13], Y[7, 16, 8, 13], X[12, 5, 7, 4]], 482}
{{1, -3}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], Z[10, 19, 11, 18], 
  X[2, 18, 3, 17], X[20, 9, 17, 8], Z[5, 15, 6, 16], X[14, 11, 15, 12], 
  Z[3, 14, 4, 13], X[16, 8, 13, 7], Z[4, 12, 5, 7]], 483}
{{1, -3}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], Z[10, 19, 11, 18], 
  X[2, 18, 3, 17], X[20, 9, 17, 8], Z[5, 15, 6, 16], X[14, 11, 15, 12], 
  Z[3, 14, 4, 13], Z[7, 16, 8, 13], X[12, 5, 7, 4]], 484}
{{1, -3}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], Z[10, 19, 11, 18], 
  X[2, 18, 3, 17], X[20, 9, 17, 8], Z[5, 15, 6, 16], Z[11, 15, 12, 14], 
  Z[3, 14, 4, 13], X[16, 8, 13, 7], X[12, 5, 7, 4]], 485}
{{1, -3}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], Z[10, 19, 11, 18], 
  X[2, 18, 3, 17], Z[8, 20, 9, 17], X[5, 15, 6, 16], X[14, 11, 15, 12], 
  Z[3, 14, 4, 13], X[16, 8, 13, 7], Z[4, 12, 5, 7]], 486}
{{1, -3}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], Z[10, 19, 11, 18], 
  X[2, 18, 3, 17], Z[8, 20, 9, 17], Z[5, 15, 6, 16], X[14, 11, 15, 12], 
  X[3, 14, 4, 13], X[16, 8, 13, 7], Z[4, 12, 5, 7]], 487}
{{1, -3}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], Z[10, 19, 11, 18], 
  X[2, 18, 3, 17], Z[8, 20, 9, 17], Z[5, 15, 6, 16], X[14, 11, 15, 12], 
  Z[3, 14, 4, 13], X[16, 8, 13, 7], X[12, 5, 7, 4]], 488}
{{1, -3}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], Z[10, 19, 11, 18], 
  X[17, 2, 18, 3], Z[8, 20, 9, 17], X[5, 15, 6, 16], Z[11, 15, 12, 14], 
  X[3, 14, 4, 13], Z[7, 16, 8, 13], X[12, 5, 7, 4]], 489}
{{1, -3}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], Z[10, 19, 11, 18], 
  X[17, 2, 18, 3], Z[8, 20, 9, 17], X[15, 6, 16, 5], Z[11, 15, 12, 14], 
  X[13, 3, 14, 4], Z[7, 16, 8, 13], X[4, 12, 5, 7]], 490}
{{1, -3}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], Z[10, 19, 11, 18], 
  X[17, 2, 18, 3], Z[8, 20, 9, 17], Y[5, 15, 6, 16], X[11, 15, 12, 14], 
  Y[3, 14, 4, 13], X[7, 16, 8, 13], X[4, 12, 5, 7]], 491}
{{1, -3}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], Z[10, 19, 11, 18], 
  X[17, 2, 18, 3], Z[8, 20, 9, 17], Y[5, 15, 6, 16], X[14, 11, 15, 12], 
  Y[3, 14, 4, 13], X[16, 8, 13, 7], X[12, 5, 7, 4]], 492}
{{1, -3}, PD[Y[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  X[17, 2, 18, 3], X[8, 20, 9, 17], X[15, 6, 16, 5], Y[11, 15, 12, 14], 
  X[13, 3, 14, 4], Y[7, 16, 8, 13], Z[4, 12, 5, 7]], 493}
{{1, -3}, PD[Y[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  X[17, 2, 18, 3], X[8, 20, 9, 17], X[15, 6, 16, 5], Y[11, 15, 12, 14], 
  Y[3, 14, 4, 13], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 494}
{{1, -3}, PD[Y[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  X[17, 2, 18, 3], X[8, 20, 9, 17], Y[5, 15, 6, 16], Y[11, 15, 12, 14], 
  X[13, 3, 14, 4], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 495}
{{1, -3}, PD[Y[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[8, 20, 9, 17], X[15, 6, 16, 5], X[11, 15, 12, 14], 
  X[13, 3, 14, 4], Y[7, 16, 8, 13], Z[4, 12, 5, 7]], 496}
{{1, -3}, PD[Y[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[8, 20, 9, 17], X[15, 6, 16, 5], Y[11, 15, 12, 14], 
  X[13, 3, 14, 4], X[7, 16, 8, 13], Z[4, 12, 5, 7]], 497}
{{1, -3}, PD[Y[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[8, 20, 9, 17], X[15, 6, 16, 5], Y[11, 15, 12, 14], 
  X[13, 3, 14, 4], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 498}
{{1, -3}, PD[Y[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[20, 9, 17, 8], X[5, 15, 6, 16], Z[11, 15, 12, 14], 
  X[3, 14, 4, 13], Z[7, 16, 8, 13], X[12, 5, 7, 4]], 499}
{{1, -3}, PD[Y[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[20, 9, 17, 8], X[15, 6, 16, 5], Z[11, 15, 12, 14], 
  X[13, 3, 14, 4], Z[7, 16, 8, 13], X[4, 12, 5, 7]], 500}
{{1, -3}, PD[Y[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[20, 9, 17, 8], Y[5, 15, 6, 16], X[11, 15, 12, 14], 
  Y[3, 14, 4, 13], X[7, 16, 8, 13], X[4, 12, 5, 7]], 501}
{{1, -3}, PD[Y[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[20, 9, 17, 8], Y[5, 15, 6, 16], X[14, 11, 15, 12], 
  Y[3, 14, 4, 13], X[16, 8, 13, 7], X[12, 5, 7, 4]], 502}
{{1, -2}, PD[X[1, 17, 2, 16], Y[8, 12, 1, 11], Y[17, 12, 18, 13], 
  X[13, 3, 14, 2], X[15, 7, 16, 6], Z[10, 8, 11, 7], X[18, 10, 19, 9], 
  Y[3, 9, 4, 20], X[5, 15, 6, 14], Z[19, 5, 20, 4]], 503}
{{1, -2}, PD[X[1, 17, 2, 16], Y[8, 12, 1, 11], Y[17, 12, 18, 13], 
  X[13, 3, 14, 2], X[15, 7, 16, 6], Z[10, 8, 11, 7], X[18, 10, 19, 9], 
  Z[3, 9, 4, 20], X[5, 15, 6, 14], Y[19, 5, 20, 4]], 504}
{{1, -3}, PD[X[1, 17, 2, 16], Y[8, 12, 1, 11], Y[17, 12, 18, 13], 
  X[13, 3, 14, 2], Z[15, 7, 16, 6], Z[10, 8, 11, 7], X[18, 10, 19, 9], 
  X[20, 3, 9, 4], Z[14, 5, 15, 6], X[4, 19, 5, 20]], 505}
{{1, -2}, PD[Y[1, 17, 2, 16], Y[8, 12, 1, 11], X[17, 12, 18, 13], 
  X[13, 3, 14, 2], X[15, 7, 16, 6], Z[10, 8, 11, 7], X[18, 10, 19, 9], 
  Y[3, 9, 4, 20], X[5, 15, 6, 14], Z[19, 5, 20, 4]], 506}
{{1, -2}, PD[Y[1, 17, 2, 16], Y[8, 12, 1, 11], X[17, 12, 18, 13], 
  X[13, 3, 14, 2], X[15, 7, 16, 6], Z[10, 8, 11, 7], X[18, 10, 19, 9], 
  Z[3, 9, 4, 20], X[5, 15, 6, 14], Y[19, 5, 20, 4]], 507}
{{1, -3}, PD[Y[1, 17, 2, 16], Y[8, 12, 1, 11], X[17, 12, 18, 13], 
  X[13, 3, 14, 2], Z[15, 7, 16, 6], Z[10, 8, 11, 7], X[18, 10, 19, 9], 
  X[20, 3, 9, 4], Z[14, 5, 15, 6], X[4, 19, 5, 20]], 508}
{{1, -1}, PD[Y[1, 7, 2, 6], X[20, 17, 1, 18], X[16, 7, 17, 8], 
  X[2, 16, 3, 15], X[14, 6, 15, 5], Y[18, 14, 19, 13], Y[19, 12, 20, 13], 
  X[11, 8, 12, 9], Y[3, 11, 4, 10], Y[4, 9, 5, 10]], 509}
{{1, -1}, PD[Y[1, 7, 2, 6], X[20, 17, 1, 18], X[16, 7, 17, 8], 
  X[2, 16, 3, 15], X[14, 6, 15, 5], Y[18, 14, 19, 13], Y[19, 12, 20, 13], 
  X[11, 8, 12, 9], Z[3, 11, 4, 10], Z[4, 9, 5, 10]], 510}
{{1, -1}, PD[Y[1, 7, 2, 6], X[20, 17, 1, 18], X[16, 7, 17, 8], 
  X[2, 16, 3, 15], X[14, 6, 15, 5], Z[18, 14, 19, 13], Z[19, 12, 20, 13], 
  X[11, 8, 12, 9], Y[3, 11, 4, 10], Y[4, 9, 5, 10]], 511}
{{1, -1}, PD[Y[1, 7, 2, 6], X[20, 17, 1, 18], X[16, 7, 17, 8], 
  X[2, 16, 3, 15], X[14, 6, 15, 5], Z[18, 14, 19, 13], Z[19, 12, 20, 13], 
  X[11, 8, 12, 9], Z[3, 11, 4, 10], Z[4, 9, 5, 10]], 512}
{{1, -1}, PD[X[1, 7, 2, 6], Y[20, 14, 1, 13], X[7, 19, 8, 18], 
  Y[2, 18, 3, 17], X[5, 16, 6, 17], X[12, 15, 13, 16], Y[19, 14, 20, 15], 
  X[11, 8, 12, 9], Y[3, 11, 4, 10], Y[4, 9, 5, 10]], 513}
{{1, -1}, PD[X[1, 7, 2, 6], Y[20, 14, 1, 13], X[7, 19, 8, 18], 
  Z[2, 18, 3, 17], X[5, 16, 6, 17], X[12, 15, 13, 16], Y[19, 14, 20, 15], 
  X[11, 8, 12, 9], Z[3, 11, 4, 10], Z[4, 9, 5, 10]], 514}
{{1, -1}, PD[Y[1, 7, 2, 6], Y[20, 14, 1, 13], X[7, 19, 8, 18], 
  X[17, 2, 18, 3], X[5, 16, 6, 17], X[15, 13, 16, 12], Y[19, 14, 20, 15], 
  X[8, 12, 9, 11], Y[3, 11, 4, 10], Y[4, 9, 5, 10]], 515}
{{1, -1}, PD[Y[1, 7, 2, 6], Y[20, 14, 1, 13], X[7, 19, 8, 18], 
  X[17, 2, 18, 3], X[5, 16, 6, 17], X[15, 13, 16, 12], Y[19, 14, 20, 15], 
  X[8, 12, 9, 11], Z[3, 11, 4, 10], Z[4, 9, 5, 10]], 516}
{{1, -2}, PD[X[1, 9, 2, 8], X[5, 1, 6, 20], Y[9, 5, 10, 4], Z[2, 14, 3, 13], 
  X[7, 17, 8, 16], X[17, 7, 18, 6], Z[19, 10, 20, 11], Z[3, 14, 4, 15], 
  X[12, 16, 13, 15], Z[18, 12, 19, 11]], 517}
{{1, -2}, PD[X[1, 9, 2, 8], Y[20, 5, 1, 6], X[9, 5, 10, 4], Y[2, 14, 3, 13], 
  X[7, 17, 8, 16], X[17, 7, 18, 6], Y[19, 10, 20, 11], Y[3, 14, 4, 15], 
  X[12, 16, 13, 15], Y[18, 12, 19, 11]], 518}
{{1, -2}, PD[X[1, 9, 2, 8], Y[20, 5, 1, 6], X[9, 5, 10, 4], Z[2, 14, 3, 13], 
  X[7, 17, 8, 16], X[17, 7, 18, 6], Y[19, 10, 20, 11], Z[3, 14, 4, 15], 
  X[12, 16, 13, 15], Y[18, 12, 19, 11]], 519}
{{1, -3}, PD[X[1, 17, 2, 16], X[14, 19, 1, 20], X[4, 17, 5, 18], 
  Y[2, 11, 3, 12], Y[15, 8, 16, 9], Y[20, 8, 15, 7], Y[13, 6, 14, 7], 
  X[18, 5, 19, 6], Y[3, 11, 4, 10], X[12, 10, 13, 9]], 520}
{{1, -3}, PD[X[1, 17, 2, 16], X[14, 19, 1, 20], X[4, 17, 5, 18], 
  Y[2, 11, 3, 12], Z[15, 8, 16, 9], Z[20, 8, 15, 7], Z[13, 6, 14, 7], 
  X[18, 5, 19, 6], Y[3, 11, 4, 10], X[12, 10, 13, 9]], 521}
{{1, -3}, PD[X[1, 17, 2, 16], X[14, 19, 1, 20], Y[17, 5, 18, 4], 
  X[2, 11, 3, 12], Y[15, 8, 16, 9], Y[20, 8, 15, 7], Y[13, 6, 14, 7], 
  Y[18, 5, 19, 6], X[10, 3, 11, 4], X[12, 10, 13, 9]], 522}
{{1, -3}, PD[X[1, 17, 2, 16], X[14, 19, 1, 20], Y[17, 5, 18, 4], 
  Z[2, 11, 3, 12], X[8, 16, 9, 15], X[20, 8, 15, 7], Y[13, 6, 14, 7], 
  Y[18, 5, 19, 6], Z[3, 11, 4, 10], X[12, 10, 13, 9]], 523}
{{1, -3}, PD[X[1, 17, 2, 16], X[19, 1, 20, 14], X[17, 5, 18, 4], 
  Y[2, 11, 3, 12], Y[15, 8, 16, 9], Y[20, 8, 15, 7], Y[13, 6, 14, 7], 
  X[5, 19, 6, 18], Y[3, 11, 4, 10], X[12, 10, 13, 9]], 524}
{{1, -3}, PD[X[1, 17, 2, 16], X[19, 1, 20, 14], X[17, 5, 18, 4], 
  Y[2, 11, 3, 12], Z[15, 8, 16, 9], Z[20, 8, 15, 7], Z[13, 6, 14, 7], 
  X[5, 19, 6, 18], Y[3, 11, 4, 10], X[12, 10, 13, 9]], 525}
{{1, -3}, PD[X[1, 17, 2, 16], X[19, 1, 20, 14], Y[17, 5, 18, 4], 
  X[2, 11, 3, 12], Y[15, 8, 16, 9], Y[20, 8, 15, 7], Y[13, 6, 14, 7], 
  Y[18, 5, 19, 6], X[10, 3, 11, 4], X[12, 10, 13, 9]], 526}
{{1, -3}, PD[X[1, 17, 2, 16], X[19, 1, 20, 14], Y[17, 5, 18, 4], 
  Z[2, 11, 3, 12], X[15, 8, 16, 9], X[7, 20, 8, 15], Y[13, 6, 14, 7], 
  Y[18, 5, 19, 6], Z[3, 11, 4, 10], X[12, 10, 13, 9]], 527}
{{1, -3}, PD[X[1, 17, 2, 16], Y[14, 19, 1, 20], X[17, 5, 18, 4], 
  Y[2, 11, 3, 12], Z[15, 8, 16, 9], Z[20, 8, 15, 7], X[13, 6, 14, 7], 
  X[5, 19, 6, 18], Y[3, 11, 4, 10], X[12, 10, 13, 9]], 528}
{{1, -3}, PD[X[1, 17, 2, 16], Y[14, 19, 1, 20], X[17, 5, 18, 4], 
  Z[2, 11, 3, 12], Z[15, 8, 16, 9], Z[20, 8, 15, 7], X[13, 6, 14, 7], 
  X[5, 19, 6, 18], Z[3, 11, 4, 10], X[12, 10, 13, 9]], 529}
{{1, -3}, PD[X[1, 17, 2, 16], Y[14, 19, 1, 20], X[4, 17, 5, 18], 
  Y[2, 11, 3, 12], Z[15, 8, 16, 9], Z[20, 8, 15, 7], X[6, 14, 7, 13], 
  X[18, 5, 19, 6], Y[3, 11, 4, 10], X[12, 10, 13, 9]], 530}
{{1, -3}, PD[X[1, 17, 2, 16], Y[14, 19, 1, 20], X[4, 17, 5, 18], 
  Z[2, 11, 3, 12], Z[15, 8, 16, 9], Z[20, 8, 15, 7], X[6, 14, 7, 13], 
  X[18, 5, 19, 6], Z[3, 11, 4, 10], X[12, 10, 13, 9]], 531}
{{1, -3}, PD[X[1, 17, 2, 16], Y[14, 19, 1, 20], Z[17, 5, 18, 4], 
  X[2, 11, 3, 12], Z[15, 8, 16, 9], Z[20, 8, 15, 7], X[13, 6, 14, 7], 
  Z[18, 5, 19, 6], X[10, 3, 11, 4], X[12, 10, 13, 9]], 532}
{{1, -3}, PD[X[1, 17, 2, 16], Y[14, 19, 1, 20], Z[17, 5, 18, 4], 
  X[2, 11, 3, 12], Z[15, 8, 16, 9], Z[20, 8, 15, 7], X[6, 14, 7, 13], 
  Z[18, 5, 19, 6], X[10, 3, 11, 4], X[12, 10, 13, 9]], 533}
{{1, -3}, PD[X[1, 17, 2, 16], Y[14, 19, 1, 20], Z[17, 5, 18, 4], 
  Y[2, 11, 3, 12], X[15, 8, 16, 9], X[7, 20, 8, 15], X[13, 6, 14, 7], 
  Z[18, 5, 19, 6], Y[3, 11, 4, 10], X[12, 10, 13, 9]], 534}
{{1, -3}, PD[X[1, 17, 2, 16], Y[14, 19, 1, 20], Z[17, 5, 18, 4], 
  Y[2, 11, 3, 12], X[8, 16, 9, 15], X[20, 8, 15, 7], X[6, 14, 7, 13], 
  Z[18, 5, 19, 6], Y[3, 11, 4, 10], X[12, 10, 13, 9]], 535}
{{1, -2}, PD[Y[12, 1, 13, 2], Y[11, 1, 12, 16], X[13, 9, 14, 8], 
  Z[2, 8, 3, 7], X[15, 6, 16, 7], X[10, 19, 11, 18], X[19, 10, 20, 9], 
  X[3, 14, 4, 15], Y[5, 18, 6, 17], Z[20, 5, 17, 4]], 536}
{{1, -2}, PD[Y[12, 1, 13, 2], Y[11, 1, 12, 16], X[13, 9, 14, 8], 
  Z[2, 8, 3, 7], X[15, 6, 16, 7], X[10, 19, 11, 18], X[19, 10, 20, 9], 
  X[3, 14, 4, 15], Z[5, 18, 6, 17], Y[20, 5, 17, 4]], 537}
{{1, -2}, PD[Y[12, 1, 13, 2], Y[11, 1, 12, 16], X[13, 9, 14, 8], 
  Z[2, 8, 3, 7], X[15, 6, 16, 7], Y[10, 19, 11, 18], Y[9, 19, 10, 20], 
  X[3, 14, 4, 15], X[17, 5, 18, 6], X[4, 20, 5, 17]], 538}
{{1, -2}, PD[Y[12, 1, 13, 2], Y[11, 1, 12, 16], Y[13, 9, 14, 8], 
  X[2, 8, 3, 7], X[6, 16, 7, 15], X[18, 10, 19, 11], X[9, 19, 10, 20], 
  X[14, 4, 15, 3], Y[5, 18, 6, 17], Z[20, 5, 17, 4]], 539}
{{1, -2}, PD[Y[12, 1, 13, 2], Y[11, 1, 12, 16], Y[13, 9, 14, 8], 
  X[2, 8, 3, 7], X[6, 16, 7, 15], X[18, 10, 19, 11], X[9, 19, 10, 20], 
  X[14, 4, 15, 3], Z[5, 18, 6, 17], Y[20, 5, 17, 4]], 540}
{{1, -1}, PD[X[16, 1, 17, 2], X[20, 15, 1, 16], X[8, 18, 9, 17], 
  Y[2, 9, 3, 10], X[19, 11, 20, 10], X[14, 8, 15, 7], Z[18, 4, 19, 3], 
  Z[11, 6, 12, 7], Z[13, 4, 14, 5], Y[5, 12, 6, 13]], 541}
{{1, -1}, PD[X[16, 1, 17, 2], X[20, 15, 1, 16], Y[17, 8, 18, 9], 
  X[2, 9, 3, 10], X[10, 19, 11, 20], X[7, 14, 8, 15], Y[18, 4, 19, 3], 
  Y[11, 6, 12, 7], Y[13, 4, 14, 5], Z[5, 12, 6, 13]], 542}
{{1, -3}, PD[X[1, 8, 2, 9], X[12, 15, 1, 16], Y[7, 18, 8, 19], 
  X[9, 2, 10, 3], Z[16, 3, 17, 4], Z[11, 5, 12, 4], X[19, 15, 20, 14], 
  Y[6, 13, 7, 14], X[17, 10, 18, 11], Y[5, 13, 6, 20]], 543}
{{1, -3}, PD[X[1, 10, 2, 11], X[14, 16, 1, 17], Y[9, 19, 10, 20], 
  X[11, 2, 12, 3], Z[17, 3, 18, 4], Z[13, 5, 14, 4], Z[15, 7, 16, 8], 
  Z[20, 7, 15, 6], X[5, 9, 6, 8], X[18, 12, 19, 13]], 544}
{{1, -2}, PD[Y[1, 15, 2, 14], X[20, 9, 1, 10], Z[15, 9, 16, 8], 
  Y[2, 13, 3, 14], X[3, 11, 4, 10], X[16, 20, 17, 19], X[12, 7, 13, 8], 
  X[6, 11, 7, 12], Y[4, 18, 5, 17], Z[18, 6, 19, 5]], 545}
{{1, -2}, PD[Y[1, 15, 2, 14], X[20, 9, 1, 10], Z[15, 9, 16, 8], 
  Y[2, 13, 3, 14], X[3, 11, 4, 10], X[16, 20, 17, 19], X[12, 7, 13, 8], 
  X[6, 11, 7, 12], Z[4, 18, 5, 17], Y[18, 6, 19, 5]], 546}
{{1, -2}, PD[Y[1, 15, 2, 14], Y[20, 9, 1, 10], X[15, 9, 16, 8], 
  Y[2, 13, 3, 14], X[10, 3, 11, 4], X[19, 16, 20, 17], X[7, 13, 8, 12], 
  X[11, 7, 12, 6], Y[4, 18, 5, 17], Z[18, 6, 19, 5]], 547}
{{1, -2}, PD[Y[1, 15, 2, 14], Y[20, 9, 1, 10], X[15, 9, 16, 8], 
  Y[2, 13, 3, 14], X[10, 3, 11, 4], X[19, 16, 20, 17], X[7, 13, 8, 12], 
  X[11, 7, 12, 6], Z[4, 18, 5, 17], Y[18, 6, 19, 5]], 548}
{{1, -1}, PD[X[1, 5, 2, 4], X[18, 10, 19, 1], Y[5, 19, 6, 20], 
  Y[2, 15, 3, 14], Y[3, 13, 4, 14], X[17, 12, 18, 13], X[9, 6, 10, 7], 
  X[20, 16, 17, 15], Y[11, 7, 12, 8], Z[8, 16, 9, 11]], 549}
{{1, -1}, PD[X[1, 5, 2, 4], X[18, 10, 19, 1], Y[5, 19, 6, 20], 
  Y[2, 15, 3, 14], Y[3, 13, 4, 14], X[17, 12, 18, 13], X[9, 6, 10, 7], 
  X[20, 16, 17, 15], Z[11, 7, 12, 8], Y[8, 16, 9, 11]], 550}
{{1, -1}, PD[X[1, 5, 2, 4], X[18, 10, 19, 1], Y[5, 19, 6, 20], 
  Z[2, 15, 3, 14], Z[3, 13, 4, 14], X[17, 12, 18, 13], X[9, 6, 10, 7], 
  X[20, 16, 17, 15], Y[11, 7, 12, 8], Z[8, 16, 9, 11]], 551}
{{1, -1}, PD[X[1, 5, 2, 4], X[18, 10, 19, 1], Y[5, 19, 6, 20], 
  Z[2, 15, 3, 14], Z[3, 13, 4, 14], X[17, 12, 18, 13], X[9, 6, 10, 7], 
  X[20, 16, 17, 15], Z[11, 7, 12, 8], Y[8, 16, 9, 11]], 552}
{{1, -1}, PD[X[1, 5, 2, 4], Y[10, 19, 1, 18], X[5, 19, 6, 20], 
  Y[2, 15, 3, 14], Y[3, 13, 4, 14], X[12, 18, 13, 17], X[9, 6, 10, 7], 
  X[15, 20, 16, 17], Y[11, 7, 12, 8], Z[8, 16, 9, 11]], 553}
{{1, -1}, PD[X[1, 5, 2, 4], Y[10, 19, 1, 18], X[5, 19, 6, 20], 
  Y[2, 15, 3, 14], Y[3, 13, 4, 14], X[12, 18, 13, 17], X[9, 6, 10, 7], 
  X[15, 20, 16, 17], Z[11, 7, 12, 8], Y[8, 16, 9, 11]], 554}
{{1, -1}, PD[X[1, 5, 2, 4], Y[10, 19, 1, 18], X[5, 19, 6, 20], 
  Z[2, 15, 3, 14], Z[3, 13, 4, 14], X[12, 18, 13, 17], X[9, 6, 10, 7], 
  X[15, 20, 16, 17], Y[11, 7, 12, 8], Z[8, 16, 9, 11]], 555}
{{1, -1}, PD[X[1, 5, 2, 4], Y[10, 19, 1, 18], X[5, 19, 6, 20], 
  Z[2, 15, 3, 14], Z[3, 13, 4, 14], X[12, 18, 13, 17], X[9, 6, 10, 7], 
  X[15, 20, 16, 17], Z[11, 7, 12, 8], Y[8, 16, 9, 11]], 556}
{{1, -2}, PD[Y[1, 9, 2, 8], X[20, 16, 1, 15], Z[9, 16, 10, 17], 
  Y[2, 7, 3, 8], X[14, 20, 15, 19], X[13, 10, 14, 11], X[6, 18, 7, 17], 
  X[18, 4, 19, 3], Y[11, 4, 12, 5], Y[12, 6, 13, 5]], 557}
{{1, -2}, PD[Y[1, 9, 2, 8], X[20, 16, 1, 15], Z[9, 16, 10, 17], 
  Y[2, 7, 3, 8], X[14, 20, 15, 19], X[13, 10, 14, 11], X[6, 18, 7, 17], 
  X[18, 4, 19, 3], Z[11, 4, 12, 5], Z[12, 6, 13, 5]], 558}
{{1, -1}, PD[X[1, 15, 2, 14], Y[20, 5, 1, 6], X[15, 5, 16, 4], 
  Y[2, 9, 3, 10], X[13, 6, 14, 7], X[19, 16, 20, 17], Y[3, 9, 4, 8], 
  X[10, 8, 11, 7], Y[12, 17, 13, 18], Z[18, 11, 19, 12]], 559}
{{1, -1}, PD[X[1, 15, 2, 14], Y[20, 5, 1, 6], X[15, 5, 16, 4], 
  Y[2, 9, 3, 10], X[13, 6, 14, 7], X[19, 16, 20, 17], Y[3, 9, 4, 8], 
  X[10, 8, 11, 7], Z[12, 17, 13, 18], Y[18, 11, 19, 12]], 560}
{{1, -1}, PD[X[1, 15, 2, 14], Y[20, 5, 1, 6], X[15, 5, 16, 4], 
  Z[2, 9, 3, 10], X[13, 6, 14, 7], X[19, 16, 20, 17], Z[3, 9, 4, 8], 
  X[10, 8, 11, 7], Y[12, 17, 13, 18], Z[18, 11, 19, 12]], 561}
{{1, -1}, PD[X[1, 15, 2, 14], Y[20, 5, 1, 6], X[15, 5, 16, 4], 
  Z[2, 9, 3, 10], X[13, 6, 14, 7], X[19, 16, 20, 17], Z[3, 9, 4, 8], 
  X[10, 8, 11, 7], Z[12, 17, 13, 18], Y[18, 11, 19, 12]], 562}
{{1, -1}, PD[X[1, 19, 2, 18], Y[16, 8, 1, 7], X[4, 19, 5, 20], 
  Y[2, 12, 3, 11], X[14, 17, 15, 18], Z[6, 16, 7, 15], X[8, 6, 9, 5], 
  Y[20, 9, 17, 10], Y[3, 12, 4, 13], X[10, 14, 11, 13]], 563}
{{1, -1}, PD[X[1, 19, 2, 18], Y[16, 8, 1, 7], X[4, 19, 5, 20], 
  Y[2, 12, 3, 11], X[14, 17, 15, 18], Z[6, 16, 7, 15], X[8, 6, 9, 5], 
  Z[20, 9, 17, 10], Y[3, 12, 4, 13], X[10, 14, 11, 13]], 564}
{{1, -1}, PD[X[1, 19, 2, 18], Y[16, 8, 1, 7], X[4, 19, 5, 20], 
  Z[2, 12, 3, 11], X[14, 17, 15, 18], Z[6, 16, 7, 15], X[8, 6, 9, 5], 
  Y[20, 9, 17, 10], Z[3, 12, 4, 13], X[10, 14, 11, 13]], 565}
{{1, -1}, PD[X[1, 19, 2, 18], Y[16, 8, 1, 7], X[4, 19, 5, 20], 
  Z[2, 12, 3, 11], X[14, 17, 15, 18], Z[6, 16, 7, 15], X[8, 6, 9, 5], 
  Z[20, 9, 17, 10], Z[3, 12, 4, 13], X[10, 14, 11, 13]], 566}
{{1, -2}, PD[Y[1, 17, 2, 18], X[14, 10, 1, 9], Z[16, 2, 17, 3], 
  X[18, 12, 19, 13], X[8, 14, 9, 13], X[10, 4, 11, 3], Z[15, 12, 16, 11], 
  Z[19, 6, 20, 5], X[4, 8, 5, 7], Z[20, 6, 15, 7]], 567}
{{1, -2}, PD[Y[1, 17, 2, 18], X[14, 10, 1, 9], Z[16, 2, 17, 3], 
  X[18, 12, 19, 13], X[8, 14, 9, 13], Z[10, 4, 11, 3], X[15, 12, 16, 11], 
  Y[19, 6, 20, 5], X[4, 8, 5, 7], Y[20, 6, 15, 7]], 568}
{{1, -2}, PD[Y[1, 17, 2, 18], X[14, 10, 1, 9], Z[16, 2, 17, 3], 
  X[18, 12, 19, 13], X[8, 14, 9, 13], Z[10, 4, 11, 3], X[15, 12, 16, 11], 
  Z[19, 6, 20, 5], X[4, 8, 5, 7], Z[20, 6, 15, 7]], 569}
{{1, -2}, PD[Y[1, 14, 2, 15], X[4, 10, 1, 9], X[13, 18, 14, 19], 
  Y[2, 18, 3, 17], X[8, 16, 9, 15], X[6, 4, 7, 3], Y[10, 20, 11, 19], 
  Y[12, 6, 13, 5], X[16, 8, 17, 7], Z[20, 12, 5, 11]], 570}
{{1, -2}, PD[Y[1, 14, 2, 15], X[4, 10, 1, 9], X[13, 18, 14, 19], 
  Y[2, 18, 3, 17], X[8, 16, 9, 15], X[6, 4, 7, 3], Z[10, 20, 11, 19], 
  Z[12, 6, 13, 5], X[16, 8, 17, 7], Y[20, 12, 5, 11]], 571}
{{1, -3}, PD[X[1, 17, 2, 18], X[9, 14, 10, 1], Y[16, 7, 17, 6], 
  X[7, 3, 8, 2], Y[18, 8, 19, 9], Y[13, 5, 14, 4], Y[10, 5, 11, 6], 
  X[15, 12, 16, 11], Z[3, 20, 4, 19], X[12, 15, 13, 20]], 572}
{{1, -3}, PD[X[1, 17, 2, 18], X[9, 14, 10, 1], Y[16, 7, 17, 6], 
  Y[2, 7, 3, 8], Y[18, 8, 19, 9], Y[13, 5, 14, 4], Y[10, 5, 11, 6], 
  X[15, 12, 16, 11], X[19, 3, 20, 4], X[12, 15, 13, 20]], 573}
{{1, -3}, PD[Y[1, 17, 2, 18], X[14, 10, 1, 9], X[16, 7, 17, 6], 
  Y[2, 7, 3, 8], X[8, 19, 9, 18], Z[13, 5, 14, 4], Z[10, 5, 11, 6], 
  X[11, 15, 12, 16], Y[3, 20, 4, 19], X[20, 12, 15, 13]], 574}
{{1, -3}, PD[Y[1, 17, 2, 18], X[14, 10, 1, 9], Z[16, 7, 17, 6], 
  X[2, 7, 3, 8], X[8, 19, 9, 18], Z[13, 5, 14, 4], Z[10, 5, 11, 6], 
  X[11, 15, 12, 16], Y[3, 20, 4, 19], X[20, 12, 15, 13]], 575}
{{1, -3}, PD[X[1, 7, 2, 6], X[14, 1, 15, 10], Y[7, 18, 8, 17], 
  Y[2, 17, 3, 16], Y[5, 15, 6, 16], Y[9, 19, 10, 20], Y[13, 18, 14, 19], 
  X[8, 13, 9, 12], X[11, 3, 12, 4], X[4, 20, 5, 11]], 576}
{{1, -3}, PD[X[1, 7, 2, 6], Y[10, 14, 1, 15], X[7, 18, 8, 17], 
  Y[2, 17, 3, 16], Y[5, 15, 6, 16], X[19, 10, 20, 9], Z[13, 18, 14, 19], 
  Y[8, 13, 9, 12], X[11, 3, 12, 4], X[4, 20, 5, 11]], 577}
{{1, -3}, PD[Y[1, 7, 2, 6], X[10, 14, 1, 15], Z[7, 18, 8, 17], 
  X[2, 17, 3, 16], Z[5, 15, 6, 16], Z[9, 19, 10, 20], Z[13, 18, 14, 19], 
  X[12, 8, 13, 9], X[3, 12, 4, 11], X[20, 5, 11, 4]], 578}
{{1, -3}, PD[Y[1, 7, 2, 6], X[10, 14, 1, 15], Z[7, 18, 8, 17], 
  X[16, 2, 17, 3], Z[5, 15, 6, 16], Z[9, 19, 10, 20], X[13, 18, 14, 19], 
  Z[8, 13, 9, 12], X[3, 12, 4, 11], X[20, 5, 11, 4]], 579}
{{1, -3}, PD[Y[1, 7, 2, 6], X[10, 14, 1, 15], Z[7, 18, 8, 17], 
  X[16, 2, 17, 3], Z[5, 15, 6, 16], Z[9, 19, 10, 20], Z[13, 18, 14, 19], 
  X[8, 13, 9, 12], X[3, 12, 4, 11], X[20, 5, 11, 4]], 580}
{{1, -3}, PD[Y[1, 7, 2, 6], Y[10, 14, 1, 15], X[7, 18, 8, 17], 
  Y[2, 17, 3, 16], X[5, 15, 6, 16], X[19, 10, 20, 9], Z[13, 18, 14, 19], 
  Y[8, 13, 9, 12], X[11, 3, 12, 4], X[4, 20, 5, 11]], 581}
{{1, -3}, PD[Y[1, 7, 2, 6], Y[10, 14, 1, 15], X[7, 18, 8, 17], 
  Y[2, 17, 3, 16], X[15, 6, 16, 5], X[9, 19, 10, 20], Z[13, 18, 14, 19], 
  Y[8, 13, 9, 12], X[11, 3, 12, 4], X[4, 20, 5, 11]], 582}
{{1, -3}, PD[Y[1, 7, 2, 6], Y[10, 14, 1, 15], X[7, 18, 8, 17], 
  Y[2, 17, 3, 16], X[15, 6, 16, 5], Y[9, 19, 10, 20], X[18, 14, 19, 13], 
  Y[8, 13, 9, 12], X[11, 3, 12, 4], X[4, 20, 5, 11]], 583}
{{1, -3}, PD[X[1, 17, 2, 16], X[11, 20, 12, 1], X[17, 5, 18, 4], 
  Y[2, 9, 3, 10], Y[15, 11, 16, 10], Y[19, 6, 20, 7], X[5, 12, 6, 13], 
  Y[18, 13, 19, 14], Y[3, 9, 4, 8], X[14, 7, 15, 8]], 584}
{{1, -2}, PD[X[1, 17, 2, 16], X[11, 20, 12, 1], X[17, 5, 18, 4], 
  Y[2, 9, 3, 10], Y[15, 11, 16, 10], Z[19, 6, 20, 7], X[5, 12, 6, 13], 
  Z[18, 13, 19, 14], Y[3, 9, 4, 8], X[14, 7, 15, 8]], 585}
{{1, -2}, PD[X[1, 17, 2, 16], X[11, 20, 12, 1], X[4, 17, 5, 18], 
  Y[2, 9, 3, 10], Y[15, 11, 16, 10], X[19, 6, 20, 7], Y[12, 6, 13, 5], 
  Z[18, 13, 19, 14], Y[3, 9, 4, 8], X[7, 15, 8, 14]], 586}
{{1, -3}, PD[X[1, 17, 2, 16], X[11, 20, 12, 1], X[4, 17, 5, 18], 
  Y[2, 9, 3, 10], Y[15, 11, 16, 10], X[19, 6, 20, 7], Z[12, 6, 13, 5], 
  Y[18, 13, 19, 14], Y[3, 9, 4, 8], X[7, 15, 8, 14]], 587}
{{1, -2}, PD[Y[1, 17, 2, 16], X[20, 12, 1, 11], X[17, 5, 18, 4], 
  Y[2, 9, 3, 10], X[10, 15, 11, 16], X[6, 20, 7, 19], Y[12, 6, 13, 5], 
  Z[18, 13, 19, 14], Y[3, 9, 4, 8], X[14, 7, 15, 8]], 588}
{{1, -3}, PD[Y[1, 17, 2, 16], X[20, 12, 1, 11], X[17, 5, 18, 4], 
  Y[2, 9, 3, 10], X[10, 15, 11, 16], X[6, 20, 7, 19], Z[12, 6, 13, 5], 
  Y[18, 13, 19, 14], Y[3, 9, 4, 8], X[14, 7, 15, 8]], 589}
{{1, -3}, PD[Y[1, 17, 2, 16], X[20, 12, 1, 11], X[4, 17, 5, 18], 
  Y[2, 9, 3, 10], X[10, 15, 11, 16], Y[19, 6, 20, 7], X[12, 6, 13, 5], 
  Y[18, 13, 19, 14], Y[3, 9, 4, 8], X[7, 15, 8, 14]], 590}
{{1, -2}, PD[Y[1, 17, 2, 16], X[20, 12, 1, 11], X[4, 17, 5, 18], 
  Y[2, 9, 3, 10], X[10, 15, 11, 16], Z[19, 6, 20, 7], X[12, 6, 13, 5], 
  Z[18, 13, 19, 14], Y[3, 9, 4, 8], X[7, 15, 8, 14]], 591}


==> HARD EPD CODES/NEW_Hard_Markers_5_Crossings_7.txt <==
{{1, 0}, PD[Y[1, 8, 2, 9], X[14, 4, 1, 3], X[7, 10, 8, 11], Y[2, 10, 3, 9], 
  Y[13, 6, 14, 7], Z[4, 12, 5, 11], Y[12, 6, 13, 5]], 1}
{{1, 0}, PD[Y[1, 8, 2, 9], X[14, 4, 1, 3], X[7, 10, 8, 11], Y[2, 10, 3, 9], 
  Z[13, 6, 14, 7], Y[4, 12, 5, 11], Z[12, 6, 13, 5]], 2}
{{1, -2}, PD[Y[1, 8, 2, 9], Y[14, 5, 1, 6], X[7, 4, 8, 5], Y[2, 11, 3, 12], 
  X[12, 10, 13, 9], Z[6, 13, 7, 14], Y[3, 11, 4, 10]], 3}


==> HARD EPD CODES/NEW_Hard_Markers_5_Crossings_8.txt <==
{{1, -2}, PD[Y[1, 11, 2, 10], X[16, 4, 1, 3], X[11, 8, 12, 9], 
  Y[2, 9, 3, 10], Y[15, 6, 16, 7], Z[4, 14, 5, 13], X[7, 12, 8, 13], 
  Y[14, 6, 15, 5]], 1}
{{1, -2}, PD[Y[1, 11, 2, 10], X[16, 4, 1, 3], X[11, 8, 12, 9], 
  Y[2, 9, 3, 10], Z[15, 6, 16, 7], Y[4, 14, 5, 13], X[7, 12, 8, 13], 
  Z[14, 6, 15, 5]], 2}
{{1, -2}, PD[Y[1, 12, 2, 13], X[4, 8, 1, 7], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], X[6, 4, 7, 3], Y[8, 16, 9, 15], Y[10, 6, 11, 5], 
  Z[16, 10, 5, 9]], 3}
{{1, -2}, PD[Y[1, 12, 2, 13], X[4, 8, 1, 7], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], X[6, 4, 7, 3], Z[8, 16, 9, 15], Z[10, 6, 11, 5], 
  Y[16, 10, 5, 9]], 4}
{{1, -2}, PD[Y[10, 1, 11, 2], Y[9, 1, 10, 16], X[11, 9, 12, 8], 
  X[2, 15, 3, 16], Y[12, 6, 13, 5], Z[7, 15, 8, 14], X[6, 3, 7, 4], 
  Y[13, 4, 14, 5]], 5}
{{1, -2}, PD[Y[10, 1, 11, 2], Y[9, 1, 10, 16], X[11, 9, 12, 8], 
  X[2, 15, 3, 16], Z[12, 6, 13, 5], Y[7, 15, 8, 14], X[6, 3, 7, 4], 
  Z[13, 4, 14, 5]], 6}
{{1, -3}, PD[Y[1, 6, 2, 7], Y[12, 14, 1, 15], X[5, 13, 6, 14], 
  Y[2, 9, 3, 10], X[10, 8, 11, 7], Z[15, 11, 16, 12], X[16, 4, 13, 5], 
  Z[8, 3, 9, 4]], 7}
{{1, -3}, PD[X[1, 15, 2, 14], X[5, 1, 6, 12], Y[15, 5, 16, 4], 
  Z[2, 9, 3, 10], Y[13, 6, 14, 7], Z[11, 16, 12, 13], Z[3, 9, 4, 8], 
  X[10, 8, 11, 7]], 8}
{{1, -3}, PD[X[1, 15, 2, 14], Y[12, 5, 1, 6], Y[15, 5, 16, 4], 
  Z[2, 9, 3, 10], Y[13, 6, 14, 7], X[16, 12, 13, 11], Z[3, 9, 4, 8], 
  X[10, 8, 11, 7]], 9}
{{1, -3}, PD[Y[1, 15, 2, 14], X[12, 5, 1, 6], X[4, 15, 5, 16], 
  Y[2, 9, 3, 10], Z[13, 6, 14, 7], Y[11, 16, 12, 13], Y[3, 9, 4, 8], 
  X[7, 10, 8, 11]], 10}
{{1, -3}, PD[Y[1, 15, 2, 14], Y[12, 5, 1, 6], X[15, 5, 16, 4], 
  Y[2, 9, 3, 10], X[6, 14, 7, 13], Y[11, 16, 12, 13], Y[3, 9, 4, 8], 
  X[10, 8, 11, 7]], 11}


==> HARD EPD CODES/NEW_Hard_Markers_5_Crossings_9.txt <==
{{1, -2}, PD[Y[1, 10, 2, 11], X[18, 4, 1, 3], X[9, 12, 10, 13], 
  Y[2, 12, 3, 11], Y[17, 6, 18, 7], X[4, 14, 5, 13], Z[8, 16, 9, 15], 
  Z[7, 16, 8, 17], X[14, 6, 15, 5]], 1}
{{1, -2}, PD[Y[1, 10, 2, 11], X[18, 4, 1, 3], X[9, 12, 10, 13], 
  Y[2, 12, 3, 11], Y[17, 6, 18, 7], X[13, 4, 14, 5], Z[8, 16, 9, 15], 
  Z[7, 16, 8, 17], X[5, 14, 6, 15]], 2}
{{1, -2}, PD[Y[1, 10, 2, 11], X[18, 4, 1, 3], X[9, 12, 10, 13], 
  Y[2, 12, 3, 11], Z[17, 6, 18, 7], X[4, 14, 5, 13], Y[8, 16, 9, 15], 
  Y[7, 16, 8, 17], X[14, 6, 15, 5]], 3}
{{1, -2}, PD[Y[1, 10, 2, 11], X[18, 4, 1, 3], X[9, 12, 10, 13], 
  Y[2, 12, 3, 11], Z[17, 6, 18, 7], X[13, 4, 14, 5], Y[8, 16, 9, 15], 
  Y[7, 16, 8, 17], X[5, 14, 6, 15]], 4}
{{1, 0}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[15, 2, 16, 3], 
  Y[17, 8, 18, 9], X[10, 8, 11, 7], Y[3, 12, 4, 13], Z[14, 6, 15, 5], 
  X[6, 12, 7, 11], Y[4, 14, 5, 13]], 5}
{{1, 0}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[15, 2, 16, 3], 
  Y[17, 8, 18, 9], X[10, 8, 11, 7], Z[3, 12, 4, 13], Y[14, 6, 15, 5], 
  X[6, 12, 7, 11], Z[4, 14, 5, 13]], 6}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[15, 6, 16, 7], 
  X[2, 12, 3, 11], Y[17, 8, 18, 9], X[10, 8, 11, 7], Y[14, 4, 15, 3], 
  Z[5, 12, 6, 13], Y[13, 4, 14, 5]], 7}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[15, 6, 16, 7], 
  X[2, 12, 3, 11], Y[17, 8, 18, 9], X[10, 8, 11, 7], Z[14, 4, 15, 3], 
  Y[5, 12, 6, 13], Z[13, 4, 14, 5]], 8}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[15, 6, 16, 7], 
  X[2, 12, 3, 11], Y[17, 8, 18, 9], X[7, 10, 8, 11], Y[14, 4, 15, 3], 
  Z[5, 12, 6, 13], Y[13, 4, 14, 5]], 9}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[15, 6, 16, 7], 
  X[2, 12, 3, 11], Y[17, 8, 18, 9], X[7, 10, 8, 11], Z[14, 4, 15, 3], 
  Y[5, 12, 6, 13], Z[13, 4, 14, 5]], 10}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[15, 6, 16, 7], 
  X[11, 2, 12, 3], Y[17, 8, 18, 9], X[10, 8, 11, 7], Y[14, 4, 15, 3], 
  Z[5, 12, 6, 13], Y[13, 4, 14, 5]], 11}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[15, 6, 16, 7], 
  X[11, 2, 12, 3], Y[17, 8, 18, 9], X[10, 8, 11, 7], Z[14, 4, 15, 3], 
  Y[5, 12, 6, 13], Z[13, 4, 14, 5]], 12}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[6, 16, 7, 15], 
  X[2, 12, 3, 11], Y[17, 8, 18, 9], X[10, 8, 11, 7], Y[14, 4, 15, 3], 
  Z[5, 12, 6, 13], Y[13, 4, 14, 5]], 13}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[6, 16, 7, 15], 
  X[2, 12, 3, 11], Y[17, 8, 18, 9], X[10, 8, 11, 7], Z[14, 4, 15, 3], 
  Y[5, 12, 6, 13], Z[13, 4, 14, 5]], 14}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[6, 16, 7, 15], 
  X[11, 2, 12, 3], Y[17, 8, 18, 9], X[10, 8, 11, 7], Y[14, 4, 15, 3], 
  Z[5, 12, 6, 13], Y[13, 4, 14, 5]], 15}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[6, 16, 7, 15], 
  X[11, 2, 12, 3], Y[17, 8, 18, 9], X[10, 8, 11, 7], Z[14, 4, 15, 3], 
  Y[5, 12, 6, 13], Z[13, 4, 14, 5]], 16}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[6, 16, 7, 15], 
  X[11, 2, 12, 3], Y[17, 8, 18, 9], X[7, 10, 8, 11], Y[14, 4, 15, 3], 
  Z[5, 12, 6, 13], Y[13, 4, 14, 5]], 17}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[6, 16, 7, 15], 
  X[11, 2, 12, 3], Y[17, 8, 18, 9], X[7, 10, 8, 11], Z[14, 4, 15, 3], 
  Y[5, 12, 6, 13], Z[13, 4, 14, 5]], 18}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 13, 1, 14], X[5, 17, 6, 16], 
  Y[2, 11, 3, 12], Y[7, 15, 8, 14], X[12, 16, 13, 15], Y[4, 10, 5, 9], 
  X[17, 10, 18, 11], Y[3, 18, 4, 9]], 19}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 13, 1, 14], X[5, 17, 6, 16], 
  Z[2, 11, 3, 12], Y[7, 15, 8, 14], X[12, 16, 13, 15], Z[4, 10, 5, 9], 
  X[17, 10, 18, 11], Z[3, 18, 4, 9]], 20}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 13, 1, 14], X[16, 5, 17, 6], 
  Y[2, 11, 3, 12], Y[7, 15, 8, 14], X[12, 16, 13, 15], Y[4, 10, 5, 9], 
  X[10, 18, 11, 17], Y[3, 18, 4, 9]], 21}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 13, 1, 14], X[16, 5, 17, 6], 
  Z[2, 11, 3, 12], Y[7, 15, 8, 14], X[12, 16, 13, 15], Z[4, 10, 5, 9], 
  X[10, 18, 11, 17], Z[3, 18, 4, 9]], 22}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 13, 1, 14], Y[5, 17, 6, 16], 
  X[2, 11, 3, 12], Y[7, 15, 8, 14], X[12, 16, 13, 15], Y[4, 10, 5, 9], 
  X[10, 18, 11, 17], Y[3, 18, 4, 9]], 23}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 13, 1, 14], Y[5, 17, 6, 16], 
  X[11, 3, 12, 2], Y[7, 15, 8, 14], X[12, 16, 13, 15], Y[4, 10, 5, 9], 
  X[17, 10, 18, 11], Y[3, 18, 4, 9]], 24}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 13, 1, 14], Z[5, 17, 6, 16], 
  X[2, 11, 3, 12], Y[7, 15, 8, 14], X[12, 16, 13, 15], Z[4, 10, 5, 9], 
  X[10, 18, 11, 17], Z[3, 18, 4, 9]], 25}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 13, 1, 14], Z[5, 17, 6, 16], 
  X[11, 3, 12, 2], Y[7, 15, 8, 14], X[12, 16, 13, 15], Z[4, 10, 5, 9], 
  X[17, 10, 18, 11], Z[3, 18, 4, 9]], 26}
{{1, -2}, PD[Y[1, 11, 2, 10], X[18, 3, 1, 4], Z[11, 3, 12, 2], 
  X[9, 17, 10, 16], X[4, 17, 5, 18], X[12, 5, 13, 6], Y[15, 7, 16, 6], 
  Z[8, 13, 9, 14], Y[14, 7, 15, 8]], 27}
{{1, -2}, PD[Y[1, 11, 2, 10], X[18, 3, 1, 4], Z[11, 3, 12, 2], 
  X[9, 17, 10, 16], X[4, 17, 5, 18], X[12, 5, 13, 6], Z[15, 7, 16, 6], 
  Y[8, 13, 9, 14], Z[14, 7, 15, 8]], 28}
{{1, -2}, PD[Y[1, 11, 2, 10], X[18, 3, 1, 4], Z[11, 3, 12, 2], 
  X[16, 9, 17, 10], X[4, 17, 5, 18], X[5, 13, 6, 12], Y[15, 7, 16, 6], 
  Z[8, 13, 9, 14], Y[14, 7, 15, 8]], 29}
{{1, -2}, PD[Y[1, 11, 2, 10], X[18, 3, 1, 4], Z[11, 3, 12, 2], 
  X[16, 9, 17, 10], X[4, 17, 5, 18], X[5, 13, 6, 12], Z[15, 7, 16, 6], 
  Y[8, 13, 9, 14], Z[14, 7, 15, 8]], 30}
{{1, 0}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], Y[15, 6, 16, 7], X[5, 2, 6, 3], 
  Y[17, 8, 18, 9], X[10, 8, 11, 7], X[14, 12, 15, 11], Y[3, 12, 4, 13], 
  Y[4, 14, 5, 13]], 31}
{{1, 0}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], Y[15, 6, 16, 7], X[5, 2, 6, 3], 
  Y[17, 8, 18, 9], X[10, 8, 11, 7], X[14, 12, 15, 11], Z[3, 12, 4, 13], 
  Z[4, 14, 5, 13]], 32}
{{1, 0}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], Z[15, 6, 16, 7], X[5, 2, 6, 3], 
  Y[17, 8, 18, 9], X[10, 8, 11, 7], X[14, 12, 15, 11], Y[3, 12, 4, 13], 
  Y[4, 14, 5, 13]], 33}
{{1, 0}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], Z[15, 6, 16, 7], X[5, 2, 6, 3], 
  Y[17, 8, 18, 9], X[10, 8, 11, 7], X[14, 12, 15, 11], Z[3, 12, 4, 13], 
  Z[4, 14, 5, 13]], 34}
{{1, -2}, PD[X[1, 13, 2, 12], Y[10, 17, 1, 18], X[13, 7, 14, 6], 
  X[5, 2, 6, 3], Z[11, 9, 12, 8], Z[18, 9, 11, 10], X[16, 7, 17, 8], 
  Y[14, 4, 15, 3], Z[4, 16, 5, 15]], 35}
{{1, -2}, PD[X[1, 13, 2, 12], Y[10, 17, 1, 18], X[13, 7, 14, 6], 
  X[5, 2, 6, 3], Z[11, 9, 12, 8], Z[18, 9, 11, 10], X[16, 7, 17, 8], 
  Z[14, 4, 15, 3], Y[4, 16, 5, 15]], 36}
{{1, -2}, PD[Y[10, 2, 11, 1], Y[11, 18, 12, 1], X[9, 13, 10, 12], 
  X[2, 17, 3, 18], X[13, 9, 14, 8], Y[16, 7, 17, 8], X[6, 3, 7, 4], 
  Y[14, 6, 15, 5], Y[15, 4, 16, 5]], 37}
{{1, -2}, PD[Y[10, 2, 11, 1], Y[11, 18, 12, 1], X[9, 13, 10, 12], 
  X[2, 17, 3, 18], X[13, 9, 14, 8], Z[16, 7, 17, 8], X[6, 3, 7, 4], 
  Z[14, 6, 15, 5], Z[15, 4, 16, 5]], 38}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 14], X[9, 7, 10, 6], X[2, 13, 3, 14], 
  X[10, 16, 11, 17], Y[5, 13, 6, 12], Y[3, 15, 4, 16], X[17, 11, 18, 12], 
  Y[4, 15, 5, 18]], 39}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 14], X[9, 7, 10, 6], X[2, 13, 3, 14], 
  X[10, 16, 11, 17], Z[5, 13, 6, 12], Z[3, 15, 4, 16], X[17, 11, 18, 12], 
  Z[4, 15, 5, 18]], 40}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 14], X[9, 7, 10, 6], X[2, 13, 3, 14], 
  X[16, 11, 17, 10], Y[5, 13, 6, 12], Y[3, 15, 4, 16], X[11, 18, 12, 17], 
  Y[4, 15, 5, 18]], 41}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 14], X[9, 7, 10, 6], X[2, 13, 3, 14], 
  X[16, 11, 17, 10], Z[5, 13, 6, 12], Z[3, 15, 4, 16], X[11, 18, 12, 17], 
  Z[4, 15, 5, 18]], 42}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 14], X[9, 7, 10, 6], X[2, 13, 3, 14], 
  Y[10, 16, 11, 17], Z[5, 13, 6, 12], X[3, 15, 4, 16], Y[11, 18, 12, 17], 
  X[18, 4, 15, 5]], 43}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 14], X[9, 7, 10, 6], X[2, 13, 3, 14], 
  Y[10, 16, 11, 17], Z[5, 13, 6, 12], X[15, 4, 16, 3], Y[11, 18, 12, 17], 
  X[4, 15, 5, 18]], 44}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 14], X[9, 7, 10, 6], X[2, 13, 3, 14], 
  Z[10, 16, 11, 17], Y[5, 13, 6, 12], X[3, 15, 4, 16], Z[11, 18, 12, 17], 
  X[18, 4, 15, 5]], 45}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 14], X[9, 7, 10, 6], X[2, 13, 3, 14], 
  Z[10, 16, 11, 17], Y[5, 13, 6, 12], X[15, 4, 16, 3], Z[11, 18, 12, 17], 
  X[4, 15, 5, 18]], 46}
{{1, -2}, PD[Y[8, 2, 9, 1], Y[9, 18, 10, 1], X[7, 11, 8, 10], 
  X[2, 17, 3, 18], Y[6, 14, 7, 13], X[16, 12, 17, 11], X[12, 4, 13, 3], 
  Y[5, 14, 6, 15], Z[15, 4, 16, 5]], 47}
{{1, -2}, PD[Y[8, 2, 9, 1], Y[9, 18, 10, 1], X[7, 11, 8, 10], 
  X[2, 17, 3, 18], Z[6, 14, 7, 13], X[16, 12, 17, 11], X[12, 4, 13, 3], 
  Z[5, 14, 6, 15], Y[15, 4, 16, 5]], 48}
{{1, -3}, PD[Y[7, 2, 8, 1], Y[8, 4, 9, 1], X[6, 10, 7, 9], X[2, 17, 3, 16], 
  X[15, 4, 16, 3], Y[5, 13, 6, 12], Z[10, 18, 11, 17], X[11, 14, 12, 15], 
  Y[18, 13, 5, 14]], 49}
{{1, -3}, PD[Y[7, 2, 8, 1], Y[8, 4, 9, 1], X[6, 10, 7, 9], X[2, 17, 3, 16], 
  X[15, 4, 16, 3], Z[5, 13, 6, 12], Y[10, 18, 11, 17], X[11, 14, 12, 15], 
  Z[18, 13, 5, 14]], 50}
{{1, -3}, PD[X[1, 8, 2, 9], Y[10, 17, 1, 16], X[7, 13, 8, 14], 
  Y[2, 13, 3, 12], Y[9, 15, 10, 16], X[17, 15, 18, 14], X[3, 7, 4, 6], 
  Z[11, 5, 12, 6], Z[18, 5, 11, 4]], 51}
{{1, -3}, PD[X[1, 8, 2, 9], Y[10, 17, 1, 16], X[7, 13, 8, 14], 
  Z[2, 13, 3, 12], Y[9, 15, 10, 16], X[17, 15, 18, 14], X[3, 7, 4, 6], 
  Y[11, 5, 12, 6], Y[18, 5, 11, 4]], 52}
{{1, -3}, PD[X[1, 6, 2, 7], Y[8, 16, 1, 17], X[5, 10, 6, 9], Y[2, 10, 3, 11], 
  Y[7, 18, 8, 17], X[15, 9, 16, 18], Y[4, 13, 5, 12], Y[3, 13, 4, 14], 
  X[11, 14, 12, 15]], 53}
{{1, -3}, PD[X[1, 6, 2, 7], Y[8, 16, 1, 17], X[5, 10, 6, 9], Y[2, 10, 3, 11], 
  Y[7, 18, 8, 17], X[15, 9, 16, 18], Y[4, 13, 5, 12], Y[3, 13, 4, 14], 
  X[14, 12, 15, 11]], 54}
{{1, -3}, PD[X[1, 6, 2, 7], Y[8, 16, 1, 17], X[5, 10, 6, 9], Z[2, 10, 3, 11], 
  Y[7, 18, 8, 17], X[15, 9, 16, 18], Z[4, 13, 5, 12], Z[3, 13, 4, 14], 
  X[11, 14, 12, 15]], 55}
{{1, -3}, PD[X[1, 6, 2, 7], Y[8, 16, 1, 17], X[5, 10, 6, 9], Z[2, 10, 3, 11], 
  Y[7, 18, 8, 17], X[15, 9, 16, 18], Z[4, 13, 5, 12], Z[3, 13, 4, 14], 
  X[14, 12, 15, 11]], 56}
{{1, -2}, PD[X[1, 10, 2, 11], Y[12, 16, 1, 15], Y[9, 4, 10, 5], 
  Z[2, 8, 3, 7], Y[11, 14, 12, 15], X[16, 14, 17, 13], X[18, 5, 13, 6], 
  Y[8, 4, 9, 3], X[6, 17, 7, 18]], 57}
{{1, -2}, PD[X[1, 10, 2, 11], Y[12, 16, 1, 15], Z[9, 4, 10, 5], 
  Y[2, 8, 3, 7], Y[11, 14, 12, 15], X[16, 14, 17, 13], X[18, 5, 13, 6], 
  Z[8, 4, 9, 3], X[6, 17, 7, 18]], 58}
{{1, -2}, PD[X[1, 4, 2, 5], Y[14, 8, 1, 7], X[3, 17, 4, 16], X[17, 3, 18, 2], 
  Z[5, 12, 6, 13], Z[6, 14, 7, 13], X[8, 12, 9, 11], Y[15, 10, 16, 11], 
  Y[18, 10, 15, 9]], 59}
{{1, -2}, PD[X[1, 4, 2, 5], Y[14, 8, 1, 7], X[3, 17, 4, 16], X[17, 3, 18, 2], 
  Z[5, 12, 6, 13], Z[6, 14, 7, 13], X[8, 12, 9, 11], Z[15, 10, 16, 11], 
  Z[18, 10, 15, 9]], 60}
{{1, -2}, PD[X[1, 4, 2, 5], Y[14, 8, 1, 7], Y[3, 17, 4, 16], Y[2, 17, 3, 18], 
  Z[5, 12, 6, 13], Z[6, 14, 7, 13], X[8, 12, 9, 11], X[10, 16, 11, 15], 
  X[18, 10, 15, 9]], 61}
{{1, -2}, PD[X[1, 4, 2, 5], Y[14, 8, 1, 7], Z[3, 17, 4, 16], Z[2, 17, 3, 18], 
  Z[5, 12, 6, 13], Z[6, 14, 7, 13], X[8, 12, 9, 11], X[10, 16, 11, 15], 
  X[18, 10, 15, 9]], 62}
{{1, -2}, PD[X[15, 1, 16, 2], X[6, 14, 1, 15], X[16, 11, 17, 10], 
  X[2, 5, 3, 6], Y[13, 11, 14, 12], Y[17, 7, 18, 8], Z[9, 5, 10, 4], 
  Y[3, 9, 4, 8], Z[12, 18, 7, 13]], 63}
{{1, -2}, PD[Y[15, 1, 16, 2], Y[14, 1, 15, 6], X[16, 11, 17, 10], 
  X[2, 5, 3, 6], Y[13, 11, 14, 12], Y[17, 7, 18, 8], X[4, 9, 5, 10], 
  X[8, 3, 9, 4], Z[12, 18, 7, 13]], 64}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 18], X[9, 12, 10, 13], X[2, 5, 3, 6], 
  Z[17, 7, 18, 6], X[11, 16, 12, 17], X[15, 10, 16, 11], Y[13, 4, 14, 5], 
  Z[3, 14, 4, 15]], 65}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 18], X[9, 12, 10, 13], X[2, 5, 3, 6], 
  Z[17, 7, 18, 6], X[11, 16, 12, 17], X[15, 10, 16, 11], Z[13, 4, 14, 5], 
  Y[3, 14, 4, 15]], 66}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 18], X[9, 12, 10, 13], X[2, 5, 3, 6], 
  Z[17, 7, 18, 6], Y[11, 16, 12, 17], Y[10, 16, 11, 15], X[4, 14, 5, 13], 
  X[14, 4, 15, 3]], 67}
{{2, 0}, PD[X[1, 16, 2, 17], Y[10, 6, 1, 5], Y[15, 13, 16, 12], 
  X[17, 2, 18, 3], Z[4, 10, 5, 9], X[6, 11, 7, 12], Y[18, 13, 15, 14], 
  Z[3, 8, 4, 9], X[14, 7, 11, 8]], 68}
{{2, 0}, PD[X[1, 16, 2, 17], Y[10, 6, 1, 5], Z[15, 13, 16, 12], 
  X[17, 2, 18, 3], Z[4, 10, 5, 9], X[6, 11, 7, 12], Z[18, 13, 15, 14], 
  Z[3, 8, 4, 9], X[14, 7, 11, 8]], 69}
{{1, -3}, PD[X[1, 9, 2, 8], Y[18, 12, 1, 11], X[9, 12, 10, 13], 
  X[5, 2, 6, 3], X[16, 7, 17, 8], Z[10, 18, 11, 17], Y[13, 7, 14, 6], 
  Z[3, 14, 4, 15], Z[4, 16, 5, 15]], 70}
{{1, -3}, PD[X[1, 9, 2, 8], Y[18, 12, 1, 11], X[9, 12, 10, 13], 
  X[5, 2, 6, 3], X[16, 7, 17, 8], Z[10, 18, 11, 17], Z[13, 7, 14, 6], 
  Y[3, 14, 4, 15], Y[4, 16, 5, 15]], 71}
{{1, -3}, PD[Y[1, 9, 2, 8], Y[18, 12, 1, 11], X[9, 12, 10, 13], 
  X[5, 2, 6, 3], X[16, 7, 17, 8], Z[10, 18, 11, 17], X[13, 7, 14, 6], 
  Y[3, 14, 4, 15], Y[4, 16, 5, 15]], 72}
{{1, -3}, PD[Y[1, 9, 2, 8], Y[18, 12, 1, 11], X[9, 12, 10, 13], 
  X[5, 2, 6, 3], X[16, 7, 17, 8], Z[10, 18, 11, 17], X[13, 7, 14, 6], 
  Z[3, 14, 4, 15], Z[4, 16, 5, 15]], 73}
{{1, -3}, PD[Y[1, 14, 2, 15], Y[18, 11, 1, 12], X[13, 10, 14, 11], 
  Y[2, 7, 3, 8], X[15, 4, 16, 5], Z[12, 17, 13, 18], X[6, 9, 7, 10], 
  Y[3, 9, 4, 8], X[5, 16, 6, 17]], 74}
{{1, -3}, PD[X[1, 15, 2, 14], Y[12, 17, 1, 18], Z[15, 5, 16, 4], 
  X[2, 7, 3, 8], Z[13, 10, 14, 11], Z[18, 10, 13, 9], X[8, 12, 9, 11], 
  Z[16, 5, 17, 6], X[6, 3, 7, 4]], 75}
{{1, -2}, PD[Y[1, 12, 2, 13], X[18, 7, 1, 8], Z[11, 2, 12, 3], 
  X[13, 16, 14, 17], X[8, 17, 9, 18], X[6, 10, 7, 9], Y[3, 10, 4, 11], 
  Z[15, 5, 16, 4], Z[14, 5, 15, 6]], 76}
{{1, -2}, PD[Y[1, 12, 2, 13], Y[18, 7, 1, 8], Z[11, 2, 12, 3], 
  X[13, 16, 14, 17], Z[8, 17, 9, 18], X[6, 10, 7, 9], Y[3, 10, 4, 11], 
  X[15, 5, 16, 4], X[5, 15, 6, 14]], 77}
{{1, -2}, PD[X[1, 9, 2, 8], X[6, 17, 1, 18], Y[9, 5, 10, 4], Z[2, 11, 3, 12], 
  Y[7, 14, 8, 15], Y[18, 14, 7, 13], X[16, 5, 17, 6], Y[10, 3, 11, 4], 
  X[12, 16, 13, 15]], 78}
{{1, -2}, PD[X[1, 9, 2, 8], X[6, 17, 1, 18], Y[9, 5, 10, 4], Z[2, 11, 3, 12], 
  Z[7, 14, 8, 15], Z[18, 14, 7, 13], X[16, 5, 17, 6], Y[10, 3, 11, 4], 
  X[12, 16, 13, 15]], 79}
{{1, -2}, PD[X[1, 9, 2, 8], X[17, 1, 18, 6], Y[9, 5, 10, 4], Z[2, 11, 3, 12], 
  Y[7, 14, 8, 15], Y[18, 14, 7, 13], X[5, 17, 6, 16], Y[10, 3, 11, 4], 
  X[12, 16, 13, 15]], 80}
{{1, -2}, PD[X[1, 9, 2, 8], X[17, 1, 18, 6], Y[9, 5, 10, 4], Z[2, 11, 3, 12], 
  Z[7, 14, 8, 15], Z[18, 14, 7, 13], X[5, 17, 6, 16], Y[10, 3, 11, 4], 
  X[12, 16, 13, 15]], 81}
{{1, -2}, PD[X[1, 9, 2, 8], Y[6, 17, 1, 18], Z[9, 5, 10, 4], Y[2, 11, 3, 12], 
  X[14, 8, 15, 7], X[18, 14, 7, 13], Y[5, 17, 6, 16], Z[10, 3, 11, 4], 
  X[12, 16, 13, 15]], 82}
{{1, -3}, PD[X[1, 4, 2, 5], X[18, 9, 1, 10], Y[3, 16, 4, 17], 
  Y[2, 16, 3, 15], Y[5, 12, 6, 13], X[10, 13, 11, 14], X[8, 17, 9, 18], 
  Z[14, 7, 15, 8], Z[11, 6, 12, 7]], 83}
{{1, -2}, PD[X[16, 2, 17, 1], X[10, 18, 1, 17], Y[15, 7, 16, 6], 
  Y[2, 7, 3, 8], Z[9, 14, 10, 13], Y[18, 5, 15, 6], X[3, 11, 4, 12], 
  Z[8, 12, 9, 13], X[14, 4, 11, 5]], 84}
{{1, -2}, PD[Y[16, 2, 17, 1], Y[17, 10, 18, 1], X[15, 7, 16, 6], 
  Z[2, 7, 3, 8], X[13, 9, 14, 10], X[5, 15, 6, 18], Z[3, 11, 4, 12], 
  X[8, 12, 9, 13], Y[14, 4, 11, 5]], 85}
{{1, -3}, PD[Y[1, 14, 2, 15], X[18, 9, 1, 10], Z[13, 2, 14, 3], 
  X[15, 7, 16, 6], Z[10, 6, 11, 5], X[4, 18, 5, 17], X[8, 3, 9, 4], 
  Z[12, 7, 13, 8], Y[16, 12, 17, 11]], 86}
{{1, -3}, PD[Y[1, 14, 2, 15], X[18, 9, 1, 10], Z[13, 2, 14, 3], 
  X[15, 7, 16, 6], Z[10, 6, 11, 5], Z[17, 4, 18, 5], Z[8, 3, 9, 4], 
  X[7, 13, 8, 12], X[11, 16, 12, 17]], 87}
{{1, -2}, PD[X[1, 17, 2, 16], Y[14, 7, 1, 8], Y[17, 7, 18, 6], X[5, 2, 6, 3], 
  Y[15, 8, 16, 9], X[18, 14, 15, 13], Y[3, 10, 4, 11], Y[4, 12, 5, 11], 
  X[12, 10, 13, 9]], 88}
{{1, -2}, PD[X[1, 17, 2, 16], Y[14, 7, 1, 8], Y[17, 7, 18, 6], X[5, 2, 6, 3], 
  Y[15, 8, 16, 9], X[18, 14, 15, 13], Z[3, 10, 4, 11], Z[4, 12, 5, 11], 
  X[12, 10, 13, 9]], 89}
{{1, -2}, PD[Y[1, 17, 2, 16], Y[14, 7, 1, 8], X[17, 7, 18, 6], X[5, 2, 6, 3], 
  X[8, 16, 9, 15], Y[13, 18, 14, 15], Y[3, 10, 4, 11], Y[4, 12, 5, 11], 
  X[12, 10, 13, 9]], 90}
{{1, -2}, PD[Y[1, 17, 2, 16], Y[14, 7, 1, 8], X[17, 7, 18, 6], X[5, 2, 6, 3], 
  X[8, 16, 9, 15], Y[13, 18, 14, 15], Z[3, 10, 4, 11], Z[4, 12, 5, 11], 
  X[12, 10, 13, 9]], 91}
{{1, -2}, PD[X[1, 17, 2, 16], X[7, 14, 8, 1], X[17, 8, 18, 9], 
  Y[2, 11, 3, 12], Y[15, 7, 16, 6], Z[13, 18, 14, 15], Z[9, 5, 10, 4], 
  Z[10, 3, 11, 4], X[12, 5, 13, 6]], 92}
{{1, -2}, PD[X[1, 17, 2, 16], X[7, 14, 8, 1], X[17, 8, 18, 9], 
  Y[2, 11, 3, 12], Z[15, 7, 16, 6], Y[13, 18, 14, 15], Z[9, 5, 10, 4], 
  Z[10, 3, 11, 4], X[12, 5, 13, 6]], 93}
{{1, -3}, PD[X[1, 9, 2, 8], X[5, 1, 6, 18], X[9, 5, 10, 4], Y[2, 15, 3, 16], 
  Y[7, 12, 8, 13], Y[6, 12, 7, 11], Y[17, 10, 18, 11], Y[3, 15, 4, 14], 
  X[16, 14, 17, 13]], 94}
{{1, -3}, PD[X[1, 9, 2, 8], X[5, 1, 6, 18], X[9, 5, 10, 4], Y[2, 15, 3, 16], 
  Z[7, 12, 8, 13], Z[6, 12, 7, 11], Z[17, 10, 18, 11], Y[3, 15, 4, 14], 
  X[16, 14, 17, 13]], 95}
{{1, -3}, PD[X[1, 9, 2, 8], Y[18, 5, 1, 6], X[9, 5, 10, 4], Y[2, 15, 3, 16], 
  Z[7, 12, 8, 13], Z[6, 12, 7, 11], X[17, 10, 18, 11], Y[3, 15, 4, 14], 
  X[16, 14, 17, 13]], 96}
{{1, -3}, PD[X[1, 9, 2, 8], Y[18, 5, 1, 6], X[9, 5, 10, 4], Z[2, 15, 3, 16], 
  Z[7, 12, 8, 13], Z[6, 12, 7, 11], X[17, 10, 18, 11], Z[3, 15, 4, 14], 
  X[16, 14, 17, 13]], 97}
{{1, -2}, PD[X[1, 7, 2, 6], Y[18, 13, 1, 14], Y[7, 13, 8, 12], 
  X[11, 2, 12, 3], Y[5, 14, 6, 15], X[8, 18, 9, 17], Y[3, 17, 4, 16], 
  Y[10, 15, 11, 16], X[4, 9, 5, 10]], 98}
{{1, -2}, PD[X[1, 7, 2, 6], Y[18, 13, 1, 14], Y[7, 13, 8, 12], 
  Y[2, 12, 3, 11], X[5, 14, 6, 15], X[8, 18, 9, 17], X[16, 3, 17, 4], 
  Z[10, 15, 11, 16], Y[4, 9, 5, 10]], 99}
{{1, -2}, PD[Y[1, 7, 2, 6], X[18, 13, 1, 14], Z[7, 13, 8, 12], 
  X[11, 2, 12, 3], X[14, 6, 15, 5], Y[17, 8, 18, 9], X[3, 17, 4, 16], 
  Z[10, 15, 11, 16], Y[4, 9, 5, 10]], 100}
{{1, -2}, PD[Y[1, 7, 2, 6], X[18, 13, 1, 14], Z[7, 13, 8, 12], 
  X[11, 2, 12, 3], Z[5, 14, 6, 15], X[8, 18, 9, 17], Z[3, 17, 4, 16], 
  X[15, 11, 16, 10], Z[4, 9, 5, 10]], 101}
{{1, -2}, PD[Y[1, 7, 2, 6], Y[18, 13, 1, 14], X[7, 13, 8, 12], 
  X[11, 2, 12, 3], X[14, 6, 15, 5], Y[17, 8, 18, 9], Z[3, 17, 4, 16], 
  Z[10, 15, 11, 16], X[4, 9, 5, 10]], 102}
{{1, -2}, PD[Y[1, 7, 2, 6], Y[18, 13, 1, 14], X[7, 13, 8, 12], 
  Y[2, 12, 3, 11], X[14, 6, 15, 5], X[17, 8, 18, 9], Y[3, 17, 4, 16], 
  X[10, 15, 11, 16], Y[4, 9, 5, 10]], 103}
{{1, -2}, PD[Y[1, 10, 2, 11], X[18, 4, 1, 3], X[9, 12, 10, 13], 
  Y[2, 12, 3, 11], Y[17, 6, 18, 7], X[4, 14, 5, 13], Z[8, 16, 9, 15], 
  Z[7, 16, 8, 17], X[14, 6, 15, 5]], 1}
{{1, -2}, PD[Y[1, 10, 2, 11], X[18, 4, 1, 3], X[9, 12, 10, 13], 
  Y[2, 12, 3, 11], Y[17, 6, 18, 7], X[13, 4, 14, 5], Z[8, 16, 9, 15], 
  Z[7, 16, 8, 17], X[5, 14, 6, 15]], 2}
{{1, -2}, PD[Y[1, 10, 2, 11], X[18, 4, 1, 3], X[9, 12, 10, 13], 
  Y[2, 12, 3, 11], Z[17, 6, 18, 7], X[4, 14, 5, 13], Y[8, 16, 9, 15], 
  Y[7, 16, 8, 17], X[14, 6, 15, 5]], 3}
{{1, -2}, PD[Y[1, 10, 2, 11], X[18, 4, 1, 3], X[9, 12, 10, 13], 
  Y[2, 12, 3, 11], Z[17, 6, 18, 7], X[13, 4, 14, 5], Y[8, 16, 9, 15], 
  Y[7, 16, 8, 17], X[5, 14, 6, 15]], 4}
{{1, 0}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[15, 2, 16, 3], 
  Y[17, 8, 18, 9], X[10, 8, 11, 7], Y[3, 12, 4, 13], Z[14, 6, 15, 5], 
  X[6, 12, 7, 11], Y[4, 14, 5, 13]], 5}
{{1, 0}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[15, 2, 16, 3], 
  Y[17, 8, 18, 9], X[10, 8, 11, 7], Z[3, 12, 4, 13], Y[14, 6, 15, 5], 
  X[6, 12, 7, 11], Z[4, 14, 5, 13]], 6}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[15, 6, 16, 7], 
  X[2, 12, 3, 11], Y[17, 8, 18, 9], X[10, 8, 11, 7], Y[14, 4, 15, 3], 
  Z[5, 12, 6, 13], Y[13, 4, 14, 5]], 7}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[15, 6, 16, 7], 
  X[2, 12, 3, 11], Y[17, 8, 18, 9], X[10, 8, 11, 7], Z[14, 4, 15, 3], 
  Y[5, 12, 6, 13], Z[13, 4, 14, 5]], 8}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[15, 6, 16, 7], 
  X[2, 12, 3, 11], Y[17, 8, 18, 9], X[7, 10, 8, 11], Y[14, 4, 15, 3], 
  Z[5, 12, 6, 13], Y[13, 4, 14, 5]], 9}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[15, 6, 16, 7], 
  X[2, 12, 3, 11], Y[17, 8, 18, 9], X[7, 10, 8, 11], Z[14, 4, 15, 3], 
  Y[5, 12, 6, 13], Z[13, 4, 14, 5]], 10}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[15, 6, 16, 7], 
  X[11, 2, 12, 3], Y[17, 8, 18, 9], X[10, 8, 11, 7], Y[14, 4, 15, 3], 
  Z[5, 12, 6, 13], Y[13, 4, 14, 5]], 11}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[15, 6, 16, 7], 
  X[11, 2, 12, 3], Y[17, 8, 18, 9], X[10, 8, 11, 7], Z[14, 4, 15, 3], 
  Y[5, 12, 6, 13], Z[13, 4, 14, 5]], 12}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[6, 16, 7, 15], 
  X[2, 12, 3, 11], Y[17, 8, 18, 9], X[10, 8, 11, 7], Y[14, 4, 15, 3], 
  Z[5, 12, 6, 13], Y[13, 4, 14, 5]], 13}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[6, 16, 7, 15], 
  X[2, 12, 3, 11], Y[17, 8, 18, 9], X[10, 8, 11, 7], Z[14, 4, 15, 3], 
  Y[5, 12, 6, 13], Z[13, 4, 14, 5]], 14}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[6, 16, 7, 15], 
  X[11, 2, 12, 3], Y[17, 8, 18, 9], X[10, 8, 11, 7], Y[14, 4, 15, 3], 
  Z[5, 12, 6, 13], Y[13, 4, 14, 5]], 15}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[6, 16, 7, 15], 
  X[11, 2, 12, 3], Y[17, 8, 18, 9], X[10, 8, 11, 7], Z[14, 4, 15, 3], 
  Y[5, 12, 6, 13], Z[13, 4, 14, 5]], 16}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[6, 16, 7, 15], 
  X[11, 2, 12, 3], Y[17, 8, 18, 9], X[7, 10, 8, 11], Y[14, 4, 15, 3], 
  Z[5, 12, 6, 13], Y[13, 4, 14, 5]], 17}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[6, 16, 7, 15], 
  X[11, 2, 12, 3], Y[17, 8, 18, 9], X[7, 10, 8, 11], Z[14, 4, 15, 3], 
  Y[5, 12, 6, 13], Z[13, 4, 14, 5]], 18}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 13, 1, 14], X[5, 17, 6, 16], 
  Y[2, 11, 3, 12], Y[7, 15, 8, 14], X[12, 16, 13, 15], Y[4, 10, 5, 9], 
  X[17, 10, 18, 11], Y[3, 18, 4, 9]], 19}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 13, 1, 14], X[5, 17, 6, 16], 
  Z[2, 11, 3, 12], Y[7, 15, 8, 14], X[12, 16, 13, 15], Z[4, 10, 5, 9], 
  X[17, 10, 18, 11], Z[3, 18, 4, 9]], 20}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 13, 1, 14], X[16, 5, 17, 6], 
  Y[2, 11, 3, 12], Y[7, 15, 8, 14], X[12, 16, 13, 15], Y[4, 10, 5, 9], 
  X[10, 18, 11, 17], Y[3, 18, 4, 9]], 21}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 13, 1, 14], X[16, 5, 17, 6], 
  Z[2, 11, 3, 12], Y[7, 15, 8, 14], X[12, 16, 13, 15], Z[4, 10, 5, 9], 
  X[10, 18, 11, 17], Z[3, 18, 4, 9]], 22}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 13, 1, 14], Y[5, 17, 6, 16], 
  X[2, 11, 3, 12], Y[7, 15, 8, 14], X[12, 16, 13, 15], Y[4, 10, 5, 9], 
  X[10, 18, 11, 17], Y[3, 18, 4, 9]], 23}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 13, 1, 14], Y[5, 17, 6, 16], 
  X[11, 3, 12, 2], Y[7, 15, 8, 14], X[12, 16, 13, 15], Y[4, 10, 5, 9], 
  X[17, 10, 18, 11], Y[3, 18, 4, 9]], 24}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 13, 1, 14], Z[5, 17, 6, 16], 
  X[2, 11, 3, 12], Y[7, 15, 8, 14], X[12, 16, 13, 15], Z[4, 10, 5, 9], 
  X[10, 18, 11, 17], Z[3, 18, 4, 9]], 25}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 13, 1, 14], Z[5, 17, 6, 16], 
  X[11, 3, 12, 2], Y[7, 15, 8, 14], X[12, 16, 13, 15], Z[4, 10, 5, 9], 
  X[17, 10, 18, 11], Z[3, 18, 4, 9]], 26}
{{1, -2}, PD[Y[1, 11, 2, 10], X[18, 3, 1, 4], Z[11, 3, 12, 2], 
  X[9, 17, 10, 16], X[4, 17, 5, 18], X[12, 5, 13, 6], Y[15, 7, 16, 6], 
  Z[8, 13, 9, 14], Y[14, 7, 15, 8]], 27}
{{1, -2}, PD[Y[1, 11, 2, 10], X[18, 3, 1, 4], Z[11, 3, 12, 2], 
  X[9, 17, 10, 16], X[4, 17, 5, 18], X[12, 5, 13, 6], Z[15, 7, 16, 6], 
  Y[8, 13, 9, 14], Z[14, 7, 15, 8]], 28}
{{1, -2}, PD[Y[1, 11, 2, 10], X[18, 3, 1, 4], Z[11, 3, 12, 2], 
  X[16, 9, 17, 10], X[4, 17, 5, 18], X[5, 13, 6, 12], Y[15, 7, 16, 6], 
  Z[8, 13, 9, 14], Y[14, 7, 15, 8]], 29}
{{1, -2}, PD[Y[1, 11, 2, 10], X[18, 3, 1, 4], Z[11, 3, 12, 2], 
  X[16, 9, 17, 10], X[4, 17, 5, 18], X[5, 13, 6, 12], Z[15, 7, 16, 6], 
  Y[8, 13, 9, 14], Z[14, 7, 15, 8]], 30}
{{1, 0}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], Y[15, 6, 16, 7], X[5, 2, 6, 3], 
  Y[17, 8, 18, 9], X[10, 8, 11, 7], X[14, 12, 15, 11], Y[3, 12, 4, 13], 
  Y[4, 14, 5, 13]], 31}
{{1, 0}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], Y[15, 6, 16, 7], X[5, 2, 6, 3], 
  Y[17, 8, 18, 9], X[10, 8, 11, 7], X[14, 12, 15, 11], Z[3, 12, 4, 13], 
  Z[4, 14, 5, 13]], 32}
{{1, 0}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], Z[15, 6, 16, 7], X[5, 2, 6, 3], 
  Y[17, 8, 18, 9], X[10, 8, 11, 7], X[14, 12, 15, 11], Y[3, 12, 4, 13], 
  Y[4, 14, 5, 13]], 33}
{{1, 0}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], Z[15, 6, 16, 7], X[5, 2, 6, 3], 
  Y[17, 8, 18, 9], X[10, 8, 11, 7], X[14, 12, 15, 11], Z[3, 12, 4, 13], 
  Z[4, 14, 5, 13]], 34}
{{1, -2}, PD[X[1, 13, 2, 12], Y[10, 17, 1, 18], X[13, 7, 14, 6], 
  X[5, 2, 6, 3], Z[11, 9, 12, 8], Z[18, 9, 11, 10], X[16, 7, 17, 8], 
  Y[14, 4, 15, 3], Z[4, 16, 5, 15]], 35}
{{1, -2}, PD[X[1, 13, 2, 12], Y[10, 17, 1, 18], X[13, 7, 14, 6], 
  X[5, 2, 6, 3], Z[11, 9, 12, 8], Z[18, 9, 11, 10], X[16, 7, 17, 8], 
  Z[14, 4, 15, 3], Y[4, 16, 5, 15]], 36}
{{1, -2}, PD[Y[10, 2, 11, 1], Y[11, 18, 12, 1], X[9, 13, 10, 12], 
  X[2, 17, 3, 18], X[13, 9, 14, 8], Y[16, 7, 17, 8], X[6, 3, 7, 4], 
  Y[14, 6, 15, 5], Y[15, 4, 16, 5]], 37}
{{1, -2}, PD[Y[10, 2, 11, 1], Y[11, 18, 12, 1], X[9, 13, 10, 12], 
  X[2, 17, 3, 18], X[13, 9, 14, 8], Z[16, 7, 17, 8], X[6, 3, 7, 4], 
  Z[14, 6, 15, 5], Z[15, 4, 16, 5]], 38}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 14], X[9, 7, 10, 6], X[2, 13, 3, 14], 
  X[10, 16, 11, 17], Y[5, 13, 6, 12], Y[3, 15, 4, 16], X[17, 11, 18, 12], 
  Y[4, 15, 5, 18]], 39}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 14], X[9, 7, 10, 6], X[2, 13, 3, 14], 
  X[10, 16, 11, 17], Z[5, 13, 6, 12], Z[3, 15, 4, 16], X[17, 11, 18, 12], 
  Z[4, 15, 5, 18]], 40}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 14], X[9, 7, 10, 6], X[2, 13, 3, 14], 
  X[16, 11, 17, 10], Y[5, 13, 6, 12], Y[3, 15, 4, 16], X[11, 18, 12, 17], 
  Y[4, 15, 5, 18]], 41}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 14], X[9, 7, 10, 6], X[2, 13, 3, 14], 
  X[16, 11, 17, 10], Z[5, 13, 6, 12], Z[3, 15, 4, 16], X[11, 18, 12, 17], 
  Z[4, 15, 5, 18]], 42}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 14], X[9, 7, 10, 6], X[2, 13, 3, 14], 
  Y[10, 16, 11, 17], Z[5, 13, 6, 12], X[3, 15, 4, 16], Y[11, 18, 12, 17], 
  X[18, 4, 15, 5]], 43}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 14], X[9, 7, 10, 6], X[2, 13, 3, 14], 
  Y[10, 16, 11, 17], Z[5, 13, 6, 12], X[15, 4, 16, 3], Y[11, 18, 12, 17], 
  X[4, 15, 5, 18]], 44}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 14], X[9, 7, 10, 6], X[2, 13, 3, 14], 
  Z[10, 16, 11, 17], Y[5, 13, 6, 12], X[3, 15, 4, 16], Z[11, 18, 12, 17], 
  X[18, 4, 15, 5]], 45}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 14], X[9, 7, 10, 6], X[2, 13, 3, 14], 
  Z[10, 16, 11, 17], Y[5, 13, 6, 12], X[15, 4, 16, 3], Z[11, 18, 12, 17], 
  X[4, 15, 5, 18]], 46}
{{1, -2}, PD[Y[8, 2, 9, 1], Y[9, 18, 10, 1], X[7, 11, 8, 10], 
  X[2, 17, 3, 18], Y[6, 14, 7, 13], X[16, 12, 17, 11], X[12, 4, 13, 3], 
  Y[5, 14, 6, 15], Z[15, 4, 16, 5]], 47}
{{1, -2}, PD[Y[8, 2, 9, 1], Y[9, 18, 10, 1], X[7, 11, 8, 10], 
  X[2, 17, 3, 18], Z[6, 14, 7, 13], X[16, 12, 17, 11], X[12, 4, 13, 3], 
  Z[5, 14, 6, 15], Y[15, 4, 16, 5]], 48}
{{1, -3}, PD[Y[7, 2, 8, 1], Y[8, 4, 9, 1], X[6, 10, 7, 9], X[2, 17, 3, 16], 
  X[15, 4, 16, 3], Y[5, 13, 6, 12], Z[10, 18, 11, 17], X[11, 14, 12, 15], 
  Y[18, 13, 5, 14]], 49}
{{1, -3}, PD[Y[7, 2, 8, 1], Y[8, 4, 9, 1], X[6, 10, 7, 9], X[2, 17, 3, 16], 
  X[15, 4, 16, 3], Z[5, 13, 6, 12], Y[10, 18, 11, 17], X[11, 14, 12, 15], 
  Z[18, 13, 5, 14]], 50}
{{1, -3}, PD[X[1, 8, 2, 9], Y[10, 17, 1, 16], X[7, 13, 8, 14], 
  Y[2, 13, 3, 12], Y[9, 15, 10, 16], X[17, 15, 18, 14], X[3, 7, 4, 6], 
  Z[11, 5, 12, 6], Z[18, 5, 11, 4]], 51}
{{1, -3}, PD[X[1, 8, 2, 9], Y[10, 17, 1, 16], X[7, 13, 8, 14], 
  Z[2, 13, 3, 12], Y[9, 15, 10, 16], X[17, 15, 18, 14], X[3, 7, 4, 6], 
  Y[11, 5, 12, 6], Y[18, 5, 11, 4]], 52}
{{1, -3}, PD[X[1, 6, 2, 7], Y[8, 16, 1, 17], X[5, 10, 6, 9], Y[2, 10, 3, 11], 
  Y[7, 18, 8, 17], X[15, 9, 16, 18], Y[4, 13, 5, 12], Y[3, 13, 4, 14], 
  X[11, 14, 12, 15]], 53}
{{1, -3}, PD[X[1, 6, 2, 7], Y[8, 16, 1, 17], X[5, 10, 6, 9], Y[2, 10, 3, 11], 
  Y[7, 18, 8, 17], X[15, 9, 16, 18], Y[4, 13, 5, 12], Y[3, 13, 4, 14], 
  X[14, 12, 15, 11]], 54}
{{1, -3}, PD[X[1, 6, 2, 7], Y[8, 16, 1, 17], X[5, 10, 6, 9], Z[2, 10, 3, 11], 
  Y[7, 18, 8, 17], X[15, 9, 16, 18], Z[4, 13, 5, 12], Z[3, 13, 4, 14], 
  X[11, 14, 12, 15]], 55}
{{1, -3}, PD[X[1, 6, 2, 7], Y[8, 16, 1, 17], X[5, 10, 6, 9], Z[2, 10, 3, 11], 
  Y[7, 18, 8, 17], X[15, 9, 16, 18], Z[4, 13, 5, 12], Z[3, 13, 4, 14], 
  X[14, 12, 15, 11]], 56}
{{1, -2}, PD[X[1, 10, 2, 11], Y[12, 16, 1, 15], Y[9, 4, 10, 5], 
  Z[2, 8, 3, 7], Y[11, 14, 12, 15], X[16, 14, 17, 13], X[18, 5, 13, 6], 
  Y[8, 4, 9, 3], X[6, 17, 7, 18]], 57}
{{1, -2}, PD[X[1, 10, 2, 11], Y[12, 16, 1, 15], Z[9, 4, 10, 5], 
  Y[2, 8, 3, 7], Y[11, 14, 12, 15], X[16, 14, 17, 13], X[18, 5, 13, 6], 
  Z[8, 4, 9, 3], X[6, 17, 7, 18]], 58}
{{1, -2}, PD[X[1, 4, 2, 5], Y[14, 8, 1, 7], X[3, 17, 4, 16], X[17, 3, 18, 2], 
  Z[5, 12, 6, 13], Z[6, 14, 7, 13], X[8, 12, 9, 11], Y[15, 10, 16, 11], 
  Y[18, 10, 15, 9]], 59}
{{1, -2}, PD[X[1, 4, 2, 5], Y[14, 8, 1, 7], X[3, 17, 4, 16], X[17, 3, 18, 2], 
  Z[5, 12, 6, 13], Z[6, 14, 7, 13], X[8, 12, 9, 11], Z[15, 10, 16, 11], 
  Z[18, 10, 15, 9]], 60}
{{1, -2}, PD[X[1, 4, 2, 5], Y[14, 8, 1, 7], Y[3, 17, 4, 16], Y[2, 17, 3, 18], 
  Z[5, 12, 6, 13], Z[6, 14, 7, 13], X[8, 12, 9, 11], X[10, 16, 11, 15], 
  X[18, 10, 15, 9]], 61}
{{1, -2}, PD[X[1, 4, 2, 5], Y[14, 8, 1, 7], Z[3, 17, 4, 16], Z[2, 17, 3, 18], 
  Z[5, 12, 6, 13], Z[6, 14, 7, 13], X[8, 12, 9, 11], X[10, 16, 11, 15], 
  X[18, 10, 15, 9]], 62}
{{1, -2}, PD[X[15, 1, 16, 2], X[6, 14, 1, 15], X[16, 11, 17, 10], 
  X[2, 5, 3, 6], Y[13, 11, 14, 12], Y[17, 7, 18, 8], Z[9, 5, 10, 4], 
  Y[3, 9, 4, 8], Z[12, 18, 7, 13]], 63}
{{1, -2}, PD[Y[15, 1, 16, 2], Y[14, 1, 15, 6], X[16, 11, 17, 10], 
  X[2, 5, 3, 6], Y[13, 11, 14, 12], Y[17, 7, 18, 8], X[4, 9, 5, 10], 
  X[8, 3, 9, 4], Z[12, 18, 7, 13]], 64}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 18], X[9, 12, 10, 13], X[2, 5, 3, 6], 
  Z[17, 7, 18, 6], X[11, 16, 12, 17], X[15, 10, 16, 11], Y[13, 4, 14, 5], 
  Z[3, 14, 4, 15]], 65}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 18], X[9, 12, 10, 13], X[2, 5, 3, 6], 
  Z[17, 7, 18, 6], X[11, 16, 12, 17], X[15, 10, 16, 11], Z[13, 4, 14, 5], 
  Y[3, 14, 4, 15]], 66}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 18], X[9, 12, 10, 13], X[2, 5, 3, 6], 
  Z[17, 7, 18, 6], Y[11, 16, 12, 17], Y[10, 16, 11, 15], X[4, 14, 5, 13], 
  X[14, 4, 15, 3]], 67}
{{2, 0}, PD[X[1, 16, 2, 17], Y[10, 6, 1, 5], Y[15, 13, 16, 12], 
  X[17, 2, 18, 3], Z[4, 10, 5, 9], X[6, 11, 7, 12], Y[18, 13, 15, 14], 
  Z[3, 8, 4, 9], X[14, 7, 11, 8]], 68}
{{2, 0}, PD[X[1, 16, 2, 17], Y[10, 6, 1, 5], Z[15, 13, 16, 12], 
  X[17, 2, 18, 3], Z[4, 10, 5, 9], X[6, 11, 7, 12], Z[18, 13, 15, 14], 
  Z[3, 8, 4, 9], X[14, 7, 11, 8]], 69}
{{1, -3}, PD[X[1, 9, 2, 8], Y[18, 12, 1, 11], X[9, 12, 10, 13], 
  X[5, 2, 6, 3], X[16, 7, 17, 8], Z[10, 18, 11, 17], Y[13, 7, 14, 6], 
  Z[3, 14, 4, 15], Z[4, 16, 5, 15]], 70}
{{1, -3}, PD[X[1, 9, 2, 8], Y[18, 12, 1, 11], X[9, 12, 10, 13], 
  X[5, 2, 6, 3], X[16, 7, 17, 8], Z[10, 18, 11, 17], Z[13, 7, 14, 6], 
  Y[3, 14, 4, 15], Y[4, 16, 5, 15]], 71}
{{1, -3}, PD[Y[1, 9, 2, 8], Y[18, 12, 1, 11], X[9, 12, 10, 13], 
  X[5, 2, 6, 3], X[16, 7, 17, 8], Z[10, 18, 11, 17], X[13, 7, 14, 6], 
  Y[3, 14, 4, 15], Y[4, 16, 5, 15]], 72}
{{1, -3}, PD[Y[1, 9, 2, 8], Y[18, 12, 1, 11], X[9, 12, 10, 13], 
  X[5, 2, 6, 3], X[16, 7, 17, 8], Z[10, 18, 11, 17], X[13, 7, 14, 6], 
  Z[3, 14, 4, 15], Z[4, 16, 5, 15]], 73}
{{1, -3}, PD[Y[1, 14, 2, 15], Y[18, 11, 1, 12], X[13, 10, 14, 11], 
  Y[2, 7, 3, 8], X[15, 4, 16, 5], Z[12, 17, 13, 18], X[6, 9, 7, 10], 
  Y[3, 9, 4, 8], X[5, 16, 6, 17]], 74}
{{1, -3}, PD[X[1, 15, 2, 14], Y[12, 17, 1, 18], Z[15, 5, 16, 4], 
  X[2, 7, 3, 8], Z[13, 10, 14, 11], Z[18, 10, 13, 9], X[8, 12, 9, 11], 
  Z[16, 5, 17, 6], X[6, 3, 7, 4]], 75}
{{1, -2}, PD[Y[1, 12, 2, 13], X[18, 7, 1, 8], Z[11, 2, 12, 3], 
  X[13, 16, 14, 17], X[8, 17, 9, 18], X[6, 10, 7, 9], Y[3, 10, 4, 11], 
  Z[15, 5, 16, 4], Z[14, 5, 15, 6]], 76}
{{1, -2}, PD[Y[1, 12, 2, 13], Y[18, 7, 1, 8], Z[11, 2, 12, 3], 
  X[13, 16, 14, 17], Z[8, 17, 9, 18], X[6, 10, 7, 9], Y[3, 10, 4, 11], 
  X[15, 5, 16, 4], X[5, 15, 6, 14]], 77}
{{1, -2}, PD[X[1, 9, 2, 8], X[6, 17, 1, 18], Y[9, 5, 10, 4], Z[2, 11, 3, 12], 
  Y[7, 14, 8, 15], Y[18, 14, 7, 13], X[16, 5, 17, 6], Y[10, 3, 11, 4], 
  X[12, 16, 13, 15]], 78}
{{1, -2}, PD[X[1, 9, 2, 8], X[6, 17, 1, 18], Y[9, 5, 10, 4], Z[2, 11, 3, 12], 
  Z[7, 14, 8, 15], Z[18, 14, 7, 13], X[16, 5, 17, 6], Y[10, 3, 11, 4], 
  X[12, 16, 13, 15]], 79}
{{1, -2}, PD[X[1, 9, 2, 8], X[17, 1, 18, 6], Y[9, 5, 10, 4], Z[2, 11, 3, 12], 
  Y[7, 14, 8, 15], Y[18, 14, 7, 13], X[5, 17, 6, 16], Y[10, 3, 11, 4], 
  X[12, 16, 13, 15]], 80}
{{1, -2}, PD[X[1, 9, 2, 8], X[17, 1, 18, 6], Y[9, 5, 10, 4], Z[2, 11, 3, 12], 
  Z[7, 14, 8, 15], Z[18, 14, 7, 13], X[5, 17, 6, 16], Y[10, 3, 11, 4], 
  X[12, 16, 13, 15]], 81}
{{1, -2}, PD[X[1, 9, 2, 8], Y[6, 17, 1, 18], Z[9, 5, 10, 4], Y[2, 11, 3, 12], 
  X[14, 8, 15, 7], X[18, 14, 7, 13], Y[5, 17, 6, 16], Z[10, 3, 11, 4], 
  X[12, 16, 13, 15]], 82}
{{1, -3}, PD[X[1, 4, 2, 5], X[18, 9, 1, 10], Y[3, 16, 4, 17], 
  Y[2, 16, 3, 15], Y[5, 12, 6, 13], X[10, 13, 11, 14], X[8, 17, 9, 18], 
  Z[14, 7, 15, 8], Z[11, 6, 12, 7]], 83}
{{1, -2}, PD[X[16, 2, 17, 1], X[10, 18, 1, 17], Y[15, 7, 16, 6], 
  Y[2, 7, 3, 8], Z[9, 14, 10, 13], Y[18, 5, 15, 6], X[3, 11, 4, 12], 
  Z[8, 12, 9, 13], X[14, 4, 11, 5]], 84}
{{1, -2}, PD[Y[16, 2, 17, 1], Y[17, 10, 18, 1], X[15, 7, 16, 6], 
  Z[2, 7, 3, 8], X[13, 9, 14, 10], X[5, 15, 6, 18], Z[3, 11, 4, 12], 
  X[8, 12, 9, 13], Y[14, 4, 11, 5]], 85}
{{1, -3}, PD[Y[1, 14, 2, 15], X[18, 9, 1, 10], Z[13, 2, 14, 3], 
  X[15, 7, 16, 6], Z[10, 6, 11, 5], X[4, 18, 5, 17], X[8, 3, 9, 4], 
  Z[12, 7, 13, 8], Y[16, 12, 17, 11]], 86}
{{1, -3}, PD[Y[1, 14, 2, 15], X[18, 9, 1, 10], Z[13, 2, 14, 3], 
  X[15, 7, 16, 6], Z[10, 6, 11, 5], Z[17, 4, 18, 5], Z[8, 3, 9, 4], 
  X[7, 13, 8, 12], X[11, 16, 12, 17]], 87}
{{1, -2}, PD[X[1, 17, 2, 16], Y[14, 7, 1, 8], Y[17, 7, 18, 6], X[5, 2, 6, 3], 
  Y[15, 8, 16, 9], X[18, 14, 15, 13], Y[3, 10, 4, 11], Y[4, 12, 5, 11], 
  X[12, 10, 13, 9]], 88}
{{1, -2}, PD[X[1, 17, 2, 16], Y[14, 7, 1, 8], Y[17, 7, 18, 6], X[5, 2, 6, 3], 
  Y[15, 8, 16, 9], X[18, 14, 15, 13], Z[3, 10, 4, 11], Z[4, 12, 5, 11], 
  X[12, 10, 13, 9]], 89}
{{1, -2}, PD[Y[1, 17, 2, 16], Y[14, 7, 1, 8], X[17, 7, 18, 6], X[5, 2, 6, 3], 
  X[8, 16, 9, 15], Y[13, 18, 14, 15], Y[3, 10, 4, 11], Y[4, 12, 5, 11], 
  X[12, 10, 13, 9]], 90}
{{1, -2}, PD[Y[1, 17, 2, 16], Y[14, 7, 1, 8], X[17, 7, 18, 6], X[5, 2, 6, 3], 
  X[8, 16, 9, 15], Y[13, 18, 14, 15], Z[3, 10, 4, 11], Z[4, 12, 5, 11], 
  X[12, 10, 13, 9]], 91}
{{1, -2}, PD[X[1, 17, 2, 16], X[7, 14, 8, 1], X[17, 8, 18, 9], 
  Y[2, 11, 3, 12], Y[15, 7, 16, 6], Z[13, 18, 14, 15], Z[9, 5, 10, 4], 
  Z[10, 3, 11, 4], X[12, 5, 13, 6]], 92}
{{1, -2}, PD[X[1, 17, 2, 16], X[7, 14, 8, 1], X[17, 8, 18, 9], 
  Y[2, 11, 3, 12], Z[15, 7, 16, 6], Y[13, 18, 14, 15], Z[9, 5, 10, 4], 
  Z[10, 3, 11, 4], X[12, 5, 13, 6]], 93}
{{1, -3}, PD[X[1, 9, 2, 8], X[5, 1, 6, 18], X[9, 5, 10, 4], Y[2, 15, 3, 16], 
  Y[7, 12, 8, 13], Y[6, 12, 7, 11], Y[17, 10, 18, 11], Y[3, 15, 4, 14], 
  X[16, 14, 17, 13]], 94}
{{1, -3}, PD[X[1, 9, 2, 8], X[5, 1, 6, 18], X[9, 5, 10, 4], Y[2, 15, 3, 16], 
  Z[7, 12, 8, 13], Z[6, 12, 7, 11], Z[17, 10, 18, 11], Y[3, 15, 4, 14], 
  X[16, 14, 17, 13]], 95}
{{1, -3}, PD[X[1, 9, 2, 8], Y[18, 5, 1, 6], X[9, 5, 10, 4], Y[2, 15, 3, 16], 
  Z[7, 12, 8, 13], Z[6, 12, 7, 11], X[17, 10, 18, 11], Y[3, 15, 4, 14], 
  X[16, 14, 17, 13]], 96}
{{1, -3}, PD[X[1, 9, 2, 8], Y[18, 5, 1, 6], X[9, 5, 10, 4], Z[2, 15, 3, 16], 
  Z[7, 12, 8, 13], Z[6, 12, 7, 11], X[17, 10, 18, 11], Z[3, 15, 4, 14], 
  X[16, 14, 17, 13]], 97}
{{1, -2}, PD[X[1, 7, 2, 6], Y[18, 13, 1, 14], Y[7, 13, 8, 12], 
  X[11, 2, 12, 3], Y[5, 14, 6, 15], X[8, 18, 9, 17], Y[3, 17, 4, 16], 
  Y[10, 15, 11, 16], X[4, 9, 5, 10]], 98}
{{1, -2}, PD[X[1, 7, 2, 6], Y[18, 13, 1, 14], Y[7, 13, 8, 12], 
  Y[2, 12, 3, 11], X[5, 14, 6, 15], X[8, 18, 9, 17], X[16, 3, 17, 4], 
  Z[10, 15, 11, 16], Y[4, 9, 5, 10]], 99}
{{1, -2}, PD[Y[1, 7, 2, 6], X[18, 13, 1, 14], Z[7, 13, 8, 12], 
  X[11, 2, 12, 3], X[14, 6, 15, 5], Y[17, 8, 18, 9], X[3, 17, 4, 16], 
  Z[10, 15, 11, 16], Y[4, 9, 5, 10]], 100}
{{1, -2}, PD[Y[1, 7, 2, 6], X[18, 13, 1, 14], Z[7, 13, 8, 12], 
  X[11, 2, 12, 3], Z[5, 14, 6, 15], X[8, 18, 9, 17], Z[3, 17, 4, 16], 
  X[15, 11, 16, 10], Z[4, 9, 5, 10]], 101}
{{1, -2}, PD[Y[1, 7, 2, 6], Y[18, 13, 1, 14], X[7, 13, 8, 12], 
  X[11, 2, 12, 3], X[14, 6, 15, 5], Y[17, 8, 18, 9], Z[3, 17, 4, 16], 
  Z[10, 15, 11, 16], X[4, 9, 5, 10]], 102}
{{1, -2}, PD[Y[1, 7, 2, 6], Y[18, 13, 1, 14], X[7, 13, 8, 12], 
  Y[2, 12, 3, 11], X[14, 6, 15, 5], X[17, 8, 18, 9], Y[3, 17, 4, 16], 
  X[10, 15, 11, 16], Y[4, 9, 5, 10]], 103}


==> HARD EPD CODES/NEW_Hard_Markers_6_Crossings_6.txt <==
{{1, 0}, PD[Y[9, 2, 10, 1], Y[10, 6, 11, 1], Y[8, 2, 9, 3], Z[5, 11, 6, 12], 
  Z[3, 7, 4, 8], Y[12, 4, 7, 5]], 1}
{{1, -2}, PD[Y[10, 1, 11, 2], Y[9, 1, 10, 6], Y[11, 5, 12, 4], Z[2, 7, 3, 8], 
  Z[5, 9, 6, 8], Y[12, 3, 7, 4]], 2}


==> HARD EPD CODES/NEW_Hard_Markers_6_Crossings_7.txt <==
{{1, -4}, PD[Y[1, 8, 2, 9], X[6, 4, 1, 3], Z[7, 14, 8, 13], Y[2, 10, 3, 9], 
  Z[5, 12, 6, 11], Z[4, 12, 5, 13], Z[10, 14, 7, 11]], 1}
{{1, -2}, PD[Y[11, 2, 12, 1], Y[12, 6, 13, 1], Y[10, 2, 11, 3], 
  Z[5, 8, 6, 7], X[13, 8, 14, 9], Z[3, 9, 4, 10], Y[14, 5, 7, 4]], 2}
{{1, -2}, PD[Y[6, 2, 7, 1], Y[7, 14, 8, 1], X[5, 12, 6, 13], Z[2, 12, 3, 11], 
  Z[13, 8, 14, 9], Z[4, 10, 5, 9], Z[3, 10, 4, 11]], 3}
{{1, -3}, PD[Y[1, 13, 2, 12], Y[6, 8, 1, 7], X[13, 8, 14, 9], Y[2, 9, 3, 10], 
  Z[11, 5, 12, 4], Z[14, 6, 7, 5], Y[3, 11, 4, 10]], 4}
{{1, -4}, PD[Y[1, 7, 2, 6], X[10, 3, 1, 4], Z[7, 3, 8, 2], Z[5, 13, 6, 14], 
  Z[4, 13, 5, 12], Z[9, 11, 10, 12], Z[8, 11, 9, 14]], 5}


==> HARD EPD CODES/NEW_Hard_Markers_6_Crossings_8.txt <==
{{1, 0}, PD[Y[1, 12, 2, 13], X[8, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], Y[7, 10, 8, 11], Y[4, 16, 5, 15], Y[6, 10, 7, 9], 
  Z[16, 6, 9, 5]], 1}
{{1, 0}, PD[Y[1, 12, 2, 13], X[8, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], Z[7, 10, 8, 11], Z[4, 16, 5, 15], Z[6, 10, 7, 9], 
  Y[16, 6, 9, 5]], 2}
{{1, 0}, PD[X[1, 11, 2, 10], Y[8, 15, 1, 16], Y[11, 5, 12, 4], 
  Z[2, 13, 3, 14], Z[9, 7, 10, 6], Z[16, 7, 9, 8], X[14, 5, 15, 6], 
  Y[12, 3, 13, 4]], 3}
{{1, 0}, PD[X[1, 11, 2, 10], Y[8, 15, 1, 16], Z[11, 5, 12, 4], 
  Y[2, 13, 3, 14], Z[9, 7, 10, 6], Z[16, 7, 9, 8], X[14, 5, 15, 6], 
  Z[12, 3, 13, 4]], 4}
{{1, -2}, PD[Y[11, 1, 12, 2], Y[10, 1, 11, 8], X[12, 10, 13, 9], 
  X[2, 7, 3, 8], Y[13, 5, 14, 6], Y[16, 7, 9, 6], Z[3, 16, 4, 15], 
  Z[4, 14, 5, 15]], 5}
{{1, -2}, PD[Y[11, 1, 12, 2], Y[10, 1, 11, 8], X[12, 10, 13, 9], 
  X[2, 7, 3, 8], Z[13, 5, 14, 6], Z[16, 7, 9, 6], Y[3, 16, 4, 15], 
  Y[4, 14, 5, 15]], 6}
{{1, -4}, PD[Y[6, 2, 7, 1], Y[7, 12, 8, 1], X[5, 9, 6, 8], X[2, 11, 3, 12], 
  Y[4, 14, 5, 13], Y[9, 14, 10, 15], Y[10, 16, 11, 15], Y[3, 16, 4, 13]], 7}
{{1, -4}, PD[Y[6, 2, 7, 1], Y[7, 12, 8, 1], X[5, 9, 6, 8], X[2, 11, 3, 12], 
  Z[4, 14, 5, 13], Z[9, 14, 10, 15], Z[10, 16, 11, 15], Z[3, 16, 4, 13]], 8}
{{1, -4}, PD[Y[6, 2, 7, 1], Y[7, 12, 8, 1], X[5, 9, 6, 8], X[11, 3, 12, 2], 
  Y[4, 14, 5, 13], Y[9, 14, 10, 15], Y[10, 16, 11, 15], Y[3, 16, 4, 13]], 9}
{{1, -4}, PD[Y[6, 2, 7, 1], Y[7, 12, 8, 1], X[5, 9, 6, 8], X[11, 3, 12, 2], 
  Z[4, 14, 5, 13], Z[9, 14, 10, 15], Z[10, 16, 11, 15], Z[3, 16, 4, 13]], 10}
{{1, -4}, PD[Y[1, 14, 2, 13], X[10, 3, 1, 4], Z[14, 3, 15, 2], 
  Z[12, 4, 13, 5], Y[9, 15, 10, 16], X[5, 9, 6, 8], Z[11, 7, 12, 8], 
  Z[16, 7, 11, 6]], 11}
{{1, -4}, PD[Y[1, 14, 2, 13], X[10, 3, 1, 4], Z[14, 3, 15, 2], 
  Z[12, 4, 13, 5], Y[9, 15, 10, 16], X[8, 5, 9, 6], Z[11, 7, 12, 8], 
  Z[16, 7, 11, 6]], 12}
{{1, -4}, PD[X[1, 7, 2, 6], Y[8, 13, 1, 12], Y[7, 13, 8, 14], 
  Y[2, 14, 3, 15], Y[5, 12, 6, 11], Y[3, 9, 4, 10], X[15, 10, 16, 11], 
  Y[4, 9, 5, 16]], 13}
{{1, -4}, PD[X[1, 7, 2, 6], Y[8, 13, 1, 12], Y[7, 13, 8, 14], 
  Y[2, 14, 3, 15], Y[5, 12, 6, 11], Y[3, 9, 4, 10], X[10, 16, 11, 15], 
  Y[4, 9, 5, 16]], 14}
{{1, -2}, PD[Y[9, 2, 10, 1], Y[10, 6, 11, 1], X[8, 12, 9, 11], X[2, 5, 3, 6], 
  Y[7, 15, 8, 16], Y[12, 15, 7, 14], Y[4, 13, 5, 14], Y[3, 13, 4, 16]], 15}
{{1, -2}, PD[Y[9, 2, 10, 1], Y[10, 6, 11, 1], X[8, 12, 9, 11], X[2, 5, 3, 6], 
  Z[7, 15, 8, 16], Z[12, 15, 7, 14], Z[4, 13, 5, 14], Z[3, 13, 4, 16]], 16}
{{1, -2}, PD[Y[14, 1, 15, 2], Y[13, 1, 14, 6], X[15, 8, 16, 9], 
  X[2, 5, 3, 6], Y[12, 8, 13, 7], Z[16, 12, 7, 11], Y[9, 4, 10, 5], 
  Z[3, 10, 4, 11]], 17}
{{1, -4}, PD[X[1, 10, 2, 11], Y[4, 14, 1, 15], Z[9, 7, 10, 6], 
  X[11, 2, 12, 3], Z[15, 3, 16, 4], Z[13, 6, 14, 5], Z[12, 7, 9, 8], 
  Z[16, 8, 13, 5]], 18}
{{1, -4}, PD[Y[1, 10, 2, 11], X[4, 14, 1, 15], Z[9, 7, 10, 6], 
  Y[2, 12, 3, 11], X[15, 3, 16, 4], Z[13, 6, 14, 5], Z[12, 7, 9, 8], 
  Z[16, 8, 13, 5]], 19}
{{1, -4}, PD[Y[1, 10, 2, 11], Y[4, 14, 1, 15], X[9, 7, 10, 6], 
  Y[2, 12, 3, 11], Z[15, 3, 16, 4], Z[13, 6, 14, 5], X[7, 9, 8, 12], 
  Z[16, 8, 13, 5]], 20}
{{1, -4}, PD[Y[1, 10, 2, 11], Y[4, 14, 1, 15], Z[9, 7, 10, 6], 
  Y[2, 12, 3, 11], Z[15, 3, 16, 4], X[13, 6, 14, 5], Z[12, 7, 9, 8], 
  X[8, 13, 5, 16]], 21}
{{1, -2}, PD[Y[1, 7, 2, 6], Y[16, 10, 1, 9], X[7, 10, 8, 11], 
  Y[2, 13, 3, 14], X[14, 5, 15, 6], Z[8, 16, 9, 15], Z[11, 5, 12, 4], 
  Z[12, 3, 13, 4]], 22}
{{1, -3}, PD[Y[1, 15, 2, 14], Y[6, 8, 1, 7], X[15, 8, 16, 9], 
  Y[2, 12, 3, 11], Z[13, 5, 14, 4], Z[16, 6, 7, 5], X[12, 9, 13, 10], 
  Y[3, 10, 4, 11]], 23}
{{1, -3}, PD[Y[1, 15, 2, 14], Y[8, 10, 1, 9], X[15, 10, 16, 11], 
  X[2, 5, 3, 6], Z[13, 7, 14, 6], Z[16, 8, 9, 7], Z[11, 4, 12, 5], 
  Y[3, 12, 4, 13]], 24}
{{1, -2}, PD[Y[1, 10, 2, 11], Y[16, 6, 1, 5], Z[9, 2, 10, 3], 
  X[11, 14, 12, 15], Z[4, 16, 5, 15], X[6, 4, 7, 3], Z[8, 14, 9, 13], 
  Y[12, 8, 13, 7]], 25}
{{1, -4}, PD[X[1, 6, 2, 7], Y[12, 14, 1, 15], Y[5, 13, 6, 14], 
  Y[2, 9, 3, 10], X[7, 10, 8, 11], Z[15, 11, 16, 12], Y[4, 13, 5, 16], 
  Z[8, 3, 9, 4]], 26}
{{1, -4}, PD[Y[1, 14, 2, 15], Y[8, 11, 1, 12], X[13, 10, 14, 11], 
  Y[2, 16, 3, 15], Z[12, 7, 13, 8], Z[9, 5, 10, 4], Z[16, 5, 9, 6], 
  X[3, 6, 4, 7]], 27}
{{1, -4}, PD[Y[1, 14, 2, 15], Y[8, 11, 1, 12], X[13, 10, 14, 11], 
  Y[2, 16, 3, 15], Z[12, 7, 13, 8], Z[9, 5, 10, 4], Z[16, 5, 9, 6], 
  X[6, 4, 7, 3]], 28}
{{1, -3}, PD[Y[1, 13, 2, 12], X[10, 3, 1, 4], Z[13, 3, 14, 2], 
  Z[11, 7, 12, 6], Y[4, 16, 5, 15], Y[9, 14, 10, 15], X[5, 8, 6, 9], 
  Z[16, 7, 11, 8]], 29}
{{1, -4}, PD[Y[9, 2, 10, 1], Y[10, 6, 11, 1], X[8, 12, 9, 11], 
  Z[2, 15, 3, 14], Z[5, 8, 6, 7], X[12, 16, 13, 15], Z[3, 13, 4, 14], 
  Y[16, 5, 7, 4]], 30}
{{1, -4}, PD[Y[9, 2, 10, 1], Y[10, 6, 11, 1], X[8, 12, 9, 11], 
  Z[2, 15, 3, 14], Z[5, 8, 6, 7], X[15, 12, 16, 13], Z[3, 13, 4, 14], 
  Y[16, 5, 7, 4]], 31}
{{1, -4}, PD[Y[1, 8, 2, 9], X[12, 3, 1, 4], Z[7, 2, 8, 3], Z[9, 14, 10, 15], 
  X[4, 11, 5, 12], Z[6, 14, 7, 13], Z[10, 16, 11, 15], Z[5, 16, 6, 13]], 32}
{{1, -2}, PD[X[1, 14, 2, 13], Y[4, 8, 1, 7], Y[14, 8, 15, 9], 
  X[12, 3, 13, 2], Z[6, 4, 7, 3], Y[15, 10, 16, 9], Y[11, 6, 12, 5], 
  Z[10, 11, 5, 16]], 33}
{{1, -2}, PD[Y[1, 14, 2, 13], X[4, 8, 1, 7], Z[14, 8, 15, 9], 
  Y[2, 12, 3, 13], X[6, 4, 7, 3], Z[15, 10, 16, 9], Z[11, 6, 12, 5], 
  Y[10, 11, 5, 16]], 34}
{{1, -2}, PD[Y[1, 12, 2, 13], X[16, 7, 1, 8], Z[11, 6, 12, 7], 
  Y[2, 14, 3, 13], X[8, 15, 9, 16], Z[10, 6, 11, 5], Z[14, 4, 15, 3], 
  Z[9, 4, 10, 5]], 35}
{{1, -2}, PD[X[1, 15, 2, 14], Y[6, 10, 1, 11], Y[15, 10, 16, 9], 
  Y[2, 9, 3, 8], Y[13, 11, 14, 12], X[16, 6, 13, 5], Y[3, 7, 4, 8], 
  Z[12, 4, 7, 5]], 36}
{{1, -2}, PD[Y[1, 15, 2, 14], Y[6, 10, 1, 11], X[15, 10, 16, 9], 
  Y[2, 9, 3, 8], X[11, 14, 12, 13], Y[5, 16, 6, 13], Y[3, 7, 4, 8], 
  Z[12, 4, 7, 5]], 37}
{{1, -2}, PD[Y[1, 15, 2, 14], X[12, 5, 1, 6], Z[15, 5, 16, 4], 
  Y[2, 9, 3, 10], Z[13, 6, 14, 7], Y[11, 16, 12, 13], Y[3, 9, 4, 8], 
  X[7, 10, 8, 11]], 38}
{{1, -3}, PD[X[1, 11, 2, 10], Y[16, 6, 1, 5], Y[11, 6, 12, 7], 
  Z[2, 13, 3, 14], Y[9, 5, 10, 4], X[8, 16, 9, 15], Y[12, 8, 13, 7], 
  Z[3, 15, 4, 14]], 39}
{{1, -4}, PD[Y[1, 7, 2, 6], Y[16, 12, 1, 11], Z[7, 3, 8, 2], X[5, 11, 6, 10], 
  Y[15, 4, 16, 5], X[12, 4, 13, 3], Z[8, 13, 9, 14], Z[9, 15, 10, 14]], 40}
{{1, -4}, PD[Y[1, 7, 2, 6], Y[16, 12, 1, 11], Z[7, 3, 8, 2], X[5, 11, 6, 10], 
  Y[15, 4, 16, 5], X[3, 12, 4, 13], Z[8, 13, 9, 14], Z[9, 15, 10, 14]], 41}
{{1, -4}, PD[X[1, 15, 2, 14], Y[12, 6, 1, 5], Z[15, 11, 16, 10], 
  Z[2, 10, 3, 9], Y[13, 5, 14, 4], Y[11, 6, 12, 7], X[16, 7, 13, 8], 
  Z[3, 8, 4, 9]], 42}
{{1, -4}, PD[X[1, 15, 2, 14], Y[12, 6, 1, 5], Z[15, 11, 16, 10], 
  Z[2, 10, 3, 9], Y[13, 5, 14, 4], Y[11, 6, 12, 7], X[7, 13, 8, 16], 
  Z[3, 8, 4, 9]], 43}
{{1, -4}, PD[Y[1, 15, 2, 14], Y[12, 6, 1, 5], X[15, 11, 16, 10], 
  Y[2, 10, 3, 9], X[13, 5, 14, 4], Y[11, 6, 12, 7], Y[16, 7, 13, 8], 
  Y[3, 8, 4, 9]], 44}
{{1, -4}, PD[Y[1, 15, 2, 14], Y[12, 6, 1, 5], X[15, 11, 16, 10], 
  Y[2, 10, 3, 9], X[4, 13, 5, 14], Y[11, 6, 12, 7], Y[16, 7, 13, 8], 
  Y[3, 8, 4, 9]], 45}
{{1, -4}, PD[X[1, 15, 2, 14], Y[6, 10, 1, 9], Y[15, 10, 16, 11], 
  Y[2, 11, 3, 12], X[13, 5, 14, 4], Z[8, 6, 9, 5], Y[16, 8, 13, 7], 
  Y[3, 7, 4, 12]], 46}
{{1, -4}, PD[X[1, 15, 2, 14], Y[6, 10, 1, 9], Y[15, 10, 16, 11], 
  Y[2, 11, 3, 12], X[4, 13, 5, 14], Z[8, 6, 9, 5], Y[16, 8, 13, 7], 
  Y[3, 7, 4, 12]], 47}
{{1, -4}, PD[X[1, 15, 2, 14], Y[6, 10, 1, 9], Y[15, 10, 16, 11], 
  Y[2, 11, 3, 12], Z[13, 5, 14, 4], Z[8, 6, 9, 5], X[16, 8, 13, 7], 
  Y[3, 7, 4, 12]], 48}
{{1, -4}, PD[X[1, 15, 2, 14], Y[6, 10, 1, 9], Y[15, 10, 16, 11], 
  Y[2, 11, 3, 12], Z[13, 5, 14, 4], Z[8, 6, 9, 5], X[7, 16, 8, 13], 
  Y[3, 7, 4, 12]], 49}
{{1, -4}, PD[Y[1, 15, 2, 14], Y[6, 10, 1, 9], X[15, 10, 16, 11], 
  Y[2, 11, 3, 12], X[13, 5, 14, 4], Z[8, 6, 9, 5], Y[16, 8, 13, 7], 
  Y[3, 7, 4, 12]], 50}
{{1, -4}, PD[Y[1, 15, 2, 14], Y[6, 10, 1, 9], X[15, 10, 16, 11], 
  Y[2, 11, 3, 12], X[4, 13, 5, 14], Z[8, 6, 9, 5], Y[16, 8, 13, 7], 
  Y[3, 7, 4, 12]], 51}
{{1, -4}, PD[Y[1, 15, 2, 14], Y[6, 10, 1, 9], X[15, 10, 16, 11], 
  Y[2, 11, 3, 12], Z[13, 5, 14, 4], Z[8, 6, 9, 5], X[16, 8, 13, 7], 
  Y[3, 7, 4, 12]], 52}
{{1, -4}, PD[Y[1, 15, 2, 14], Y[6, 10, 1, 9], X[15, 10, 16, 11], 
  Y[2, 11, 3, 12], Z[13, 5, 14, 4], Z[8, 6, 9, 5], X[7, 16, 8, 13], 
  Y[3, 7, 4, 12]], 53}


==> HARD EPD CODES/NEW_Hard_Markers_6_Crossings_9.txt <==
{{1, -2}, PD[Y[1, 15, 2, 14], X[8, 4, 1, 3], X[15, 12, 16, 13], 
  Y[2, 13, 3, 14], Y[7, 10, 8, 11], Y[4, 18, 5, 17], X[11, 16, 12, 17], 
  Y[6, 10, 7, 9], Z[18, 6, 9, 5]], 1}
{{1, -2}, PD[Y[1, 15, 2, 14], X[8, 4, 1, 3], X[15, 12, 16, 13], 
  Y[2, 13, 3, 14], Z[7, 10, 8, 11], Z[4, 18, 5, 17], X[11, 16, 12, 17], 
  Z[6, 10, 7, 9], Y[18, 6, 9, 5]], 2}
{{1, -4}, PD[Y[1, 7, 2, 8], Y[4, 16, 1, 17], X[6, 9, 7, 10], Y[2, 9, 3, 8], 
  Z[17, 3, 18, 4], X[15, 10, 16, 11], Z[5, 13, 6, 12], Z[18, 13, 5, 14], 
  X[11, 14, 12, 15]], 3}
{{1, -4}, PD[X[1, 10, 2, 11], Y[12, 5, 1, 6], Y[9, 16, 10, 17], 
  Y[2, 13, 3, 14], Y[11, 7, 12, 6], X[4, 8, 5, 7], Z[17, 8, 18, 9], 
  X[15, 13, 16, 18], Y[3, 15, 4, 14]], 4}
{{1, -4}, PD[X[1, 10, 2, 11], Y[12, 5, 1, 6], Y[9, 16, 10, 17], 
  Y[2, 13, 3, 14], Y[11, 7, 12, 6], X[4, 8, 5, 7], Z[17, 8, 18, 9], 
  X[18, 15, 13, 16], Y[3, 15, 4, 14]], 5}
{{1, -4}, PD[X[1, 10, 2, 11], Y[12, 5, 1, 6], Y[9, 16, 10, 17], 
  Y[2, 13, 3, 14], Y[11, 7, 12, 6], X[7, 4, 8, 5], Z[17, 8, 18, 9], 
  X[18, 15, 13, 16], Y[3, 15, 4, 14]], 6}
{{1, -4}, PD[X[1, 10, 2, 11], Y[12, 5, 1, 6], Y[9, 16, 10, 17], 
  Z[2, 13, 3, 14], Y[11, 7, 12, 6], X[4, 8, 5, 7], Z[17, 8, 18, 9], 
  X[15, 13, 16, 18], Z[3, 15, 4, 14]], 7}
{{1, -4}, PD[X[1, 10, 2, 11], Y[12, 5, 1, 6], Y[9, 16, 10, 17], 
  Z[2, 13, 3, 14], Y[11, 7, 12, 6], X[4, 8, 5, 7], Z[17, 8, 18, 9], 
  X[18, 15, 13, 16], Z[3, 15, 4, 14]], 8}
{{1, -4}, PD[X[1, 10, 2, 11], Y[12, 5, 1, 6], Y[9, 16, 10, 17], 
  Z[2, 13, 3, 14], Y[11, 7, 12, 6], X[7, 4, 8, 5], Z[17, 8, 18, 9], 
  X[18, 15, 13, 16], Z[3, 15, 4, 14]], 9}
{{1, -4}, PD[X[1, 10, 2, 11], Y[12, 5, 1, 6], Z[9, 16, 10, 17], 
  Y[2, 13, 3, 14], Y[11, 7, 12, 6], X[4, 8, 5, 7], Y[17, 8, 18, 9], 
  X[15, 13, 16, 18], Y[3, 15, 4, 14]], 10}
{{1, -4}, PD[X[1, 10, 2, 11], Y[12, 5, 1, 6], Z[9, 16, 10, 17], 
  Y[2, 13, 3, 14], Y[11, 7, 12, 6], X[4, 8, 5, 7], Y[17, 8, 18, 9], 
  X[18, 15, 13, 16], Y[3, 15, 4, 14]], 11}
{{1, -4}, PD[X[1, 10, 2, 11], Y[12, 5, 1, 6], Z[9, 16, 10, 17], 
  Y[2, 13, 3, 14], Y[11, 7, 12, 6], X[7, 4, 8, 5], Y[17, 8, 18, 9], 
  X[18, 15, 13, 16], Y[3, 15, 4, 14]], 12}
{{1, -4}, PD[X[1, 10, 2, 11], Y[12, 5, 1, 6], Z[9, 16, 10, 17], 
  Z[2, 13, 3, 14], Y[11, 7, 12, 6], X[4, 8, 5, 7], Y[17, 8, 18, 9], 
  X[15, 13, 16, 18], Z[3, 15, 4, 14]], 13}
{{1, -4}, PD[X[1, 10, 2, 11], Y[12, 5, 1, 6], Z[9, 16, 10, 17], 
  Z[2, 13, 3, 14], Y[11, 7, 12, 6], X[4, 8, 5, 7], Y[17, 8, 18, 9], 
  X[18, 15, 13, 16], Z[3, 15, 4, 14]], 14}
{{1, -4}, PD[X[1, 10, 2, 11], Y[12, 5, 1, 6], Z[9, 16, 10, 17], 
  Z[2, 13, 3, 14], Y[11, 7, 12, 6], X[7, 4, 8, 5], Y[17, 8, 18, 9], 
  X[18, 15, 13, 16], Z[3, 15, 4, 14]], 15}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[15, 6, 16, 7], 
  Y[2, 12, 3, 11], Y[17, 8, 18, 9], X[10, 8, 11, 7], Z[14, 4, 15, 3], 
  Y[5, 12, 6, 13], Z[13, 4, 14, 5]], 16}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[15, 6, 16, 7], 
  Z[2, 12, 3, 11], Y[17, 8, 18, 9], X[10, 8, 11, 7], Y[14, 4, 15, 3], 
  Z[5, 12, 6, 13], Y[13, 4, 14, 5]], 17}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[6, 16, 7, 15], 
  Y[2, 12, 3, 11], Y[17, 8, 18, 9], X[10, 8, 11, 7], Z[14, 4, 15, 3], 
  Y[5, 12, 6, 13], Z[13, 4, 14, 5]], 18}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], X[6, 16, 7, 15], 
  Z[2, 12, 3, 11], Y[17, 8, 18, 9], X[10, 8, 11, 7], Y[14, 4, 15, 3], 
  Z[5, 12, 6, 13], Y[13, 4, 14, 5]], 19}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], Y[15, 6, 16, 7], 
  X[2, 12, 3, 11], Y[17, 8, 18, 9], X[10, 8, 11, 7], Y[14, 4, 15, 3], 
  Z[5, 12, 6, 13], Y[13, 4, 14, 5]], 20}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], Y[15, 6, 16, 7], 
  X[11, 2, 12, 3], Y[17, 8, 18, 9], X[10, 8, 11, 7], Y[14, 4, 15, 3], 
  Z[5, 12, 6, 13], Y[13, 4, 14, 5]], 21}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], Z[15, 6, 16, 7], 
  X[2, 12, 3, 11], Y[17, 8, 18, 9], X[10, 8, 11, 7], Z[14, 4, 15, 3], 
  Y[5, 12, 6, 13], Z[13, 4, 14, 5]], 22}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], Z[15, 6, 16, 7], 
  X[11, 2, 12, 3], Y[17, 8, 18, 9], X[10, 8, 11, 7], Z[14, 4, 15, 3], 
  Y[5, 12, 6, 13], Z[13, 4, 14, 5]], 23}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 13, 1, 14], Y[5, 17, 6, 16], 
  Y[2, 11, 3, 12], Y[7, 15, 8, 14], X[12, 16, 13, 15], Y[4, 10, 5, 9], 
  X[17, 10, 18, 11], Y[3, 18, 4, 9]], 24}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 13, 1, 14], Y[5, 17, 6, 16], 
  Y[2, 11, 3, 12], Y[7, 15, 8, 14], X[12, 16, 13, 15], Y[4, 10, 5, 9], 
  X[10, 18, 11, 17], Y[3, 18, 4, 9]], 25}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 13, 1, 14], Z[5, 17, 6, 16], 
  Z[2, 11, 3, 12], Y[7, 15, 8, 14], X[12, 16, 13, 15], Z[4, 10, 5, 9], 
  X[17, 10, 18, 11], Z[3, 18, 4, 9]], 26}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 13, 1, 14], Z[5, 17, 6, 16], 
  Z[2, 11, 3, 12], Y[7, 15, 8, 14], X[12, 16, 13, 15], Z[4, 10, 5, 9], 
  X[10, 18, 11, 17], Z[3, 18, 4, 9]], 27}
{{1, -4}, PD[X[1, 12, 2, 13], Y[14, 7, 1, 8], Y[11, 16, 12, 17], 
  X[2, 5, 3, 6], Y[13, 9, 14, 8], X[6, 10, 7, 9], Z[17, 10, 18, 11], 
  Z[15, 5, 16, 4], Y[3, 15, 4, 18]], 28}
{{1, -4}, PD[X[1, 12, 2, 13], Y[14, 7, 1, 8], Y[11, 16, 12, 17], 
  X[2, 5, 3, 6], Y[13, 9, 14, 8], X[9, 6, 10, 7], Z[17, 10, 18, 11], 
  Z[15, 5, 16, 4], Y[3, 15, 4, 18]], 29}
{{1, -4}, PD[X[1, 12, 2, 13], Y[14, 7, 1, 8], Y[11, 16, 12, 17], 
  X[5, 3, 6, 2], Y[13, 9, 14, 8], X[6, 10, 7, 9], Z[17, 10, 18, 11], 
  Z[15, 5, 16, 4], Y[3, 15, 4, 18]], 30}
{{1, -4}, PD[X[1, 12, 2, 13], Y[14, 7, 1, 8], Z[11, 16, 12, 17], 
  X[2, 5, 3, 6], Y[13, 9, 14, 8], X[6, 10, 7, 9], Y[17, 10, 18, 11], 
  Y[15, 5, 16, 4], Z[3, 15, 4, 18]], 31}
{{1, -4}, PD[X[1, 12, 2, 13], Y[14, 7, 1, 8], Z[11, 16, 12, 17], 
  X[2, 5, 3, 6], Y[13, 9, 14, 8], X[9, 6, 10, 7], Y[17, 10, 18, 11], 
  Y[15, 5, 16, 4], Z[3, 15, 4, 18]], 32}
{{1, -4}, PD[X[1, 12, 2, 13], Y[14, 7, 1, 8], Z[11, 16, 12, 17], 
  X[5, 3, 6, 2], Y[13, 9, 14, 8], X[6, 10, 7, 9], Y[17, 10, 18, 11], 
  Y[15, 5, 16, 4], Z[3, 15, 4, 18]], 33}
{{1, -2}, PD[X[7, 2, 8, 1], X[4, 9, 1, 8], Y[6, 16, 7, 17], Y[2, 13, 3, 14], 
  Y[3, 15, 4, 14], Y[9, 12, 10, 11], Z[17, 5, 18, 6], X[15, 13, 16, 12], 
  Y[10, 18, 5, 11]], 34}
{{1, -2}, PD[X[7, 2, 8, 1], X[4, 9, 1, 8], Y[6, 16, 7, 17], Z[2, 13, 3, 14], 
  Z[3, 15, 4, 14], Y[9, 12, 10, 11], Z[17, 5, 18, 6], X[15, 13, 16, 12], 
  Y[10, 18, 5, 11]], 35}
{{1, -2}, PD[Y[8, 2, 9, 1], Y[9, 18, 10, 1], X[7, 16, 8, 17], 
  X[2, 12, 3, 11], Z[17, 10, 18, 11], Y[6, 14, 7, 13], Z[15, 4, 16, 5], 
  X[12, 4, 13, 3], Y[5, 14, 6, 15]], 36}
{{1, -2}, PD[Y[8, 2, 9, 1], Y[9, 18, 10, 1], X[7, 16, 8, 17], 
  X[2, 12, 3, 11], Z[17, 10, 18, 11], Z[6, 14, 7, 13], Y[15, 4, 16, 5], 
  X[12, 4, 13, 3], Z[5, 14, 6, 15]], 37}
{{1, -2}, PD[Y[14, 1, 15, 2], Y[13, 1, 14, 18], X[15, 7, 16, 6], 
  X[2, 11, 3, 12], Z[17, 13, 18, 12], X[7, 17, 8, 16], Y[5, 11, 6, 10], 
  Y[3, 9, 4, 8], Z[9, 5, 10, 4]], 38}
{{1, -2}, PD[Y[14, 1, 15, 2], Y[13, 1, 14, 18], X[15, 7, 16, 6], 
  X[2, 11, 3, 12], Z[17, 13, 18, 12], X[7, 17, 8, 16], Z[5, 11, 6, 10], 
  Z[3, 9, 4, 8], Y[9, 5, 10, 4]], 39}
{{1, -3}, PD[X[1, 6, 2, 7], Y[8, 10, 1, 11], Y[5, 17, 6, 18], 
  Y[2, 17, 3, 16], Y[7, 12, 8, 11], X[9, 13, 10, 12], X[13, 9, 14, 18], 
  Y[4, 15, 5, 14], Y[3, 15, 4, 16]], 40}
{{1, -3}, PD[X[1, 6, 2, 7], Y[8, 10, 1, 11], Z[5, 17, 6, 18], 
  Z[2, 17, 3, 16], Y[7, 12, 8, 11], X[9, 13, 10, 12], X[13, 9, 14, 18], 
  Z[4, 15, 5, 14], Z[3, 15, 4, 16]], 41}
{{1, -4}, PD[Y[1, 11, 2, 10], X[18, 15, 1, 16], Z[11, 7, 12, 6], 
  X[5, 2, 6, 3], Z[9, 16, 10, 17], Y[17, 8, 18, 9], X[14, 7, 15, 8], 
  Z[12, 4, 13, 3], Y[4, 14, 5, 13]], 42}
{{1, -4}, PD[Y[1, 13, 2, 12], Y[18, 10, 1, 9], Z[13, 7, 14, 6], 
  X[2, 6, 3, 5], X[11, 9, 12, 8], Y[17, 10, 18, 11], X[7, 17, 8, 16], 
  Z[14, 4, 15, 3], Y[4, 16, 5, 15]], 43}
{{1, -2}, PD[X[1, 13, 2, 12], Y[10, 17, 1, 18], Y[13, 7, 14, 6], 
  X[5, 2, 6, 3], Z[11, 9, 12, 8], Z[18, 9, 11, 10], X[16, 7, 17, 8], 
  Y[14, 4, 15, 3], Z[4, 16, 5, 15]], 44}
{{1, -2}, PD[X[1, 13, 2, 12], Y[10, 17, 1, 18], Z[13, 7, 14, 6], 
  X[5, 2, 6, 3], Z[11, 9, 12, 8], Z[18, 9, 11, 10], X[16, 7, 17, 8], 
  Z[14, 4, 15, 3], Y[4, 16, 5, 15]], 45}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 14], X[9, 7, 10, 6], X[2, 13, 3, 14], 
  Y[10, 16, 11, 17], X[5, 13, 6, 12], Y[3, 15, 4, 16], Y[11, 18, 12, 17], 
  Y[4, 15, 5, 18]], 46}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 14], X[9, 7, 10, 6], X[2, 13, 3, 14], 
  Y[10, 16, 11, 17], X[12, 5, 13, 6], Y[3, 15, 4, 16], Y[11, 18, 12, 17], 
  Y[4, 15, 5, 18]], 47}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 14], X[9, 7, 10, 6], X[2, 13, 3, 14], 
  Z[10, 16, 11, 17], X[5, 13, 6, 12], Z[3, 15, 4, 16], Z[11, 18, 12, 17], 
  Z[4, 15, 5, 18]], 48}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 14], X[9, 7, 10, 6], X[2, 13, 3, 14], 
  Z[10, 16, 11, 17], X[12, 5, 13, 6], Z[3, 15, 4, 16], Z[11, 18, 12, 17], 
  Z[4, 15, 5, 18]], 49}
{{1, -2}, PD[Y[8, 2, 9, 1], Y[9, 18, 10, 1], X[7, 11, 8, 10], 
  X[2, 17, 3, 18], Y[6, 14, 7, 13], X[16, 12, 17, 11], Y[3, 12, 4, 13], 
  Y[5, 14, 6, 15], Z[15, 4, 16, 5]], 50}
{{1, -2}, PD[Y[8, 2, 9, 1], Y[9, 18, 10, 1], X[7, 11, 8, 10], 
  X[2, 17, 3, 18], Y[6, 14, 7, 13], Y[11, 16, 12, 17], X[12, 4, 13, 3], 
  Y[5, 14, 6, 15], Z[15, 4, 16, 5]], 51}
{{1, -2}, PD[Y[8, 2, 9, 1], Y[9, 18, 10, 1], X[7, 11, 8, 10], 
  X[2, 17, 3, 18], Z[6, 14, 7, 13], X[16, 12, 17, 11], Z[3, 12, 4, 13], 
  Z[5, 14, 6, 15], Y[15, 4, 16, 5]], 52}
{{1, -2}, PD[Y[8, 2, 9, 1], Y[9, 18, 10, 1], X[7, 11, 8, 10], 
  X[2, 17, 3, 18], Z[6, 14, 7, 13], Z[11, 16, 12, 17], X[12, 4, 13, 3], 
  Z[5, 14, 6, 15], Y[15, 4, 16, 5]], 53}
{{1, -4}, PD[Y[7, 2, 8, 1], Y[8, 4, 9, 1], X[6, 10, 7, 9], Z[2, 17, 3, 16], 
  Z[3, 15, 4, 16], Y[5, 13, 6, 12], X[17, 10, 18, 11], X[11, 14, 12, 15], 
  Y[18, 13, 5, 14]], 54}
{{1, -4}, PD[Y[7, 2, 8, 1], Y[8, 4, 9, 1], X[6, 10, 7, 9], Z[2, 17, 3, 16], 
  Z[3, 15, 4, 16], Z[5, 13, 6, 12], X[17, 10, 18, 11], X[11, 14, 12, 15], 
  Z[18, 13, 5, 14]], 55}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 16, 1, 17], Y[7, 12, 8, 11], X[2, 6, 3, 5], 
  Y[9, 18, 10, 17], X[15, 11, 16, 18], Y[6, 12, 7, 13], Y[3, 13, 4, 14], 
  Y[4, 15, 5, 14]], 56}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 16, 1, 17], Y[7, 12, 8, 11], X[5, 2, 6, 3], 
  Y[9, 18, 10, 17], X[15, 11, 16, 18], Y[6, 12, 7, 13], Y[3, 13, 4, 14], 
  Y[4, 15, 5, 14]], 57}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 16, 1, 17], Z[7, 12, 8, 11], X[2, 6, 3, 5], 
  Y[9, 18, 10, 17], X[15, 11, 16, 18], Z[6, 12, 7, 13], Z[3, 13, 4, 14], 
  Z[4, 15, 5, 14]], 58}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 16, 1, 17], Z[7, 12, 8, 11], X[5, 2, 6, 3], 
  Y[9, 18, 10, 17], X[15, 11, 16, 18], Z[6, 12, 7, 13], Z[3, 13, 4, 14], 
  Z[4, 15, 5, 14]], 59}
{{1, -4}, PD[X[1, 16, 2, 17], Y[18, 11, 1, 12], Y[15, 6, 16, 7], 
  X[5, 2, 6, 3], Y[17, 13, 18, 12], X[10, 14, 11, 13], Z[7, 14, 8, 15], 
  Y[3, 8, 4, 9], Y[4, 10, 5, 9]], 60}
{{1, -4}, PD[X[1, 16, 2, 17], Y[18, 11, 1, 12], Z[15, 6, 16, 7], 
  X[5, 2, 6, 3], Y[17, 13, 18, 12], X[10, 14, 11, 13], Y[7, 14, 8, 15], 
  Z[3, 8, 4, 9], Z[4, 10, 5, 9]], 61}
{{1, -3}, PD[X[1, 8, 2, 9], Y[10, 17, 1, 16], Y[7, 13, 8, 14], 
  Y[2, 13, 3, 12], Y[9, 15, 10, 16], X[17, 15, 18, 14], X[6, 3, 7, 4], 
  Z[11, 5, 12, 6], Z[18, 5, 11, 4]], 62}
{{1, -3}, PD[X[1, 8, 2, 9], Y[10, 17, 1, 16], Y[7, 13, 8, 14], 
  Y[2, 13, 3, 12], Y[9, 15, 10, 16], X[17, 15, 18, 14], X[3, 7, 4, 6], 
  Z[11, 5, 12, 6], Z[18, 5, 11, 4]], 63}
{{1, -3}, PD[X[1, 8, 2, 9], Y[10, 17, 1, 16], Z[7, 13, 8, 14], 
  Z[2, 13, 3, 12], Y[9, 15, 10, 16], X[17, 15, 18, 14], X[6, 3, 7, 4], 
  Y[11, 5, 12, 6], Y[18, 5, 11, 4]], 64}
{{1, -3}, PD[X[1, 8, 2, 9], Y[10, 17, 1, 16], Z[7, 13, 8, 14], 
  Z[2, 13, 3, 12], Y[9, 15, 10, 16], X[17, 15, 18, 14], X[3, 7, 4, 6], 
  Y[11, 5, 12, 6], Y[18, 5, 11, 4]], 65}
{{1, -3}, PD[X[1, 6, 2, 7], Y[8, 16, 1, 17], Y[5, 10, 6, 9], Y[2, 10, 3, 11], 
  Y[7, 18, 8, 17], X[15, 9, 16, 18], Y[4, 13, 5, 12], Y[3, 13, 4, 14], 
  X[11, 14, 12, 15]], 66}
{{1, -3}, PD[X[1, 6, 2, 7], Y[8, 16, 1, 17], Y[5, 10, 6, 9], Y[2, 10, 3, 11], 
  Y[7, 18, 8, 17], X[15, 9, 16, 18], Y[4, 13, 5, 12], Y[3, 13, 4, 14], 
  X[14, 12, 15, 11]], 67}
{{1, -3}, PD[X[1, 6, 2, 7], Y[8, 16, 1, 17], Z[5, 10, 6, 9], Z[2, 10, 3, 11], 
  Y[7, 18, 8, 17], X[15, 9, 16, 18], Z[4, 13, 5, 12], Z[3, 13, 4, 14], 
  X[11, 14, 12, 15]], 68}
{{1, -3}, PD[X[1, 6, 2, 7], Y[8, 16, 1, 17], Z[5, 10, 6, 9], Z[2, 10, 3, 11], 
  Y[7, 18, 8, 17], X[15, 9, 16, 18], Z[4, 13, 5, 12], Z[3, 13, 4, 14], 
  X[14, 12, 15, 11]], 69}
{{1, -4}, PD[X[1, 12, 2, 13], Y[14, 8, 1, 7], X[11, 2, 12, 3], 
  Y[13, 6, 14, 7], X[8, 6, 9, 5], Y[3, 15, 4, 16], Y[10, 17, 11, 16], 
  Y[9, 17, 10, 18], Y[4, 15, 5, 18]], 70}
{{1, -4}, PD[X[1, 12, 2, 13], Y[14, 8, 1, 7], X[11, 2, 12, 3], 
  Y[13, 6, 14, 7], X[8, 6, 9, 5], Z[3, 15, 4, 16], Z[10, 17, 11, 16], 
  Z[9, 17, 10, 18], Z[4, 15, 5, 18]], 71}
{{1, -4}, PD[X[1, 12, 2, 13], Y[14, 8, 1, 7], X[11, 2, 12, 3], 
  Y[13, 6, 14, 7], X[5, 8, 6, 9], Y[3, 15, 4, 16], Y[10, 17, 11, 16], 
  Y[9, 17, 10, 18], Y[4, 15, 5, 18]], 72}
{{1, -4}, PD[X[1, 12, 2, 13], Y[14, 8, 1, 7], X[11, 2, 12, 3], 
  Y[13, 6, 14, 7], X[5, 8, 6, 9], Z[3, 15, 4, 16], Z[10, 17, 11, 16], 
  Z[9, 17, 10, 18], Z[4, 15, 5, 18]], 73}
{{1, -4}, PD[X[1, 16, 2, 17], Y[6, 9, 1, 8], X[15, 13, 16, 12], 
  Y[2, 13, 3, 14], Y[17, 7, 18, 8], Y[5, 9, 6, 10], X[11, 4, 12, 5], 
  Z[14, 3, 15, 4], Z[10, 18, 7, 11]], 74}
{{1, -4}, PD[X[1, 16, 2, 17], Y[6, 9, 1, 8], X[15, 13, 16, 12], 
  Z[2, 13, 3, 14], Y[17, 7, 18, 8], Y[5, 9, 6, 10], X[11, 4, 12, 5], 
  Y[14, 3, 15, 4], Z[10, 18, 7, 11]], 75}
{{1, -4}, PD[Y[1, 16, 2, 17], X[6, 9, 1, 8], X[15, 13, 16, 12], 
  Y[2, 13, 3, 14], Z[17, 7, 18, 8], X[9, 6, 10, 5], Z[11, 4, 12, 5], 
  Z[14, 3, 15, 4], Y[10, 18, 7, 11]], 76}
{{1, -4}, PD[Y[1, 16, 2, 17], X[6, 9, 1, 8], X[12, 15, 13, 16], 
  Y[2, 13, 3, 14], Z[17, 7, 18, 8], X[9, 6, 10, 5], Z[11, 4, 12, 5], 
  Z[14, 3, 15, 4], Y[10, 18, 7, 11]], 77}
{{1, -4}, PD[Y[1, 16, 2, 17], Y[6, 9, 1, 8], X[15, 13, 16, 12], 
  Y[2, 13, 3, 14], X[17, 7, 18, 8], Y[5, 9, 6, 10], Z[11, 4, 12, 5], 
  Z[14, 3, 15, 4], X[10, 18, 7, 11]], 78}
{{1, -4}, PD[Y[1, 16, 2, 17], Y[6, 9, 1, 8], X[15, 13, 16, 12], 
  Y[2, 13, 3, 14], X[7, 18, 8, 17], Y[5, 9, 6, 10], Z[11, 4, 12, 5], 
  Z[14, 3, 15, 4], X[18, 7, 11, 10]], 79}
{{1, -4}, PD[X[1, 11, 2, 10], Y[18, 8, 1, 7], X[11, 15, 12, 14], 
  Z[2, 14, 3, 13], X[9, 7, 10, 6], Y[17, 8, 18, 9], Y[15, 5, 16, 4], 
  Y[12, 4, 13, 3], Z[5, 17, 6, 16]], 80}
{{1, -4}, PD[Y[1, 12, 2, 13], Y[18, 9, 1, 10], Z[11, 2, 12, 3], 
  X[13, 11, 14, 10], Y[17, 9, 18, 8], X[3, 15, 4, 14], X[7, 5, 8, 4], 
  Y[16, 6, 17, 5], Y[15, 6, 16, 7]], 81}
{{1, -4}, PD[X[1, 4, 2, 5], Y[6, 9, 1, 10], Y[3, 16, 4, 15], Y[2, 16, 3, 17], 
  Y[5, 11, 6, 10], X[8, 12, 9, 11], X[14, 17, 15, 18], Y[7, 13, 8, 14], 
  Y[12, 13, 7, 18]], 82}
{{1, -4}, PD[X[1, 4, 2, 5], Y[6, 9, 1, 10], Y[3, 16, 4, 15], Y[2, 16, 3, 17], 
  Y[5, 11, 6, 10], X[8, 12, 9, 11], X[14, 17, 15, 18], Z[7, 13, 8, 14], 
  Z[12, 13, 7, 18]], 83}
{{1, -4}, PD[X[1, 4, 2, 5], Y[6, 9, 1, 10], Y[3, 16, 4, 15], Y[2, 16, 3, 17], 
  Y[5, 11, 6, 10], X[8, 12, 9, 11], X[17, 15, 18, 14], Y[7, 13, 8, 14], 
  Y[12, 13, 7, 18]], 84}
{{1, -4}, PD[X[1, 4, 2, 5], Y[6, 9, 1, 10], Y[3, 16, 4, 15], Y[2, 16, 3, 17], 
  Y[5, 11, 6, 10], X[8, 12, 9, 11], X[17, 15, 18, 14], Z[7, 13, 8, 14], 
  Z[12, 13, 7, 18]], 85}
{{1, -4}, PD[X[1, 4, 2, 5], Y[6, 9, 1, 10], Y[3, 16, 4, 15], Y[2, 16, 3, 17], 
  Y[5, 11, 6, 10], X[11, 8, 12, 9], X[17, 15, 18, 14], Y[7, 13, 8, 14], 
  Y[12, 13, 7, 18]], 86}
{{1, -4}, PD[X[1, 4, 2, 5], Y[6, 9, 1, 10], Y[3, 16, 4, 15], Y[2, 16, 3, 17], 
  Y[5, 11, 6, 10], X[11, 8, 12, 9], X[17, 15, 18, 14], Z[7, 13, 8, 14], 
  Z[12, 13, 7, 18]], 87}
{{1, -4}, PD[X[1, 4, 2, 5], Y[6, 9, 1, 10], Z[3, 16, 4, 15], Z[2, 16, 3, 17], 
  Y[5, 11, 6, 10], X[8, 12, 9, 11], X[14, 17, 15, 18], Y[7, 13, 8, 14], 
  Y[12, 13, 7, 18]], 88}
{{1, -4}, PD[X[1, 4, 2, 5], Y[6, 9, 1, 10], Z[3, 16, 4, 15], Z[2, 16, 3, 17], 
  Y[5, 11, 6, 10], X[8, 12, 9, 11], X[14, 17, 15, 18], Z[7, 13, 8, 14], 
  Z[12, 13, 7, 18]], 89}
{{1, -4}, PD[X[1, 4, 2, 5], Y[6, 9, 1, 10], Z[3, 16, 4, 15], Z[2, 16, 3, 17], 
  Y[5, 11, 6, 10], X[8, 12, 9, 11], X[17, 15, 18, 14], Y[7, 13, 8, 14], 
  Y[12, 13, 7, 18]], 90}
{{1, -4}, PD[X[1, 4, 2, 5], Y[6, 9, 1, 10], Z[3, 16, 4, 15], Z[2, 16, 3, 17], 
  Y[5, 11, 6, 10], X[8, 12, 9, 11], X[17, 15, 18, 14], Z[7, 13, 8, 14], 
  Z[12, 13, 7, 18]], 91}
{{1, -4}, PD[X[1, 4, 2, 5], Y[6, 9, 1, 10], Z[3, 16, 4, 15], Z[2, 16, 3, 17], 
  Y[5, 11, 6, 10], X[11, 8, 12, 9], X[17, 15, 18, 14], Y[7, 13, 8, 14], 
  Y[12, 13, 7, 18]], 92}
{{1, -4}, PD[X[1, 4, 2, 5], Y[6, 9, 1, 10], Z[3, 16, 4, 15], Z[2, 16, 3, 17], 
  Y[5, 11, 6, 10], X[11, 8, 12, 9], X[17, 15, 18, 14], Z[7, 13, 8, 14], 
  Z[12, 13, 7, 18]], 93}
{{1, -4}, PD[X[1, 10, 2, 11], Y[12, 15, 1, 16], Y[9, 5, 10, 4], 
  X[5, 3, 6, 2], Y[11, 17, 12, 16], X[14, 18, 15, 17], Z[3, 9, 4, 8], 
  Y[6, 13, 7, 14], Z[18, 7, 13, 8]], 94}
{{1, -4}, PD[X[1, 10, 2, 11], Y[12, 15, 1, 16], Z[9, 5, 10, 4], 
  X[5, 3, 6, 2], Y[11, 17, 12, 16], X[14, 18, 15, 17], Y[3, 9, 4, 8], 
  Z[6, 13, 7, 14], Y[18, 7, 13, 8]], 95}
{{1, -4}, PD[X[1, 6, 2, 7], Y[8, 11, 1, 12], X[5, 2, 6, 3], Y[7, 13, 8, 12], 
  X[10, 14, 11, 13], Y[3, 18, 4, 17], Y[4, 16, 5, 17], Y[9, 15, 10, 16], 
  Y[14, 15, 9, 18]], 96}
{{1, -4}, PD[X[1, 6, 2, 7], Y[8, 11, 1, 12], X[5, 2, 6, 3], Y[7, 13, 8, 12], 
  X[10, 14, 11, 13], Z[3, 18, 4, 17], Z[4, 16, 5, 17], Z[9, 15, 10, 16], 
  Z[14, 15, 9, 18]], 97}
{{1, -4}, PD[X[1, 10, 2, 11], Y[4, 16, 1, 15], Y[9, 7, 10, 6], 
  X[11, 2, 12, 3], Z[14, 4, 15, 3], X[16, 14, 17, 13], Z[5, 18, 6, 13], 
  Y[12, 7, 9, 8], Y[17, 8, 18, 5]], 98}
{{1, -4}, PD[X[1, 10, 2, 11], Y[4, 16, 1, 15], Z[9, 7, 10, 6], 
  X[11, 2, 12, 3], Z[14, 4, 15, 3], X[16, 14, 17, 13], Y[5, 18, 6, 13], 
  Z[12, 7, 9, 8], Z[17, 8, 18, 5]], 99}
{{1, -4}, PD[Y[1, 10, 2, 11], Y[4, 16, 1, 15], X[9, 7, 10, 6], 
  Y[2, 12, 3, 11], Z[14, 4, 15, 3], X[16, 14, 17, 13], Y[5, 18, 6, 13], 
  X[7, 9, 8, 12], Z[17, 8, 18, 5]], 100}
{{1, -4}, PD[Y[1, 10, 2, 11], Y[4, 16, 1, 15], X[9, 7, 10, 6], 
  Y[2, 12, 3, 11], Z[14, 4, 15, 3], X[16, 14, 17, 13], Z[5, 18, 6, 13], 
  X[7, 9, 8, 12], Y[17, 8, 18, 5]], 101}
{{1, -4}, PD[Y[1, 16, 2, 17], X[6, 4, 1, 3], Z[15, 8, 16, 9], 
  Y[2, 18, 3, 17], Y[5, 13, 6, 12], Y[4, 13, 5, 14], Y[9, 14, 10, 15], 
  X[7, 11, 8, 10], X[11, 7, 12, 18]], 102}
{{1, -4}, PD[Y[1, 10, 2, 9], X[6, 4, 1, 3], X[10, 17, 11, 16], Y[2, 8, 3, 9], 
  Y[5, 13, 6, 14], Y[4, 13, 5, 12], X[17, 12, 18, 11], Y[15, 8, 16, 7], 
  Z[14, 15, 7, 18]], 103}
{{1, -4}, PD[Y[1, 10, 2, 9], X[6, 4, 1, 3], Z[10, 17, 11, 16], Y[2, 8, 3, 9], 
  Y[5, 13, 6, 14], Y[4, 13, 5, 12], Y[17, 12, 18, 11], X[15, 8, 16, 7], 
  X[14, 15, 7, 18]], 104}
{{1, -4}, PD[Y[1, 11, 2, 10], X[8, 4, 1, 3], Z[11, 17, 12, 16], 
  Y[2, 9, 3, 10], X[4, 8, 5, 7], Y[17, 13, 18, 12], X[15, 9, 16, 18], 
  Y[5, 15, 6, 14], Y[6, 13, 7, 14]], 105}
{{1, -4}, PD[Y[10, 1, 11, 2], Y[9, 1, 10, 18], Y[11, 6, 12, 7], 
  X[2, 17, 3, 18], X[5, 8, 6, 9], Y[12, 8, 13, 7], X[16, 14, 17, 13], 
  Y[3, 14, 4, 15], Y[4, 16, 5, 15]], 106}
{{1, -4}, PD[Y[10, 1, 11, 2], Y[9, 1, 10, 18], Y[11, 6, 12, 7], 
  X[2, 17, 3, 18], X[5, 8, 6, 9], Y[12, 8, 13, 7], X[16, 14, 17, 13], 
  Z[3, 14, 4, 15], Z[4, 16, 5, 15]], 107}
{{1, -4}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 18], X[9, 12, 10, 13], 
  X[2, 17, 3, 18], Y[6, 12, 7, 11], Z[10, 6, 11, 5], X[16, 14, 17, 13], 
  Y[3, 14, 4, 15], Y[4, 16, 5, 15]], 108}
{{1, -4}, PD[Y[1, 16, 2, 17], X[10, 6, 1, 5], Z[15, 13, 16, 12], 
  Y[2, 18, 3, 17], X[4, 10, 5, 9], Z[6, 11, 7, 12], Z[18, 13, 15, 14], 
  X[8, 4, 9, 3], Y[14, 7, 11, 8]], 109}
{{1, -4}, PD[X[1, 5, 2, 4], X[10, 16, 1, 17], Y[5, 12, 6, 13], Z[2, 7, 3, 8], 
  Z[3, 9, 4, 8], X[17, 9, 18, 10], Y[15, 12, 16, 11], Y[6, 14, 7, 13], 
  Y[18, 14, 15, 11]], 110}
{{1, -4}, PD[X[1, 5, 2, 4], Y[10, 16, 1, 17], X[12, 6, 13, 5], Z[2, 7, 3, 8], 
  Z[3, 9, 4, 8], Z[17, 9, 18, 10], Z[15, 12, 16, 11], X[6, 14, 7, 13], 
  Z[18, 14, 15, 11]], 111}
{{1, -4}, PD[X[1, 5, 2, 4], Y[10, 16, 1, 17], Y[5, 12, 6, 13], Z[2, 7, 3, 8], 
  Z[3, 9, 4, 8], Z[17, 9, 18, 10], X[15, 12, 16, 11], Y[6, 14, 7, 13], 
  X[14, 15, 11, 18]], 112}
{{1, -3}, PD[X[16, 2, 17, 1], X[14, 18, 1, 17], Y[15, 8, 16, 9], 
  Y[2, 8, 3, 7], X[13, 6, 14, 7], Y[18, 10, 15, 9], Y[3, 12, 4, 13], 
  Y[5, 10, 6, 11], Z[11, 4, 12, 5]], 113}
{{1, -3}, PD[Y[16, 2, 17, 1], Y[17, 14, 18, 1], X[15, 8, 16, 9], 
  Z[2, 8, 3, 7], X[6, 14, 7, 13], X[9, 18, 10, 15], Z[3, 12, 4, 13], 
  Z[5, 10, 6, 11], Y[11, 4, 12, 5]], 114}
{{1, -3}, PD[Y[12, 2, 13, 1], Y[13, 18, 14, 1], X[11, 15, 12, 14], 
  Z[2, 15, 3, 16], X[6, 18, 7, 17], Y[10, 5, 11, 6], Z[3, 9, 4, 8], 
  X[16, 8, 17, 7], Y[9, 5, 10, 4]], 115}
{{1, -4}, PD[Y[1, 9, 2, 8], Y[18, 12, 1, 11], X[9, 12, 10, 13], 
  X[2, 6, 3, 5], X[7, 17, 8, 16], Z[10, 18, 11, 17], Y[13, 7, 14, 6], 
  Z[3, 14, 4, 15], Z[4, 16, 5, 15]], 116}
{{1, -4}, PD[Y[1, 9, 2, 8], Y[18, 12, 1, 11], X[9, 12, 10, 13], 
  X[2, 6, 3, 5], X[16, 7, 17, 8], Z[10, 18, 11, 17], Y[13, 7, 14, 6], 
  Z[3, 14, 4, 15], Z[4, 16, 5, 15]], 117}
{{1, -4}, PD[Y[1, 9, 2, 8], Y[18, 12, 1, 11], X[9, 12, 10, 13], 
  X[5, 2, 6, 3], X[16, 7, 17, 8], Z[10, 18, 11, 17], Y[13, 7, 14, 6], 
  Z[3, 14, 4, 15], Z[4, 16, 5, 15]], 118}
{{1, -2}, PD[Y[1, 9, 2, 8], Y[18, 12, 1, 11], X[9, 12, 10, 13], 
  X[5, 2, 6, 3], X[16, 7, 17, 8], Z[10, 18, 11, 17], Z[13, 7, 14, 6], 
  Y[3, 14, 4, 15], Y[4, 16, 5, 15]], 119}
{{1, -4}, PD[X[1, 14, 2, 15], Y[18, 11, 1, 12], X[13, 10, 14, 11], 
  Z[2, 7, 3, 8], Y[15, 4, 16, 5], Z[12, 17, 13, 18], X[6, 9, 7, 10], 
  Z[3, 9, 4, 8], Y[16, 6, 17, 5]], 120}
{{1, -4}, PD[Y[1, 11, 2, 10], Y[8, 13, 1, 14], X[11, 17, 12, 16], 
  Y[2, 16, 3, 15], Z[9, 6, 10, 7], Z[14, 6, 9, 5], X[4, 8, 5, 7], 
  X[17, 13, 18, 12], Y[3, 18, 4, 15]], 121}
{{1, -4}, PD[Y[1, 11, 2, 10], Y[8, 13, 1, 14], Z[11, 17, 12, 16], 
  X[2, 16, 3, 15], Z[9, 6, 10, 7], Z[14, 6, 9, 5], X[7, 4, 8, 5], 
  Z[12, 17, 13, 18], X[18, 4, 15, 3]], 122}
{{1, -2}, PD[Y[10, 1, 11, 2], Y[9, 1, 10, 18], X[11, 9, 12, 8], 
  Z[2, 8, 3, 7], X[6, 18, 7, 17], X[15, 13, 16, 12], Z[3, 16, 4, 17], 
  Z[5, 15, 6, 14], Y[13, 5, 14, 4]], 123}
{{1, -4}, PD[X[16, 2, 17, 1], X[8, 18, 1, 17], Y[15, 12, 16, 13], 
  Y[2, 12, 3, 11], Y[7, 10, 8, 11], Y[18, 14, 15, 13], X[3, 6, 4, 7], 
  Z[9, 5, 10, 4], Z[14, 5, 9, 6]], 124}
{{1, -4}, PD[Y[16, 2, 17, 1], Y[17, 8, 18, 1], X[15, 12, 16, 13], 
  Z[2, 12, 3, 11], Z[7, 10, 8, 11], X[13, 18, 14, 15], X[6, 4, 7, 3], 
  Y[9, 5, 10, 4], Y[14, 5, 9, 6]], 125}
{{1, -4}, PD[Y[15, 2, 16, 1], Y[16, 12, 17, 1], X[14, 18, 15, 17], 
  X[2, 7, 3, 8], X[8, 11, 9, 12], Y[13, 6, 14, 5], Y[18, 6, 13, 7], 
  Z[3, 10, 4, 11], Y[9, 4, 10, 5]], 126}
{{1, -4}, PD[Y[15, 2, 16, 1], Y[16, 12, 17, 1], X[14, 18, 15, 17], 
  X[2, 7, 3, 8], X[8, 11, 9, 12], Z[13, 6, 14, 5], Z[18, 6, 13, 7], 
  Y[3, 10, 4, 11], Z[9, 4, 10, 5]], 127}
{{1, -4}, PD[X[1, 4, 2, 5], Y[10, 16, 1, 17], Y[3, 12, 4, 11], 
  Y[2, 12, 3, 13], X[5, 8, 6, 9], Z[17, 9, 18, 10], X[15, 11, 16, 18], 
  Z[13, 7, 14, 8], Y[6, 14, 7, 15]], 128}
{{1, -4}, PD[X[1, 4, 2, 5], Y[10, 16, 1, 17], Y[3, 12, 4, 11], 
  Y[2, 12, 3, 13], X[8, 6, 9, 5], Z[17, 9, 18, 10], X[15, 11, 16, 18], 
  Z[13, 7, 14, 8], Y[6, 14, 7, 15]], 129}
{{1, -4}, PD[X[1, 4, 2, 5], Y[10, 16, 1, 17], Y[3, 12, 4, 11], 
  Y[2, 12, 3, 13], X[8, 6, 9, 5], Z[17, 9, 18, 10], X[18, 15, 11, 16], 
  Z[13, 7, 14, 8], Y[6, 14, 7, 15]], 130}
{{1, -4}, PD[X[1, 4, 2, 5], Y[10, 16, 1, 17], Z[3, 12, 4, 11], 
  Z[2, 12, 3, 13], X[5, 8, 6, 9], Z[17, 9, 18, 10], X[15, 11, 16, 18], 
  Y[13, 7, 14, 8], Z[6, 14, 7, 15]], 131}
{{1, -4}, PD[X[1, 4, 2, 5], Y[10, 16, 1, 17], Z[3, 12, 4, 11], 
  Z[2, 12, 3, 13], X[8, 6, 9, 5], Z[17, 9, 18, 10], X[15, 11, 16, 18], 
  Y[13, 7, 14, 8], Z[6, 14, 7, 15]], 132}
{{1, -4}, PD[X[1, 4, 2, 5], Y[10, 16, 1, 17], Z[3, 12, 4, 11], 
  Z[2, 12, 3, 13], X[8, 6, 9, 5], Z[17, 9, 18, 10], X[18, 15, 11, 16], 
  Y[13, 7, 14, 8], Z[6, 14, 7, 15]], 133}
{{1, -4}, PD[Y[1, 10, 2, 11], Y[14, 6, 1, 5], Z[9, 2, 10, 3], 
  X[11, 16, 12, 17], Z[4, 14, 5, 13], X[6, 4, 7, 3], Z[8, 16, 9, 15], 
  X[17, 12, 18, 13], Z[7, 18, 8, 15]], 134}
{{1, -4}, PD[X[1, 6, 2, 7], Y[18, 10, 1, 9], X[5, 2, 6, 3], Z[7, 12, 8, 13], 
  Z[8, 14, 9, 13], Y[17, 10, 18, 11], Z[3, 17, 4, 16], Z[4, 15, 5, 16], 
  X[14, 12, 15, 11]], 135}
{{1, -4}, PD[X[1, 4, 2, 5], Y[18, 9, 1, 10], Z[3, 16, 4, 17], 
  Z[2, 16, 3, 15], Y[5, 12, 6, 13], X[10, 13, 11, 14], Y[17, 9, 18, 8], 
  X[14, 7, 15, 8], Z[11, 6, 12, 7]], 136}
{{1, -4}, PD[X[1, 4, 2, 5], Y[18, 9, 1, 10], Z[3, 16, 4, 17], 
  Z[2, 16, 3, 15], Z[5, 12, 6, 13], X[10, 13, 11, 14], Y[17, 9, 18, 8], 
  X[14, 7, 15, 8], Y[11, 6, 12, 7]], 137}
{{1, -4}, PD[X[16, 2, 17, 1], X[10, 18, 1, 17], Y[15, 7, 16, 6], 
  X[2, 7, 3, 8], Z[9, 14, 10, 13], Y[18, 5, 15, 6], Z[3, 11, 4, 12], 
  Z[8, 12, 9, 13], Y[14, 4, 11, 5]], 138}
{{1, -4}, PD[Y[16, 2, 17, 1], Y[17, 10, 18, 1], X[15, 7, 16, 6], 
  X[7, 3, 8, 2], Z[9, 14, 10, 13], X[5, 15, 6, 18], Z[3, 11, 4, 12], 
  Z[8, 12, 9, 13], Y[14, 4, 11, 5]], 139}
{{1, -4}, PD[Y[16, 2, 17, 1], Y[17, 10, 18, 1], Y[15, 7, 16, 6], 
  X[2, 7, 3, 8], X[13, 9, 14, 10], Y[18, 5, 15, 6], Z[3, 11, 4, 12], 
  X[8, 12, 9, 13], Y[14, 4, 11, 5]], 140}
{{1, -4}, PD[Y[16, 2, 17, 1], Y[17, 10, 18, 1], Y[15, 7, 16, 6], 
  X[2, 7, 3, 8], Z[9, 14, 10, 13], Y[18, 5, 15, 6], X[11, 4, 12, 3], 
  Z[8, 12, 9, 13], X[4, 11, 5, 14]], 141}
{{1, -3}, PD[X[1, 4, 2, 5], Y[18, 8, 1, 7], Y[3, 9, 4, 8], Y[2, 9, 3, 10], 
  X[14, 5, 15, 6], X[6, 13, 7, 14], Y[17, 12, 18, 13], Z[10, 16, 11, 15], 
  Y[16, 12, 17, 11]], 142}
{{1, -4}, PD[X[1, 4, 2, 5], X[16, 1, 17, 8], Y[3, 15, 4, 16], 
  Y[2, 15, 3, 14], Z[5, 10, 6, 11], X[7, 18, 8, 17], Z[13, 10, 14, 9], 
  Z[6, 12, 7, 11], Z[18, 12, 13, 9]], 143}
{{1, -4}, PD[X[1, 4, 2, 5], Y[8, 16, 1, 17], Y[3, 15, 4, 16], 
  Y[2, 15, 3, 14], X[5, 10, 6, 11], Z[17, 7, 18, 8], Z[13, 10, 14, 9], 
  X[11, 6, 12, 7], Z[18, 12, 13, 9]], 144}
{{1, -4}, PD[X[1, 4, 2, 5], Y[8, 16, 1, 17], Y[3, 15, 4, 16], 
  Y[2, 15, 3, 14], X[10, 6, 11, 5], Z[17, 7, 18, 8], Z[13, 10, 14, 9], 
  X[6, 12, 7, 11], Z[18, 12, 13, 9]], 145}
{{1, -4}, PD[X[1, 4, 2, 5], Y[8, 16, 1, 17], Y[3, 15, 4, 16], 
  Y[2, 15, 3, 14], Y[5, 10, 6, 11], Z[17, 7, 18, 8], X[13, 10, 14, 9], 
  Y[6, 12, 7, 11], X[12, 13, 9, 18]], 146}
{{1, -4}, PD[X[1, 4, 2, 5], Y[8, 16, 1, 17], Y[3, 15, 4, 16], 
  Y[2, 15, 3, 14], Y[5, 10, 6, 11], Z[17, 7, 18, 8], X[9, 13, 10, 14], 
  Y[6, 12, 7, 11], X[18, 12, 13, 9]], 147}
{{1, -2}, PD[X[1, 8, 2, 9], Y[12, 16, 1, 17], Y[7, 15, 8, 16], 
  Y[2, 15, 3, 14], X[9, 4, 10, 5], Z[17, 5, 18, 6], X[6, 11, 7, 12], 
  Y[3, 13, 4, 14], Y[10, 13, 11, 18]], 148}
{{1, -3}, PD[Y[1, 14, 2, 15], X[18, 9, 1, 10], Z[13, 2, 14, 3], 
  Z[15, 7, 16, 6], Z[10, 6, 11, 5], Z[17, 4, 18, 5], X[8, 3, 9, 4], 
  Z[12, 7, 13, 8], X[11, 16, 12, 17]], 149}
{{1, -3}, PD[Y[1, 14, 2, 15], X[18, 9, 1, 10], Z[13, 2, 14, 3], 
  Z[15, 7, 16, 6], Z[10, 6, 11, 5], Z[17, 4, 18, 5], Z[8, 3, 9, 4], 
  X[7, 13, 8, 12], X[11, 16, 12, 17]], 150}
{{1, -3}, PD[Y[1, 14, 2, 15], Y[18, 9, 1, 10], Z[13, 2, 14, 3], 
  X[15, 7, 16, 6], Z[10, 6, 11, 5], X[4, 18, 5, 17], X[8, 3, 9, 4], 
  Z[12, 7, 13, 8], Y[16, 12, 17, 11]], 151}
{{1, -3}, PD[Y[1, 14, 2, 15], Y[18, 9, 1, 10], Z[13, 2, 14, 3], 
  X[15, 7, 16, 6], Z[10, 6, 11, 5], X[4, 18, 5, 17], Z[8, 3, 9, 4], 
  X[7, 13, 8, 12], Y[16, 12, 17, 11]], 152}
{{1, -4}, PD[X[4, 2, 5, 1], X[14, 6, 1, 5], Y[3, 10, 4, 11], Y[2, 10, 3, 9], 
  X[6, 14, 7, 13], Z[11, 15, 12, 16], Z[8, 17, 9, 16], Z[7, 17, 8, 18], 
  Z[12, 15, 13, 18]], 153}
{{1, -2}, PD[Y[15, 2, 16, 1], Y[16, 12, 17, 1], Y[14, 2, 15, 3], 
  Z[11, 17, 12, 18], X[3, 9, 4, 8], Y[13, 7, 14, 8], Y[18, 7, 13, 6], 
  X[5, 11, 6, 10], X[9, 5, 10, 4]], 154}
{{1, -2}, PD[X[1, 13, 2, 12], Y[18, 7, 1, 8], Y[13, 7, 14, 6], 
  X[11, 3, 12, 2], Z[8, 17, 9, 18], Y[14, 5, 15, 6], X[3, 11, 4, 10], 
  Y[16, 9, 17, 10], Z[4, 15, 5, 16]], 155}
{{1, -2}, PD[Y[1, 13, 2, 12], X[18, 7, 1, 8], Z[13, 7, 14, 6], 
  Y[2, 11, 3, 12], X[8, 17, 9, 18], Z[14, 5, 15, 6], Z[10, 3, 11, 4], 
  X[16, 9, 17, 10], Y[4, 15, 5, 16]], 156}
{{1, -2}, PD[Y[1, 13, 2, 12], Y[18, 7, 1, 8], X[13, 7, 14, 6], 
  Y[2, 11, 3, 12], Z[8, 17, 9, 18], X[5, 15, 6, 14], Z[10, 3, 11, 4], 
  Y[16, 9, 17, 10], X[15, 5, 16, 4]], 157}
{{1, -4}, PD[Y[1, 17, 2, 16], X[14, 7, 1, 8], Z[17, 7, 18, 6], X[2, 6, 3, 5], 
  Z[15, 8, 16, 9], Y[13, 18, 14, 15], Y[3, 10, 4, 11], Y[4, 12, 5, 11], 
  X[9, 12, 10, 13]], 158}
{{1, -4}, PD[Y[1, 17, 2, 16], X[14, 7, 1, 8], Z[17, 7, 18, 6], X[2, 6, 3, 5], 
  Z[15, 8, 16, 9], Y[13, 18, 14, 15], Z[3, 10, 4, 11], Z[4, 12, 5, 11], 
  X[9, 12, 10, 13]], 159}
{{1, -4}, PD[Y[1, 17, 2, 16], X[14, 7, 1, 8], Z[17, 7, 18, 6], X[5, 2, 6, 3], 
  Z[15, 8, 16, 9], Y[13, 18, 14, 15], Y[3, 10, 4, 11], Y[4, 12, 5, 11], 
  X[9, 12, 10, 13]], 160}
{{1, -4}, PD[Y[1, 17, 2, 16], X[14, 7, 1, 8], Z[17, 7, 18, 6], X[5, 2, 6, 3], 
  Z[15, 8, 16, 9], Y[13, 18, 14, 15], Y[3, 10, 4, 11], Y[4, 12, 5, 11], 
  X[12, 10, 13, 9]], 161}
{{1, -4}, PD[Y[1, 17, 2, 16], X[14, 7, 1, 8], Z[17, 7, 18, 6], X[5, 2, 6, 3], 
  Z[15, 8, 16, 9], Y[13, 18, 14, 15], Z[3, 10, 4, 11], Z[4, 12, 5, 11], 
  X[9, 12, 10, 13]], 162}
{{1, -4}, PD[Y[1, 17, 2, 16], X[14, 7, 1, 8], Z[17, 7, 18, 6], X[5, 2, 6, 3], 
  Z[15, 8, 16, 9], Y[13, 18, 14, 15], Z[3, 10, 4, 11], Z[4, 12, 5, 11], 
  X[12, 10, 13, 9]], 163}
{{1, -3}, PD[X[1, 17, 2, 16], X[7, 14, 8, 1], Y[17, 8, 18, 9], 
  Y[2, 11, 3, 12], Y[15, 7, 16, 6], Z[13, 18, 14, 15], Z[9, 5, 10, 4], 
  Z[10, 3, 11, 4], X[12, 5, 13, 6]], 164}
{{1, -3}, PD[X[1, 17, 2, 16], Y[14, 8, 1, 7], Y[17, 8, 18, 9], 
  Y[2, 11, 3, 12], Y[15, 7, 16, 6], X[18, 14, 15, 13], Z[9, 5, 10, 4], 
  Z[10, 3, 11, 4], X[12, 5, 13, 6]], 165}
{{1, -3}, PD[Y[1, 17, 2, 16], X[14, 8, 1, 7], X[8, 18, 9, 17], 
  Y[2, 11, 3, 12], Z[15, 7, 16, 6], Y[13, 18, 14, 15], Z[9, 5, 10, 4], 
  Z[10, 3, 11, 4], X[5, 13, 6, 12]], 166}
{{1, -3}, PD[Y[1, 17, 2, 16], Y[14, 8, 1, 7], X[17, 8, 18, 9], 
  Y[2, 11, 3, 12], X[6, 15, 7, 16], Y[13, 18, 14, 15], Z[9, 5, 10, 4], 
  Z[10, 3, 11, 4], X[12, 5, 13, 6]], 167}
{{1, -3}, PD[X[1, 17, 2, 16], Y[6, 12, 1, 13], Y[17, 12, 18, 11], 
  Y[2, 8, 3, 9], Y[15, 13, 16, 14], X[18, 6, 15, 5], X[10, 8, 11, 7], 
  Y[3, 10, 4, 9], Z[14, 4, 7, 5]], 168}
{{1, -3}, PD[X[1, 17, 2, 16], Y[6, 12, 1, 13], Y[17, 12, 18, 11], 
  Y[2, 8, 3, 9], Y[15, 13, 16, 14], X[18, 6, 15, 5], X[7, 10, 8, 11], 
  Y[3, 10, 4, 9], Z[14, 4, 7, 5]], 169}
{{1, -4}, PD[Y[1, 17, 2, 16], X[6, 12, 1, 13], Z[17, 12, 18, 11], 
  Y[2, 8, 3, 9], Z[15, 13, 16, 14], Y[5, 18, 6, 15], X[10, 8, 11, 7], 
  Y[3, 10, 4, 9], X[14, 4, 7, 5]], 170}
{{1, -3}, PD[Y[1, 17, 2, 16], Y[6, 12, 1, 13], X[17, 12, 18, 11], 
  Y[2, 8, 3, 9], X[13, 16, 14, 15], Y[5, 18, 6, 15], X[10, 8, 11, 7], 
  Y[3, 10, 4, 9], Z[14, 4, 7, 5]], 171}
{{1, -3}, PD[Y[1, 17, 2, 16], Y[6, 12, 1, 13], X[17, 12, 18, 11], 
  Y[2, 8, 3, 9], X[13, 16, 14, 15], Y[5, 18, 6, 15], X[7, 10, 8, 11], 
  Y[3, 10, 4, 9], Z[14, 4, 7, 5]], 172}
{{1, -3}, PD[Y[1, 7, 2, 6], X[18, 11, 1, 12], Z[7, 3, 8, 2], Z[5, 12, 6, 13], 
  Y[17, 4, 18, 5], X[10, 3, 11, 4], Z[8, 15, 9, 16], X[13, 16, 14, 17], 
  Z[9, 15, 10, 14]], 173}
{{1, -3}, PD[Y[1, 7, 2, 6], Y[18, 11, 1, 12], Z[7, 3, 8, 2], X[5, 12, 6, 13], 
  Y[17, 4, 18, 5], X[10, 3, 11, 4], Z[8, 15, 9, 16], X[13, 16, 14, 17], 
  Z[9, 15, 10, 14]], 174}
{{1, -4}, PD[Y[1, 17, 2, 16], X[14, 5, 1, 6], Z[17, 5, 18, 4], 
  Y[2, 10, 3, 9], Z[15, 6, 16, 7], Y[13, 18, 14, 15], Y[3, 10, 4, 11], 
  X[11, 8, 12, 9], X[7, 12, 8, 13]], 175}
{{1, -4}, PD[Y[1, 17, 2, 16], X[10, 5, 1, 6], Z[17, 5, 18, 4], 
  X[12, 2, 13, 3], Z[15, 6, 16, 7], Y[9, 18, 10, 15], X[3, 13, 4, 14], 
  Z[11, 7, 12, 8], Y[8, 14, 9, 11]], 176}
{{1, -4}, PD[Y[1, 17, 2, 16], X[10, 5, 1, 6], Z[17, 5, 18, 4], 
  Y[2, 13, 3, 12], Z[15, 6, 16, 7], Y[9, 18, 10, 15], Y[3, 13, 4, 14], 
  X[7, 12, 8, 11], X[14, 9, 11, 8]], 177}
{{1, -3}, PD[X[1, 9, 2, 8], X[5, 1, 6, 18], Y[9, 5, 10, 4], Z[2, 15, 3, 16], 
  Z[7, 12, 8, 13], Z[6, 12, 7, 11], Z[17, 10, 18, 11], Z[3, 15, 4, 14], 
  X[16, 14, 17, 13]], 178}
{{1, -3}, PD[X[1, 9, 2, 8], Y[18, 5, 1, 6], Y[9, 5, 10, 4], Z[2, 15, 3, 16], 
  Z[7, 12, 8, 13], Z[6, 12, 7, 11], X[17, 10, 18, 11], Z[3, 15, 4, 14], 
  X[16, 14, 17, 13]], 179}
{{1, -3}, PD[X[1, 9, 2, 8], Y[18, 5, 1, 6], Y[9, 5, 10, 4], Z[2, 15, 3, 16], 
  Z[7, 12, 8, 13], Z[6, 12, 7, 11], X[10, 18, 11, 17], Z[3, 15, 4, 14], 
  X[16, 14, 17, 13]], 180}
{{1, -4}, PD[Y[1, 17, 2, 16], X[14, 5, 1, 6], Z[17, 5, 18, 4], 
  Y[2, 10, 3, 9], Z[15, 13, 16, 12], X[6, 13, 7, 14], Z[18, 7, 15, 8], 
  Y[3, 10, 4, 11], X[11, 8, 12, 9]], 181}
{{1, -4}, PD[X[1, 11, 2, 12], Y[8, 16, 1, 17], X[10, 2, 11, 3], 
  Y[12, 18, 13, 17], X[4, 8, 5, 7], Z[15, 3, 16, 4], Y[9, 18, 10, 15], 
  Y[13, 6, 14, 5], Z[6, 9, 7, 14]], 182}
{{1, -2}, PD[Y[1, 11, 2, 12], Y[8, 16, 1, 17], Z[10, 2, 11, 3], 
  X[12, 18, 13, 17], X[4, 8, 5, 7], Z[15, 3, 16, 4], X[18, 10, 15, 9], 
  Y[13, 6, 14, 5], Z[6, 9, 7, 14]], 183}
{{1, -2}, PD[Y[1, 11, 2, 12], Y[8, 16, 1, 17], Z[10, 2, 11, 3], 
  X[12, 18, 13, 17], X[4, 8, 5, 7], Z[15, 3, 16, 4], X[18, 10, 15, 9], 
  Z[13, 6, 14, 5], Y[6, 9, 7, 14]], 184}
{{1, -4}, PD[X[1, 7, 2, 6], Y[18, 13, 1, 14], Y[7, 13, 8, 12], 
  Y[2, 12, 3, 11], Y[5, 14, 6, 15], X[17, 8, 18, 9], Y[3, 17, 4, 16], 
  X[10, 15, 11, 16], Y[4, 9, 5, 10]], 185}
{{1, -4}, PD[X[1, 7, 2, 6], Y[18, 13, 1, 14], Y[7, 13, 8, 12], 
  Y[2, 12, 3, 11], Y[5, 14, 6, 15], X[8, 18, 9, 17], Y[3, 17, 4, 16], 
  X[10, 15, 11, 16], Y[4, 9, 5, 10]], 186}
{{1, -4}, PD[X[1, 7, 2, 6], Y[18, 13, 1, 14], Y[7, 13, 8, 12], 
  Y[2, 12, 3, 11], Y[5, 14, 6, 15], X[8, 18, 9, 17], Y[3, 17, 4, 16], 
  X[15, 11, 16, 10], Y[4, 9, 5, 10]], 187}
{{1, -4}, PD[Y[1, 7, 2, 6], X[18, 13, 1, 14], Z[7, 13, 8, 12], 
  X[2, 12, 3, 11], Z[5, 14, 6, 15], Y[17, 8, 18, 9], Z[3, 17, 4, 16], 
  Z[10, 15, 11, 16], X[9, 5, 10, 4]], 188}
{{1, -4}, PD[Y[1, 7, 2, 6], X[18, 13, 1, 14], Z[7, 13, 8, 12], 
  X[11, 2, 12, 3], Z[5, 14, 6, 15], Y[17, 8, 18, 9], Z[3, 17, 4, 16], 
  Z[10, 15, 11, 16], X[4, 9, 5, 10]], 189}
{{1, -4}, PD[Y[1, 7, 2, 6], X[18, 13, 1, 14], Z[7, 13, 8, 12], 
  X[11, 2, 12, 3], Z[5, 14, 6, 15], Y[17, 8, 18, 9], Z[3, 17, 4, 16], 
  Z[10, 15, 11, 16], X[9, 5, 10, 4]], 190}
{{1, -4}, PD[Y[1, 7, 2, 6], Y[18, 13, 1, 14], X[7, 13, 8, 12], 
  Y[2, 12, 3, 11], X[5, 14, 6, 15], Y[17, 8, 18, 9], X[16, 3, 17, 4], 
  Z[10, 15, 11, 16], Y[4, 9, 5, 10]], 191}
{{1, -4}, PD[Y[1, 7, 2, 6], Y[18, 13, 1, 14], X[7, 13, 8, 12], 
  Y[2, 12, 3, 11], X[14, 6, 15, 5], Y[17, 8, 18, 9], X[3, 17, 4, 16], 
  Z[10, 15, 11, 16], Y[4, 9, 5, 10]], 192}
{{1, -4}, PD[Y[1, 7, 2, 6], Y[18, 13, 1, 14], X[7, 13, 8, 12], 
  Y[2, 12, 3, 11], X[14, 6, 15, 5], Y[17, 8, 18, 9], X[16, 3, 17, 4], 
  Z[10, 15, 11, 16], Y[4, 9, 5, 10]], 193}
{{1, -4}, PD[X[1, 14, 2, 15], Y[18, 12, 1, 11], X[4, 14, 5, 13], 
  Y[2, 9, 3, 10], Y[15, 10, 16, 11], Y[17, 6, 18, 7], X[12, 6, 13, 5], 
  Y[3, 9, 4, 8], Y[16, 8, 17, 7]], 194}
{{1, -4}, PD[X[1, 14, 2, 15], Y[18, 12, 1, 11], Z[13, 4, 14, 5], 
  Y[2, 9, 3, 10], Y[15, 10, 16, 11], X[6, 18, 7, 17], Z[12, 6, 13, 5], 
  Y[3, 9, 4, 8], X[16, 8, 17, 7]], 195}
{{1, -4}, PD[Y[1, 14, 2, 15], Y[18, 12, 1, 11], X[13, 4, 14, 5], 
  Y[2, 9, 3, 10], X[10, 16, 11, 15], Y[17, 6, 18, 7], X[5, 12, 6, 13], 
  Y[3, 9, 4, 8], Y[16, 8, 17, 7]], 196}
{{1, -4}, PD[Y[1, 14, 2, 15], Y[18, 12, 1, 11], Z[13, 4, 14, 5], 
  Y[2, 9, 3, 10], X[15, 10, 16, 11], X[6, 18, 7, 17], Z[12, 6, 13, 5], 
  Y[3, 9, 4, 8], X[16, 8, 17, 7]], 197}
{{1, -3}, PD[X[1, 6, 2, 7], Y[12, 16, 1, 17], Y[5, 15, 6, 16], 
  Y[2, 15, 3, 14], Y[7, 18, 8, 17], X[4, 11, 5, 12], X[10, 3, 11, 4], 
  Z[13, 9, 14, 10], Z[18, 9, 13, 8]], 198}
{{1, -4}, PD[X[1, 7, 2, 6], Y[18, 13, 1, 14], Y[7, 13, 8, 12], 
  Y[2, 12, 3, 11], Y[5, 14, 6, 15], X[17, 8, 18, 9], Y[3, 10, 4, 11], 
  Z[15, 4, 16, 5], X[9, 16, 10, 17]], 199}
{{1, -4}, PD[X[1, 7, 2, 6], Y[18, 13, 1, 14], Y[7, 13, 8, 12], 
  Y[2, 12, 3, 11], Y[5, 14, 6, 15], X[8, 18, 9, 17], Y[3, 10, 4, 11], 
  Z[15, 4, 16, 5], X[16, 10, 17, 9]], 200}
{{1, -4}, PD[Y[1, 7, 2, 6], X[18, 13, 1, 14], Z[7, 13, 8, 12], 
  X[2, 12, 3, 11], Z[5, 14, 6, 15], Y[17, 8, 18, 9], X[10, 4, 11, 3], 
  Y[15, 4, 16, 5], Z[9, 16, 10, 17]], 201}
{{1, -4}, PD[Y[1, 7, 2, 6], X[18, 13, 1, 14], Z[7, 13, 8, 12], 
  X[11, 2, 12, 3], Z[5, 14, 6, 15], Y[17, 8, 18, 9], X[3, 10, 4, 11], 
  Y[15, 4, 16, 5], Z[9, 16, 10, 17]], 202}
{{1, -4}, PD[Y[1, 7, 2, 6], Y[18, 13, 1, 14], X[7, 13, 8, 12], 
  Y[2, 12, 3, 11], X[5, 14, 6, 15], Y[17, 8, 18, 9], Y[3, 10, 4, 11], 
  X[15, 4, 16, 5], Z[9, 16, 10, 17]], 203}
{{1, -4}, PD[Y[1, 7, 2, 6], Y[18, 13, 1, 14], X[7, 13, 8, 12], 
  Y[2, 12, 3, 11], X[14, 6, 15, 5], Y[17, 8, 18, 9], Y[3, 10, 4, 11], 
  X[4, 16, 5, 15], Z[9, 16, 10, 17]], 204}
{{1, -4}, PD[X[1, 6, 2, 7], Y[12, 15, 1, 14], X[5, 10, 6, 11], 
  X[9, 2, 10, 3], Y[7, 13, 8, 14], Y[11, 15, 12, 16], Y[4, 17, 5, 16], 
  Y[3, 17, 4, 18], Y[8, 13, 9, 18]], 205}
{{1, -4}, PD[X[1, 6, 2, 7], Y[12, 15, 1, 14], Z[5, 10, 6, 11], 
  Z[2, 10, 3, 9], Y[7, 13, 8, 14], Y[11, 15, 12, 16], X[4, 17, 5, 16], 
  X[17, 4, 18, 3], Y[8, 13, 9, 18]], 206}
{{1, -4}, PD[X[1, 6, 2, 7], Y[12, 15, 1, 14], Z[5, 10, 6, 11], 
  Z[2, 10, 3, 9], Y[7, 13, 8, 14], Y[11, 15, 12, 16], X[16, 4, 17, 5], 
  X[3, 17, 4, 18], Y[8, 13, 9, 18]], 207}
{{1, -4}, PD[Y[1, 6, 2, 7], X[12, 15, 1, 14], Z[5, 10, 6, 11], 
  X[2, 10, 3, 9], Z[7, 13, 8, 14], X[15, 12, 16, 11], Z[4, 17, 5, 16], 
  Z[3, 17, 4, 18], Z[8, 13, 9, 18]], 208}
{{1, -4}, PD[Y[1, 6, 2, 7], X[12, 15, 1, 14], Z[5, 10, 6, 11], 
  X[9, 2, 10, 3], Z[7, 13, 8, 14], X[15, 12, 16, 11], Z[4, 17, 5, 16], 
  Z[3, 17, 4, 18], Z[8, 13, 9, 18]], 209}
{{1, -4}, PD[Y[1, 6, 2, 7], Y[12, 15, 1, 14], X[5, 10, 6, 11], 
  Y[2, 10, 3, 9], X[7, 13, 8, 14], Y[11, 15, 12, 16], Y[4, 17, 5, 16], 
  Y[3, 17, 4, 18], X[18, 8, 13, 9]], 210}
{{1, -4}, PD[Y[1, 6, 2, 7], Y[12, 15, 1, 14], X[5, 10, 6, 11], 
  Y[2, 10, 3, 9], X[13, 8, 14, 7], Y[11, 15, 12, 16], Y[4, 17, 5, 16], 
  Y[3, 17, 4, 18], X[8, 13, 9, 18]], 211}
{{1, -4}, PD[Y[1, 14, 2, 15], X[18, 5, 1, 6], Z[13, 2, 14, 3], 
  X[6, 15, 7, 16], Y[17, 10, 18, 11], Y[4, 9, 5, 10], Y[3, 9, 4, 8], 
  X[12, 7, 13, 8], Y[16, 12, 17, 11]], 212}
{{1, -4}, PD[Y[1, 14, 2, 15], Y[18, 5, 1, 6], Z[13, 2, 14, 3], 
  X[15, 7, 16, 6], Y[17, 10, 18, 11], X[4, 9, 5, 10], X[8, 3, 9, 4], 
  Z[12, 7, 13, 8], Y[16, 12, 17, 11]], 213}
{{1, -4}, PD[Y[1, 14, 2, 15], Y[18, 5, 1, 6], Z[13, 2, 14, 3], 
  X[15, 7, 16, 6], Y[17, 10, 18, 11], X[9, 5, 10, 4], X[3, 9, 4, 8], 
  Z[12, 7, 13, 8], Y[16, 12, 17, 11]], 214}


==> HARD EPD CODES/NEW_Hard_Markers_7_Crossings_10.txt <==
{{1, -2}, PD[Y[1, 13, 2, 12], X[20, 4, 1, 3], X[13, 10, 14, 11], 
  Y[2, 11, 3, 12], Y[19, 8, 20, 9], Z[4, 16, 5, 15], X[9, 14, 10, 15], 
  Y[18, 8, 19, 7], Y[16, 6, 17, 5], Z[6, 18, 7, 17]], 1}
{{1, -2}, PD[Y[1, 13, 2, 12], X[20, 4, 1, 3], X[13, 10, 14, 11], 
  Y[2, 11, 3, 12], Z[19, 8, 20, 9], Y[4, 16, 5, 15], X[9, 14, 10, 15], 
  Z[18, 8, 19, 7], Z[16, 6, 17, 5], Y[6, 18, 7, 17]], 2}
{{1, -4}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[17, 2, 18, 3], 
  Y[19, 11, 20, 10], X[8, 12, 9, 11], Y[3, 14, 4, 15], Z[16, 8, 17, 7], 
  Z[12, 6, 13, 5], Z[13, 4, 14, 5], Z[15, 6, 16, 7]], 3}
{{1, -4}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[17, 2, 18, 3], 
  Y[19, 11, 20, 10], X[8, 12, 9, 11], Z[3, 14, 4, 15], Y[16, 8, 17, 7], 
  Y[12, 6, 13, 5], Y[13, 4, 14, 5], Y[15, 6, 16, 7]], 4}
{{1, -4}, PD[X[1, 18, 2, 19], Y[4, 12, 1, 11], Y[17, 6, 18, 7], 
  X[19, 2, 20, 3], Z[10, 4, 11, 3], X[12, 10, 13, 9], Z[7, 16, 8, 17], 
  Z[5, 14, 6, 15], Z[20, 14, 5, 13], Z[8, 16, 9, 15]], 5}
{{1, -4}, PD[X[1, 18, 2, 19], Y[4, 12, 1, 11], Z[17, 6, 18, 7], 
  X[19, 2, 20, 3], Z[10, 4, 11, 3], X[12, 10, 13, 9], Y[7, 16, 8, 17], 
  Y[5, 14, 6, 15], Y[20, 14, 5, 13], Y[8, 16, 9, 15]], 6}
{{1, -4}, PD[Y[1, 18, 2, 19], Y[4, 12, 1, 11], Z[17, 6, 18, 7], 
  Y[2, 20, 3, 19], Z[10, 4, 11, 3], X[12, 10, 13, 9], Y[7, 16, 8, 17], 
  X[5, 14, 6, 15], X[13, 20, 14, 5], Y[8, 16, 9, 15]], 7}
{{1, -4}, PD[X[1, 18, 2, 19], Y[20, 13, 1, 14], Y[17, 6, 18, 7], 
  Y[2, 9, 3, 10], Y[19, 15, 20, 14], X[12, 16, 13, 15], Z[7, 16, 8, 17], 
  X[5, 9, 6, 8], Y[3, 11, 4, 10], Z[11, 5, 12, 4]], 8}
{{1, -4}, PD[X[1, 18, 2, 19], Y[20, 13, 1, 14], Y[17, 6, 18, 7], 
  Y[2, 9, 3, 10], Y[19, 15, 20, 14], X[12, 16, 13, 15], Z[7, 16, 8, 17], 
  X[8, 5, 9, 6], Y[3, 11, 4, 10], Z[11, 5, 12, 4]], 9}
{{1, -4}, PD[X[1, 18, 2, 19], Y[20, 13, 1, 14], Y[17, 6, 18, 7], 
  Y[2, 9, 3, 10], Y[19, 15, 20, 14], X[15, 12, 16, 13], Z[7, 16, 8, 17], 
  X[8, 5, 9, 6], Y[3, 11, 4, 10], Z[11, 5, 12, 4]], 10}
{{1, -4}, PD[X[1, 18, 2, 19], Y[20, 13, 1, 14], Y[17, 6, 18, 7], 
  Z[2, 9, 3, 10], Y[19, 15, 20, 14], X[12, 16, 13, 15], Z[7, 16, 8, 17], 
  X[5, 9, 6, 8], Z[3, 11, 4, 10], Y[11, 5, 12, 4]], 11}
{{1, -4}, PD[X[1, 18, 2, 19], Y[20, 13, 1, 14], Y[17, 6, 18, 7], 
  Z[2, 9, 3, 10], Y[19, 15, 20, 14], X[12, 16, 13, 15], Z[7, 16, 8, 17], 
  X[8, 5, 9, 6], Z[3, 11, 4, 10], Y[11, 5, 12, 4]], 12}
{{1, -4}, PD[X[1, 18, 2, 19], Y[20, 13, 1, 14], Y[17, 6, 18, 7], 
  Z[2, 9, 3, 10], Y[19, 15, 20, 14], X[15, 12, 16, 13], Z[7, 16, 8, 17], 
  X[8, 5, 9, 6], Z[3, 11, 4, 10], Y[11, 5, 12, 4]], 13}
{{1, -4}, PD[X[1, 18, 2, 19], Y[20, 13, 1, 14], Z[17, 6, 18, 7], 
  Y[2, 9, 3, 10], Y[19, 15, 20, 14], X[12, 16, 13, 15], Y[7, 16, 8, 17], 
  X[5, 9, 6, 8], Y[3, 11, 4, 10], Z[11, 5, 12, 4]], 14}
{{1, -4}, PD[X[1, 18, 2, 19], Y[20, 13, 1, 14], Z[17, 6, 18, 7], 
  Y[2, 9, 3, 10], Y[19, 15, 20, 14], X[12, 16, 13, 15], Y[7, 16, 8, 17], 
  X[8, 5, 9, 6], Y[3, 11, 4, 10], Z[11, 5, 12, 4]], 15}
{{1, -4}, PD[X[1, 18, 2, 19], Y[20, 13, 1, 14], Z[17, 6, 18, 7], 
  Y[2, 9, 3, 10], Y[19, 15, 20, 14], X[15, 12, 16, 13], Y[7, 16, 8, 17], 
  X[8, 5, 9, 6], Y[3, 11, 4, 10], Z[11, 5, 12, 4]], 16}
{{1, -4}, PD[X[1, 18, 2, 19], Y[20, 13, 1, 14], Z[17, 6, 18, 7], 
  Z[2, 9, 3, 10], Y[19, 15, 20, 14], X[12, 16, 13, 15], Y[7, 16, 8, 17], 
  X[5, 9, 6, 8], Z[3, 11, 4, 10], Y[11, 5, 12, 4]], 17}
{{1, -4}, PD[X[1, 18, 2, 19], Y[20, 13, 1, 14], Z[17, 6, 18, 7], 
  Z[2, 9, 3, 10], Y[19, 15, 20, 14], X[12, 16, 13, 15], Y[7, 16, 8, 17], 
  X[8, 5, 9, 6], Z[3, 11, 4, 10], Y[11, 5, 12, 4]], 18}
{{1, -4}, PD[X[1, 18, 2, 19], Y[20, 13, 1, 14], Z[17, 6, 18, 7], 
  Z[2, 9, 3, 10], Y[19, 15, 20, 14], X[15, 12, 16, 13], Y[7, 16, 8, 17], 
  X[8, 5, 9, 6], Z[3, 11, 4, 10], Y[11, 5, 12, 4]], 19}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 17, 1, 16], Y[7, 13, 8, 14], 
  X[2, 19, 3, 18], Y[9, 15, 10, 16], X[17, 15, 18, 14], Y[6, 13, 7, 12], 
  Z[19, 6, 20, 5], Y[3, 11, 4, 12], Z[20, 4, 11, 5]], 20}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 17, 1, 16], Y[7, 13, 8, 14], 
  X[18, 2, 19, 3], Y[9, 15, 10, 16], X[17, 15, 18, 14], Y[6, 13, 7, 12], 
  Z[19, 6, 20, 5], Y[3, 11, 4, 12], Z[20, 4, 11, 5]], 21}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 17, 1, 16], Z[7, 13, 8, 14], 
  X[2, 19, 3, 18], Y[9, 15, 10, 16], X[17, 15, 18, 14], Z[6, 13, 7, 12], 
  Y[19, 6, 20, 5], Z[3, 11, 4, 12], Y[20, 4, 11, 5]], 22}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 17, 1, 16], Z[7, 13, 8, 14], 
  X[18, 2, 19, 3], Y[9, 15, 10, 16], X[17, 15, 18, 14], Z[6, 13, 7, 12], 
  Y[19, 6, 20, 5], Z[3, 11, 4, 12], Y[20, 4, 11, 5]], 23}
{{1, -3}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[17, 2, 18, 3], 
  Y[19, 11, 20, 10], X[8, 12, 9, 11], Y[3, 12, 4, 13], Z[16, 8, 17, 7], 
  Y[4, 16, 5, 15], Z[13, 6, 14, 7], Y[5, 14, 6, 15]], 24}
{{1, -3}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], X[17, 2, 18, 3], 
  Y[19, 11, 20, 10], X[8, 12, 9, 11], Z[3, 12, 4, 13], Y[16, 8, 17, 7], 
  Z[4, 16, 5, 15], Y[13, 6, 14, 7], Z[5, 14, 6, 15]], 25}
{{1, -4}, PD[X[1, 14, 2, 15], Y[16, 18, 1, 19], X[13, 6, 14, 7], 
  X[2, 10, 3, 9], Y[15, 20, 16, 19], Z[17, 7, 18, 8], Y[12, 4, 13, 3], 
  Z[5, 10, 6, 11], Y[8, 20, 9, 17], Y[11, 4, 12, 5]], 26}
{{1, -4}, PD[X[1, 14, 2, 15], Y[16, 18, 1, 19], X[13, 6, 14, 7], 
  X[2, 10, 3, 9], Y[15, 20, 16, 19], Z[17, 7, 18, 8], Z[12, 4, 13, 3], 
  Y[5, 10, 6, 11], Y[8, 20, 9, 17], Z[11, 4, 12, 5]], 27}
{{1, -4}, PD[X[1, 14, 2, 15], Y[16, 18, 1, 19], X[6, 14, 7, 13], 
  X[2, 10, 3, 9], Y[15, 20, 16, 19], Z[17, 7, 18, 8], Y[12, 4, 13, 3], 
  Z[5, 10, 6, 11], Y[8, 20, 9, 17], Y[11, 4, 12, 5]], 28}
{{1, -4}, PD[X[1, 14, 2, 15], Y[16, 18, 1, 19], X[6, 14, 7, 13], 
  X[2, 10, 3, 9], Y[15, 20, 16, 19], Z[17, 7, 18, 8], Z[12, 4, 13, 3], 
  Y[5, 10, 6, 11], Y[8, 20, 9, 17], Z[11, 4, 12, 5]], 29}
{{1, -4}, PD[X[1, 14, 2, 15], Y[16, 18, 1, 19], X[6, 14, 7, 13], 
  X[9, 2, 10, 3], Y[15, 20, 16, 19], Z[17, 7, 18, 8], Y[12, 4, 13, 3], 
  Z[5, 10, 6, 11], Y[8, 20, 9, 17], Y[11, 4, 12, 5]], 30}
{{1, -4}, PD[X[1, 14, 2, 15], Y[16, 18, 1, 19], X[6, 14, 7, 13], 
  X[9, 2, 10, 3], Y[15, 20, 16, 19], Z[17, 7, 18, 8], Z[12, 4, 13, 3], 
  Y[5, 10, 6, 11], Y[8, 20, 9, 17], Z[11, 4, 12, 5]], 31}
{{1, -2}, PD[X[1, 18, 2, 17], Y[10, 14, 1, 15], X[18, 7, 19, 6], 
  X[2, 12, 3, 13], Z[16, 9, 17, 8], Z[15, 9, 16, 10], Z[13, 7, 14, 8], 
  Y[19, 3, 20, 4], Z[5, 12, 6, 11], Y[20, 5, 11, 4]], 32}
{{1, -2}, PD[X[1, 18, 2, 17], Y[10, 14, 1, 15], X[18, 7, 19, 6], 
  X[2, 12, 3, 13], Z[16, 9, 17, 8], Z[15, 9, 16, 10], Z[13, 7, 14, 8], 
  Z[19, 3, 20, 4], Y[5, 12, 6, 11], Z[20, 5, 11, 4]], 33}
{{1, -2}, PD[X[1, 18, 2, 17], Y[10, 14, 1, 15], X[18, 7, 19, 6], 
  Y[2, 12, 3, 13], Z[16, 9, 17, 8], Z[15, 9, 16, 10], X[13, 7, 14, 8], 
  Z[19, 3, 20, 4], Y[5, 12, 6, 11], Z[20, 5, 11, 4]], 34}
{{1, -2}, PD[X[1, 18, 2, 17], Y[10, 14, 1, 15], X[18, 7, 19, 6], 
  Z[2, 12, 3, 13], Z[16, 9, 17, 8], Z[15, 9, 16, 10], X[13, 7, 14, 8], 
  Y[19, 3, 20, 4], Z[5, 12, 6, 11], Y[20, 5, 11, 4]], 35}
{{1, -2}, PD[X[1, 18, 2, 17], Y[10, 14, 1, 15], X[6, 18, 7, 19], 
  X[12, 3, 13, 2], Z[16, 9, 17, 8], Z[15, 9, 16, 10], Z[13, 7, 14, 8], 
  Y[19, 3, 20, 4], Z[5, 12, 6, 11], Y[20, 5, 11, 4]], 36}
{{1, -2}, PD[X[1, 18, 2, 17], Y[10, 14, 1, 15], X[6, 18, 7, 19], 
  X[12, 3, 13, 2], Z[16, 9, 17, 8], Z[15, 9, 16, 10], Z[13, 7, 14, 8], 
  Z[19, 3, 20, 4], Y[5, 12, 6, 11], Z[20, 5, 11, 4]], 37}
{{1, -2}, PD[X[1, 18, 2, 17], Y[10, 14, 1, 15], X[6, 18, 7, 19], 
  Y[2, 12, 3, 13], Z[16, 9, 17, 8], Z[15, 9, 16, 10], X[13, 7, 14, 8], 
  Z[19, 3, 20, 4], Y[5, 12, 6, 11], Z[20, 5, 11, 4]], 38}
{{1, -2}, PD[X[1, 18, 2, 17], Y[10, 14, 1, 15], X[6, 18, 7, 19], 
  Z[2, 12, 3, 13], Z[16, 9, 17, 8], Z[15, 9, 16, 10], X[13, 7, 14, 8], 
  Y[19, 3, 20, 4], Z[5, 12, 6, 11], Y[20, 5, 11, 4]], 39}
{{1, -2}, PD[X[1, 18, 2, 17], Y[10, 14, 1, 15], Y[18, 7, 19, 6], 
  X[2, 12, 3, 13], Z[16, 9, 17, 8], Z[15, 9, 16, 10], X[13, 7, 14, 8], 
  Y[19, 3, 20, 4], Z[5, 12, 6, 11], Y[20, 5, 11, 4]], 40}
{{1, -2}, PD[X[1, 18, 2, 17], Y[10, 14, 1, 15], Y[18, 7, 19, 6], 
  X[12, 3, 13, 2], Z[16, 9, 17, 8], Z[15, 9, 16, 10], X[13, 7, 14, 8], 
  Y[19, 3, 20, 4], Z[5, 12, 6, 11], Y[20, 5, 11, 4]], 41}
{{1, -2}, PD[X[1, 18, 2, 17], Y[10, 14, 1, 15], Z[18, 7, 19, 6], 
  X[2, 12, 3, 13], Z[16, 9, 17, 8], Z[15, 9, 16, 10], X[13, 7, 14, 8], 
  Z[19, 3, 20, 4], Y[5, 12, 6, 11], Z[20, 5, 11, 4]], 42}
{{1, -2}, PD[X[1, 18, 2, 17], Y[10, 14, 1, 15], Z[18, 7, 19, 6], 
  X[12, 3, 13, 2], Z[16, 9, 17, 8], Z[15, 9, 16, 10], X[13, 7, 14, 8], 
  Z[19, 3, 20, 4], Y[5, 12, 6, 11], Z[20, 5, 11, 4]], 43}
{{1, -2}, PD[Y[1, 18, 2, 17], Y[10, 14, 1, 15], X[18, 7, 19, 6], 
  X[2, 12, 3, 13], Z[16, 9, 17, 8], Z[15, 9, 16, 10], X[13, 7, 14, 8], 
  Y[19, 3, 20, 4], Z[5, 12, 6, 11], Y[20, 5, 11, 4]], 44}
{{1, -2}, PD[Y[1, 18, 2, 17], Y[10, 14, 1, 15], X[18, 7, 19, 6], 
  X[2, 12, 3, 13], Z[16, 9, 17, 8], Z[15, 9, 16, 10], X[13, 7, 14, 8], 
  Z[19, 3, 20, 4], Y[5, 12, 6, 11], Z[20, 5, 11, 4]], 45}
{{1, -2}, PD[Y[1, 18, 2, 17], Y[10, 14, 1, 15], X[18, 7, 19, 6], 
  X[2, 12, 3, 13], Z[16, 9, 17, 8], Z[15, 9, 16, 10], X[7, 14, 8, 13], 
  Y[19, 3, 20, 4], Z[5, 12, 6, 11], Y[20, 5, 11, 4]], 46}
{{1, -2}, PD[Y[1, 18, 2, 17], Y[10, 14, 1, 15], X[18, 7, 19, 6], 
  X[2, 12, 3, 13], Z[16, 9, 17, 8], Z[15, 9, 16, 10], X[7, 14, 8, 13], 
  Z[19, 3, 20, 4], Y[5, 12, 6, 11], Z[20, 5, 11, 4]], 47}
{{1, -4}, PD[X[1, 5, 2, 4], X[11, 1, 12, 20], Y[5, 15, 6, 14], 
  Y[2, 14, 3, 13], Y[3, 12, 4, 13], X[6, 19, 7, 20], Y[10, 15, 11, 16], 
  Z[18, 9, 19, 10], Y[7, 17, 8, 16], Z[17, 9, 18, 8]], 48}
{{1, -4}, PD[X[1, 5, 2, 4], X[11, 1, 12, 20], Y[5, 15, 6, 14], 
  Y[2, 14, 3, 13], Y[3, 12, 4, 13], Z[19, 7, 20, 6], X[10, 15, 11, 16], 
  Z[18, 9, 19, 10], Y[7, 17, 8, 16], Z[17, 9, 18, 8]], 49}
{{1, -4}, PD[X[1, 5, 2, 4], Y[20, 11, 1, 12], X[5, 15, 6, 14], 
  Y[2, 14, 3, 13], Y[3, 12, 4, 13], X[6, 19, 7, 20], Z[10, 15, 11, 16], 
  Y[18, 9, 19, 10], Z[7, 17, 8, 16], Y[17, 9, 18, 8]], 50}
{{1, -4}, PD[X[1, 5, 2, 4], Y[20, 11, 1, 12], X[5, 15, 6, 14], 
  Y[2, 14, 3, 13], Y[3, 12, 4, 13], Y[19, 7, 20, 6], X[10, 15, 11, 16], 
  Y[18, 9, 19, 10], Z[7, 17, 8, 16], Y[17, 9, 18, 8]], 51}
{{1, -2}, PD[X[1, 5, 2, 4], Y[20, 11, 1, 12], Y[5, 15, 6, 14], 
  Y[2, 14, 3, 13], Y[3, 12, 4, 13], X[19, 7, 20, 6], X[10, 15, 11, 16], 
  Y[18, 9, 19, 10], Z[7, 17, 8, 16], Y[17, 9, 18, 8]], 52}
{{1, -2}, PD[X[1, 5, 2, 4], Y[20, 11, 1, 12], Y[5, 15, 6, 14], 
  Y[2, 14, 3, 13], Y[3, 12, 4, 13], X[19, 7, 20, 6], X[10, 15, 11, 16], 
  Z[18, 9, 19, 10], Y[7, 17, 8, 16], Z[17, 9, 18, 8]], 53}
{{1, -2}, PD[X[1, 5, 2, 4], Y[20, 11, 1, 12], Y[5, 15, 6, 14], 
  Y[2, 14, 3, 13], Y[3, 12, 4, 13], X[6, 19, 7, 20], X[15, 11, 16, 10], 
  Y[18, 9, 19, 10], Z[7, 17, 8, 16], Y[17, 9, 18, 8]], 54}
{{1, -2}, PD[X[1, 5, 2, 4], Y[20, 11, 1, 12], Y[5, 15, 6, 14], 
  Y[2, 14, 3, 13], Y[3, 12, 4, 13], X[6, 19, 7, 20], X[15, 11, 16, 10], 
  Z[18, 9, 19, 10], Y[7, 17, 8, 16], Z[17, 9, 18, 8]], 55}
{{1, -2}, PD[Y[1, 13, 2, 12], X[20, 4, 1, 3], X[13, 10, 14, 11], 
  Y[2, 11, 3, 12], Y[19, 15, 20, 14], Z[4, 9, 5, 10], Y[18, 8, 19, 7], 
  X[15, 8, 16, 9], Z[5, 16, 6, 17], Z[6, 18, 7, 17]], 56}
{{1, -2}, PD[Y[1, 13, 2, 12], X[20, 4, 1, 3], X[13, 10, 14, 11], 
  Y[2, 11, 3, 12], Y[19, 15, 20, 14], Z[4, 9, 5, 10], Y[18, 8, 19, 7], 
  X[8, 16, 9, 15], Z[5, 16, 6, 17], Z[6, 18, 7, 17]], 57}
{{1, -2}, PD[Y[1, 13, 2, 12], X[20, 4, 1, 3], X[13, 10, 14, 11], 
  Y[2, 11, 3, 12], Z[19, 15, 20, 14], Y[4, 9, 5, 10], Z[18, 8, 19, 7], 
  X[15, 8, 16, 9], Y[5, 16, 6, 17], Y[6, 18, 7, 17]], 58}
{{1, -2}, PD[Y[1, 13, 2, 12], X[20, 4, 1, 3], X[13, 10, 14, 11], 
  Y[2, 11, 3, 12], Z[19, 15, 20, 14], Y[4, 9, 5, 10], Z[18, 8, 19, 7], 
  X[8, 16, 9, 15], Y[5, 16, 6, 17], Y[6, 18, 7, 17]], 59}
{{1, -3}, PD[Y[1, 12, 2, 13], X[20, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], Y[19, 10, 20, 11], Z[4, 16, 5, 15], Y[18, 7, 19, 8], 
  Z[9, 16, 10, 17], X[5, 9, 6, 8], Y[17, 7, 18, 6]], 60}
{{1, -3}, PD[Y[1, 12, 2, 13], X[20, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], Y[19, 10, 20, 11], Z[4, 16, 5, 15], Y[18, 7, 19, 8], 
  Z[9, 16, 10, 17], X[8, 5, 9, 6], Y[17, 7, 18, 6]], 61}
{{1, -3}, PD[Y[1, 12, 2, 13], X[20, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], Z[19, 10, 20, 11], Y[4, 16, 5, 15], Z[18, 7, 19, 8], 
  Y[9, 16, 10, 17], X[5, 9, 6, 8], Z[17, 7, 18, 6]], 62}
{{1, -3}, PD[Y[1, 12, 2, 13], X[20, 4, 1, 3], X[11, 14, 12, 15], 
  Y[2, 14, 3, 13], Z[19, 10, 20, 11], Y[4, 16, 5, 15], Z[18, 7, 19, 8], 
  Y[9, 16, 10, 17], X[8, 5, 9, 6], Z[17, 7, 18, 6]], 63}
{{1, -4}, PD[Y[1, 17, 2, 16], X[20, 4, 1, 3], X[17, 14, 18, 15], 
  Y[2, 15, 3, 16], Y[19, 9, 20, 8], Z[4, 13, 5, 14], Y[18, 7, 19, 8], 
  X[9, 12, 10, 13], Z[5, 10, 6, 11], Z[6, 12, 7, 11]], 64}
{{1, -4}, PD[Y[1, 17, 2, 16], X[20, 4, 1, 3], X[17, 14, 18, 15], 
  Y[2, 15, 3, 16], Y[19, 9, 20, 8], Z[4, 13, 5, 14], Y[18, 7, 19, 8], 
  X[12, 10, 13, 9], Z[5, 10, 6, 11], Z[6, 12, 7, 11]], 65}
{{1, -4}, PD[Y[1, 17, 2, 16], X[20, 4, 1, 3], X[17, 14, 18, 15], 
  Y[2, 15, 3, 16], Z[19, 9, 20, 8], Y[4, 13, 5, 14], Z[18, 7, 19, 8], 
  X[9, 12, 10, 13], Y[5, 10, 6, 11], Y[6, 12, 7, 11]], 66}
{{1, -4}, PD[Y[1, 17, 2, 16], X[20, 4, 1, 3], X[17, 14, 18, 15], 
  Y[2, 15, 3, 16], Z[19, 9, 20, 8], Y[4, 13, 5, 14], Z[18, 7, 19, 8], 
  X[12, 10, 13, 9], Y[5, 10, 6, 11], Y[6, 12, 7, 11]], 67}
{{1, -2}, PD[Y[1, 10, 2, 11], X[20, 4, 1, 3], X[9, 12, 10, 13], 
  Y[2, 12, 3, 11], Y[19, 8, 20, 9], Z[4, 14, 5, 13], Y[18, 8, 19, 7], 
  X[14, 18, 15, 17], Z[5, 17, 6, 16], Z[6, 15, 7, 16]], 68}
{{1, -2}, PD[Y[1, 10, 2, 11], X[20, 4, 1, 3], X[9, 12, 10, 13], 
  Y[2, 12, 3, 11], Y[19, 8, 20, 9], Z[4, 14, 5, 13], Y[18, 8, 19, 7], 
  X[17, 14, 18, 15], Z[5, 17, 6, 16], Z[6, 15, 7, 16]], 69}
{{1, -2}, PD[Y[1, 10, 2, 11], X[20, 4, 1, 3], X[9, 12, 10, 13], 
  Y[2, 12, 3, 11], Z[19, 8, 20, 9], Y[4, 14, 5, 13], Z[18, 8, 19, 7], 
  X[14, 18, 15, 17], Y[5, 17, 6, 16], Y[6, 15, 7, 16]], 70}
{{1, -2}, PD[Y[1, 10, 2, 11], X[20, 4, 1, 3], X[9, 12, 10, 13], 
  Y[2, 12, 3, 11], Z[19, 8, 20, 9], Y[4, 14, 5, 13], Z[18, 8, 19, 7], 
  X[17, 14, 18, 15], Y[5, 17, 6, 16], Y[6, 15, 7, 16]], 71}
{{1, -5}, PD[Y[1, 15, 2, 16], Y[4, 7, 1, 8], X[14, 17, 15, 18], 
  Y[2, 17, 3, 16], Z[8, 3, 9, 4], X[6, 18, 7, 19], Y[13, 9, 14, 10], 
  X[19, 13, 20, 12], Z[5, 11, 6, 12], Z[10, 11, 5, 20]], 72}
{{1, -5}, PD[Y[1, 15, 2, 16], Y[4, 7, 1, 8], X[14, 17, 15, 18], 
  Y[2, 17, 3, 16], Z[8, 3, 9, 4], Z[6, 18, 7, 19], X[13, 9, 14, 10], 
  X[19, 13, 20, 12], Z[5, 11, 6, 12], Z[10, 11, 5, 20]], 73}
{{1, -5}, PD[X[1, 6, 2, 7], Y[8, 18, 1, 19], X[14, 5, 15, 6], 
  Z[2, 11, 3, 12], Y[7, 20, 8, 19], Z[17, 14, 18, 13], Z[4, 10, 5, 9], 
  X[10, 16, 11, 15], Z[3, 16, 4, 9], Y[12, 17, 13, 20]], 74}
{{1, -5}, PD[X[1, 6, 2, 7], Y[8, 18, 1, 19], Z[5, 15, 6, 14], 
  X[2, 11, 3, 12], Y[7, 20, 8, 19], Z[17, 14, 18, 13], Z[4, 10, 5, 9], 
  X[10, 16, 11, 15], Z[3, 16, 4, 9], Y[12, 17, 13, 20]], 75}
{{1, -2}, PD[X[17, 1, 18, 2], X[4, 16, 1, 17], Y[18, 12, 19, 11], 
  Y[2, 8, 3, 9], Y[3, 10, 4, 9], Z[15, 6, 16, 7], Z[12, 20, 13, 19], 
  X[10, 8, 11, 7], Z[14, 6, 15, 5], Y[20, 14, 5, 13]], 76}
{{1, -2}, PD[X[17, 1, 18, 2], X[4, 16, 1, 17], Y[18, 12, 19, 11], 
  Z[2, 8, 3, 9], Z[3, 10, 4, 9], Z[15, 6, 16, 7], Z[12, 20, 13, 19], 
  X[10, 8, 11, 7], Z[14, 6, 15, 5], Y[20, 14, 5, 13]], 77}
{{1, -2}, PD[Y[8, 2, 9, 1], Y[9, 20, 10, 1], X[7, 13, 8, 12], 
  X[2, 17, 3, 18], Z[19, 10, 20, 11], Y[11, 18, 12, 19], Y[6, 15, 7, 16], 
  Z[13, 5, 14, 4], X[16, 3, 17, 4], Y[5, 15, 6, 14]], 78}
{{1, -2}, PD[Y[8, 2, 9, 1], Y[9, 20, 10, 1], X[7, 13, 8, 12], 
  X[2, 17, 3, 18], Z[19, 10, 20, 11], Y[11, 18, 12, 19], Z[6, 15, 7, 16], 
  Y[13, 5, 14, 4], X[16, 3, 17, 4], Z[5, 15, 6, 14]], 79}
{{1, -2}, PD[Y[17, 1, 18, 2], Y[16, 1, 17, 14], X[18, 7, 19, 6], 
  X[2, 11, 3, 12], Z[13, 16, 14, 15], X[7, 20, 8, 19], Y[5, 11, 6, 10], 
  Y[3, 9, 4, 8], Z[12, 20, 13, 15], Z[9, 5, 10, 4]], 80}
{{1, -2}, PD[Y[17, 1, 18, 2], Y[16, 1, 17, 14], X[18, 7, 19, 6], 
  X[2, 11, 3, 12], Z[13, 16, 14, 15], X[7, 20, 8, 19], Z[5, 11, 6, 10], 
  Z[3, 9, 4, 8], Z[12, 20, 13, 15], Y[9, 5, 10, 4]], 81}
{{1, -4}, PD[X[1, 5, 2, 4], Y[6, 17, 1, 18], Y[5, 17, 6, 16], Y[2, 9, 3, 10], 
  Y[3, 11, 4, 10], X[18, 11, 19, 12], X[15, 9, 16, 8], Y[19, 15, 20, 14], 
  Z[12, 7, 13, 8], Y[20, 13, 7, 14]], 82}
{{1, -4}, PD[X[1, 5, 2, 4], Y[6, 17, 1, 18], Y[5, 17, 6, 16], Y[2, 9, 3, 10], 
  Y[3, 11, 4, 10], X[18, 11, 19, 12], X[15, 9, 16, 8], Z[19, 15, 20, 14], 
  Y[12, 7, 13, 8], Z[20, 13, 7, 14]], 83}
{{1, -4}, PD[X[1, 5, 2, 4], Y[6, 17, 1, 18], Y[5, 17, 6, 16], Y[2, 9, 3, 10], 
  Y[3, 11, 4, 10], X[18, 11, 19, 12], X[8, 15, 9, 16], Y[19, 15, 20, 14], 
  Z[12, 7, 13, 8], Y[20, 13, 7, 14]], 84}
{{1, -4}, PD[X[1, 5, 2, 4], Y[6, 17, 1, 18], Y[5, 17, 6, 16], Y[2, 9, 3, 10], 
  Y[3, 11, 4, 10], X[18, 11, 19, 12], X[8, 15, 9, 16], Z[19, 15, 20, 14], 
  Y[12, 7, 13, 8], Z[20, 13, 7, 14]], 85}
{{1, -4}, PD[X[1, 5, 2, 4], Y[6, 17, 1, 18], Y[5, 17, 6, 16], Y[2, 9, 3, 10], 
  Y[3, 11, 4, 10], X[11, 19, 12, 18], X[8, 15, 9, 16], Y[19, 15, 20, 14], 
  Z[12, 7, 13, 8], Y[20, 13, 7, 14]], 86}
{{1, -4}, PD[X[1, 5, 2, 4], Y[6, 17, 1, 18], Y[5, 17, 6, 16], Y[2, 9, 3, 10], 
  Y[3, 11, 4, 10], X[11, 19, 12, 18], X[8, 15, 9, 16], Z[19, 15, 20, 14], 
  Y[12, 7, 13, 8], Z[20, 13, 7, 14]], 87}
{{1, -4}, PD[X[1, 5, 2, 4], Y[6, 17, 1, 18], Y[5, 17, 6, 16], Z[2, 9, 3, 10], 
  Z[3, 11, 4, 10], X[18, 11, 19, 12], X[15, 9, 16, 8], Y[19, 15, 20, 14], 
  Z[12, 7, 13, 8], Y[20, 13, 7, 14]], 88}
{{1, -4}, PD[X[1, 5, 2, 4], Y[6, 17, 1, 18], Y[5, 17, 6, 16], Z[2, 9, 3, 10], 
  Z[3, 11, 4, 10], X[18, 11, 19, 12], X[15, 9, 16, 8], Z[19, 15, 20, 14], 
  Y[12, 7, 13, 8], Z[20, 13, 7, 14]], 89}
{{1, -4}, PD[X[1, 5, 2, 4], Y[6, 17, 1, 18], Y[5, 17, 6, 16], Z[2, 9, 3, 10], 
  Z[3, 11, 4, 10], X[18, 11, 19, 12], X[8, 15, 9, 16], Y[19, 15, 20, 14], 
  Z[12, 7, 13, 8], Y[20, 13, 7, 14]], 90}
{{1, -4}, PD[X[1, 5, 2, 4], Y[6, 17, 1, 18], Y[5, 17, 6, 16], Z[2, 9, 3, 10], 
  Z[3, 11, 4, 10], X[18, 11, 19, 12], X[8, 15, 9, 16], Z[19, 15, 20, 14], 
  Y[12, 7, 13, 8], Z[20, 13, 7, 14]], 91}
{{1, -4}, PD[X[1, 5, 2, 4], Y[6, 17, 1, 18], Y[5, 17, 6, 16], Z[2, 9, 3, 10], 
  Z[3, 11, 4, 10], X[11, 19, 12, 18], X[8, 15, 9, 16], Y[19, 15, 20, 14], 
  Z[12, 7, 13, 8], Y[20, 13, 7, 14]], 92}
{{1, -4}, PD[X[1, 5, 2, 4], Y[6, 17, 1, 18], Y[5, 17, 6, 16], Z[2, 9, 3, 10], 
  Z[3, 11, 4, 10], X[11, 19, 12, 18], X[8, 15, 9, 16], Z[19, 15, 20, 14], 
  Y[12, 7, 13, 8], Z[20, 13, 7, 14]], 93}
{{1, -3}, PD[Y[1, 9, 2, 8], Y[20, 11, 1, 12], Z[9, 19, 10, 18], 
  X[2, 18, 3, 17], X[7, 12, 8, 13], Y[19, 11, 20, 10], Y[3, 14, 4, 15], 
  Z[16, 6, 17, 5], X[13, 6, 14, 7], Y[4, 16, 5, 15]], 94}
{{1, -3}, PD[Y[1, 9, 2, 8], Y[20, 11, 1, 12], Z[9, 19, 10, 18], 
  X[2, 18, 3, 17], X[7, 12, 8, 13], Y[19, 11, 20, 10], Z[3, 14, 4, 15], 
  Y[16, 6, 17, 5], X[13, 6, 14, 7], Z[4, 16, 5, 15]], 95}
{{1, -4}, PD[Y[1, 13, 2, 12], Y[8, 17, 1, 18], Z[13, 3, 14, 2], 
  X[11, 15, 12, 14], X[18, 15, 19, 16], Y[7, 17, 8, 16], X[3, 10, 4, 11], 
  Z[19, 4, 20, 5], Y[6, 10, 7, 9], Z[20, 6, 9, 5]], 96}
{{1, -4}, PD[X[1, 13, 2, 14], X[18, 8, 19, 1], Y[12, 4, 13, 5], 
  Z[2, 11, 3, 10], Y[14, 17, 15, 18], X[7, 19, 8, 20], Z[5, 9, 6, 10], 
  Y[11, 4, 12, 3], Z[20, 15, 17, 16], Z[6, 9, 7, 16]], 97}
{{1, -4}, PD[X[1, 13, 2, 14], Y[8, 19, 1, 18], Y[12, 4, 13, 5], 
  Z[2, 11, 3, 10], Y[14, 17, 15, 18], Y[7, 19, 8, 20], X[5, 9, 6, 10], 
  Y[11, 4, 12, 3], Z[20, 15, 17, 16], X[16, 6, 9, 7]], 98}
{{1, -4}, PD[X[1, 13, 2, 14], Y[8, 19, 1, 18], Y[12, 4, 13, 5], 
  Z[2, 11, 3, 10], Y[14, 17, 15, 18], Y[7, 19, 8, 20], X[9, 6, 10, 5], 
  Y[11, 4, 12, 3], Z[20, 15, 17, 16], X[6, 9, 7, 16]], 99}
{{1, -4}, PD[X[1, 13, 2, 14], Y[8, 19, 1, 18], Z[12, 4, 13, 5], 
  Y[2, 11, 3, 10], X[14, 17, 15, 18], Y[7, 19, 8, 20], Y[5, 9, 6, 10], 
  Z[11, 4, 12, 3], X[20, 15, 17, 16], Y[6, 9, 7, 16]], 100}
{{1, -4}, PD[X[1, 13, 2, 14], Y[8, 19, 1, 18], Z[12, 4, 13, 5], 
  Y[2, 11, 3, 10], Y[14, 17, 15, 18], Y[7, 19, 8, 20], X[5, 9, 6, 10], 
  Z[11, 4, 12, 3], Z[20, 15, 17, 16], X[16, 6, 9, 7]], 101}
{{1, -4}, PD[X[1, 13, 2, 14], Y[8, 19, 1, 18], Z[12, 4, 13, 5], 
  Y[2, 11, 3, 10], Y[14, 17, 15, 18], Y[7, 19, 8, 20], X[9, 6, 10, 5], 
  Z[11, 4, 12, 3], Z[20, 15, 17, 16], X[6, 9, 7, 16]], 102}
{{1, -4}, PD[X[1, 11, 2, 10], X[17, 1, 18, 20], X[11, 3, 12, 2], 
  Y[9, 18, 10, 19], Z[19, 8, 20, 9], Z[16, 7, 17, 8], Y[3, 15, 4, 14], 
  Z[12, 5, 13, 6], Z[15, 7, 16, 6], Y[4, 13, 5, 14]], 103}
{{1, -4}, PD[Y[1, 11, 2, 10], X[20, 17, 1, 18], Z[11, 3, 12, 2], 
  Z[9, 18, 10, 19], Y[19, 8, 20, 9], X[16, 7, 17, 8], Y[3, 15, 4, 14], 
  Z[12, 5, 13, 6], X[6, 15, 7, 16], Y[4, 13, 5, 14]], 104}
{{1, -5}, PD[X[1, 19, 2, 18], X[5, 1, 6, 8], Y[19, 13, 20, 12], 
  Z[2, 9, 3, 10], Y[17, 6, 18, 7], Z[7, 16, 8, 17], Z[4, 15, 5, 16], 
  Z[13, 15, 14, 20], X[14, 11, 9, 12], Z[3, 11, 4, 10]], 105}
{{1, -5}, PD[Y[1, 19, 2, 18], X[8, 5, 1, 6], Z[19, 13, 20, 12], 
  Y[2, 9, 3, 10], Z[17, 6, 18, 7], Y[7, 16, 8, 17], X[4, 15, 5, 16], 
  Y[13, 15, 14, 20], X[11, 9, 12, 14], Y[3, 11, 4, 10]], 106}
{{1, -3}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], Y[7, 12, 8, 11], 
  X[12, 3, 13, 2], Y[9, 20, 10, 19], X[17, 11, 18, 20], Y[6, 16, 7, 17], 
  Y[3, 16, 4, 15], Z[13, 5, 14, 6], Y[4, 14, 5, 15]], 107}
{{1, -3}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], Y[7, 12, 8, 11], 
  Y[2, 12, 3, 13], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[6, 16, 7, 17], 
  Y[3, 16, 4, 15], Z[13, 5, 14, 6], Y[4, 14, 5, 15]], 108}
{{1, -3}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], Z[7, 12, 8, 11], 
  X[12, 3, 13, 2], Y[9, 20, 10, 19], X[17, 11, 18, 20], Z[6, 16, 7, 17], 
  Z[3, 16, 4, 15], Y[13, 5, 14, 6], Z[4, 14, 5, 15]], 109}
{{1, -3}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], Z[7, 12, 8, 11], 
  Z[2, 12, 3, 13], Y[9, 20, 10, 19], X[17, 11, 18, 20], X[6, 16, 7, 17], 
  Z[3, 16, 4, 15], Y[13, 5, 14, 6], Z[4, 14, 5, 15]], 110}
{{1, -4}, PD[X[1, 14, 2, 15], Y[16, 10, 1, 9], Y[13, 6, 14, 7], 
  X[5, 2, 6, 3], Y[15, 8, 16, 9], X[10, 8, 11, 7], Y[12, 18, 13, 17], 
  Y[3, 18, 4, 19], Y[4, 20, 5, 19], Y[11, 20, 12, 17]], 111}
{{1, -4}, PD[X[1, 14, 2, 15], Y[16, 10, 1, 9], Z[13, 6, 14, 7], 
  X[5, 2, 6, 3], Y[15, 8, 16, 9], X[10, 8, 11, 7], Z[12, 18, 13, 17], 
  Z[3, 18, 4, 19], Z[4, 20, 5, 19], Z[11, 20, 12, 17]], 112}
{{1, -4}, PD[Y[1, 16, 2, 17], Y[4, 7, 1, 8], X[15, 18, 16, 19], 
  Y[2, 18, 3, 17], Z[8, 3, 9, 4], X[6, 10, 7, 9], Y[19, 10, 20, 11], 
  X[11, 14, 12, 15], Y[5, 13, 6, 12], Y[20, 13, 5, 14]], 113}
{{1, -4}, PD[Y[1, 16, 2, 17], Y[4, 7, 1, 8], X[15, 18, 16, 19], 
  Y[2, 18, 3, 17], Z[8, 3, 9, 4], X[6, 10, 7, 9], Z[19, 10, 20, 11], 
  X[11, 14, 12, 15], Z[5, 13, 6, 12], Z[20, 13, 5, 14]], 114}
{{1, -4}, PD[X[1, 4, 2, 5], Y[6, 9, 1, 10], Y[3, 18, 4, 19], Y[2, 18, 3, 17], 
  Y[5, 11, 6, 10], X[8, 12, 9, 11], Z[19, 12, 20, 13], X[16, 14, 17, 13], 
  Z[7, 15, 8, 14], Z[20, 15, 7, 16]], 115}
{{1, -4}, PD[X[1, 4, 2, 5], Y[6, 9, 1, 10], Y[3, 18, 4, 19], Y[2, 18, 3, 17], 
  Y[5, 11, 6, 10], X[8, 12, 9, 11], Z[19, 12, 20, 13], X[13, 16, 14, 17], 
  Z[7, 15, 8, 14], Z[20, 15, 7, 16]], 116}
{{1, -4}, PD[X[1, 4, 2, 5], Y[6, 9, 1, 10], Z[3, 18, 4, 19], Z[2, 18, 3, 17], 
  Y[5, 11, 6, 10], X[8, 12, 9, 11], Y[19, 12, 20, 13], X[16, 14, 17, 13], 
  Y[7, 15, 8, 14], Y[20, 15, 7, 16]], 117}
{{1, -4}, PD[X[1, 4, 2, 5], Y[6, 9, 1, 10], Z[3, 18, 4, 19], Z[2, 18, 3, 17], 
  Y[5, 11, 6, 10], X[8, 12, 9, 11], Y[19, 12, 20, 13], X[13, 16, 14, 17], 
  Y[7, 15, 8, 14], Y[20, 15, 7, 16]], 118}
{{1, -5}, PD[Y[1, 13, 2, 14], X[10, 7, 1, 8], Z[12, 2, 13, 3], 
  Z[14, 9, 15, 8], Y[9, 16, 10, 15], X[6, 17, 7, 16], Y[3, 17, 4, 18], 
  X[11, 19, 12, 18], Y[5, 20, 6, 19], Y[4, 20, 5, 11]], 119}
{{1, -5}, PD[Y[1, 13, 2, 14], X[10, 7, 1, 8], Z[12, 2, 13, 3], 
  Z[14, 9, 15, 8], Y[9, 16, 10, 15], X[6, 17, 7, 16], Y[3, 17, 4, 18], 
  X[18, 11, 19, 12], Y[5, 20, 6, 19], Y[4, 20, 5, 11]], 120}
{{1, -4}, PD[X[1, 16, 2, 17], Y[20, 12, 1, 11], Y[15, 6, 16, 7], 
  X[5, 2, 6, 3], Y[17, 10, 18, 11], Y[19, 8, 20, 9], X[12, 8, 13, 7], 
  Y[14, 3, 15, 4], Z[4, 13, 5, 14], Z[9, 18, 10, 19]], 121}
{{1, -3}, PD[X[1, 16, 2, 17], Y[20, 12, 1, 11], Z[15, 6, 16, 7], 
  X[5, 2, 6, 3], Y[17, 10, 18, 11], Y[19, 8, 20, 9], X[12, 8, 13, 7], 
  Z[14, 3, 15, 4], Y[4, 13, 5, 14], Z[9, 18, 10, 19]], 122}
{{1, -4}, PD[Y[1, 16, 2, 17], X[20, 12, 1, 11], Z[15, 6, 16, 7], 
  X[5, 2, 6, 3], Z[17, 10, 18, 11], Z[19, 8, 20, 9], X[12, 8, 13, 7], 
  Z[14, 3, 15, 4], Y[4, 13, 5, 14], Y[9, 18, 10, 19]], 123}
{{1, -5}, PD[X[1, 15, 2, 14], Y[12, 19, 1, 20], Z[15, 7, 16, 6], 
  X[5, 2, 6, 3], Z[13, 10, 14, 11], Z[20, 10, 13, 9], X[8, 12, 9, 11], 
  Z[18, 7, 19, 8], Z[16, 4, 17, 3], Y[4, 18, 5, 17]], 124}
{{1, -5}, PD[Y[1, 15, 2, 14], Y[12, 19, 1, 20], Z[15, 7, 16, 6], 
  X[2, 6, 3, 5], Z[13, 10, 14, 11], Z[20, 10, 13, 9], X[11, 8, 12, 9], 
  X[7, 19, 8, 18], Z[16, 4, 17, 3], Y[4, 18, 5, 17]], 125}
{{1, -5}, PD[X[1, 4, 2, 5], Y[10, 13, 1, 14], Y[3, 16, 4, 17], 
  Y[2, 16, 3, 15], Y[5, 15, 6, 14], Y[9, 19, 10, 18], X[12, 20, 13, 19], 
  X[17, 7, 18, 6], Y[8, 12, 9, 11], Z[20, 8, 11, 7]], 126}
{{1, -5}, PD[X[1, 4, 2, 5], Y[10, 13, 1, 14], Y[3, 16, 4, 17], 
  Y[2, 16, 3, 15], Y[5, 15, 6, 14], Y[9, 19, 10, 18], X[12, 20, 13, 19], 
  X[6, 17, 7, 18], Y[8, 12, 9, 11], Z[20, 8, 11, 7]], 127}
{{1, -5}, PD[X[1, 4, 2, 5], Y[10, 13, 1, 14], Y[3, 16, 4, 17], 
  Y[2, 16, 3, 15], Y[5, 15, 6, 14], Y[9, 19, 10, 18], X[19, 12, 20, 13], 
  X[6, 17, 7, 18], Y[8, 12, 9, 11], Z[20, 8, 11, 7]], 128}
{{1, -5}, PD[Y[1, 14, 2, 15], X[8, 11, 1, 12], Z[13, 2, 14, 3], 
  X[12, 15, 13, 16], Y[7, 19, 8, 18], X[10, 20, 11, 19], Y[3, 17, 4, 16], 
  Z[17, 5, 18, 4], Y[6, 10, 7, 9], Z[20, 6, 9, 5]], 129}
{{1, -5}, PD[Y[1, 19, 2, 18], X[16, 9, 1, 10], Z[19, 3, 20, 2], 
  Z[17, 10, 18, 11], Y[15, 5, 16, 4], X[8, 6, 9, 5], X[3, 13, 4, 12], 
  Z[20, 12, 17, 11], Y[14, 8, 15, 7], Z[6, 14, 7, 13]], 130}
{{1, -5}, PD[Y[1, 19, 2, 18], X[16, 9, 1, 10], Z[19, 3, 20, 2], 
  Z[17, 10, 18, 11], Y[15, 5, 16, 4], X[8, 6, 9, 5], X[12, 3, 13, 4], 
  Z[20, 12, 17, 11], Y[14, 8, 15, 7], Z[6, 14, 7, 13]], 131}
{{1, -5}, PD[Y[1, 19, 2, 18], X[16, 9, 1, 10], Z[19, 3, 20, 2], 
  Z[17, 10, 18, 11], Z[15, 5, 16, 4], X[8, 6, 9, 5], X[3, 13, 4, 12], 
  Z[20, 12, 17, 11], Z[14, 8, 15, 7], Y[6, 14, 7, 13]], 132}
{{1, -5}, PD[Y[1, 19, 2, 18], X[16, 9, 1, 10], Z[19, 3, 20, 2], 
  Z[17, 10, 18, 11], Z[15, 5, 16, 4], X[8, 6, 9, 5], X[12, 3, 13, 4], 
  Z[20, 12, 17, 11], Z[14, 8, 15, 7], Y[6, 14, 7, 13]], 133}
{{1, -4}, PD[X[1, 12, 2, 13], Y[20, 6, 1, 5], X[11, 16, 12, 17], 
  Z[2, 16, 3, 15], Y[13, 4, 14, 5], Y[19, 10, 20, 11], X[6, 10, 7, 9], 
  Y[17, 9, 18, 8], Z[3, 14, 4, 15], Y[18, 7, 19, 8]], 134}
{{1, -3}, PD[Y[1, 12, 2, 13], X[20, 6, 1, 5], X[11, 16, 12, 17], 
  Y[2, 16, 3, 15], Z[13, 4, 14, 5], Y[19, 10, 20, 11], X[6, 10, 7, 9], 
  Y[17, 9, 18, 8], Y[3, 14, 4, 15], Y[18, 7, 19, 8]], 135}
{{1, -4}, PD[Y[1, 12, 2, 13], X[20, 6, 1, 5], X[11, 16, 12, 17], 
  Y[2, 16, 3, 15], Z[13, 4, 14, 5], Z[19, 10, 20, 11], X[6, 10, 7, 9], 
  Z[17, 9, 18, 8], Y[3, 14, 4, 15], Z[18, 7, 19, 8]], 136}
{{1, -5}, PD[X[1, 5, 2, 4], Y[12, 18, 1, 17], X[5, 14, 6, 15], 
  Y[2, 15, 3, 16], Y[3, 17, 4, 16], Y[11, 18, 12, 19], Z[13, 9, 14, 8], 
  Y[6, 20, 7, 19], X[10, 8, 11, 7], Z[20, 9, 13, 10]], 137}
{{1, -5}, PD[X[1, 5, 2, 4], Y[12, 18, 1, 17], X[5, 14, 6, 15], 
  Y[2, 15, 3, 16], Y[3, 17, 4, 16], Y[11, 18, 12, 19], Z[13, 9, 14, 8], 
  Y[6, 20, 7, 19], X[7, 10, 8, 11], Z[20, 9, 13, 10]], 138}
{{1, -5}, PD[Y[1, 18, 2, 19], Y[8, 12, 1, 11], X[17, 4, 18, 5], 
  Y[2, 9, 3, 10], X[19, 10, 20, 11], Y[7, 16, 8, 17], X[12, 16, 13, 15], 
  Y[5, 15, 6, 14], Y[3, 9, 4, 20], Y[6, 13, 7, 14]], 139}
{{1, -5}, PD[Y[1, 18, 2, 19], Y[8, 12, 1, 11], X[17, 4, 18, 5], 
  Y[2, 9, 3, 10], X[10, 20, 11, 19], Y[7, 16, 8, 17], X[12, 16, 13, 15], 
  Y[5, 15, 6, 14], Y[3, 9, 4, 20], Y[6, 13, 7, 14]], 140}
{{1, -5}, PD[Y[1, 18, 2, 19], Y[8, 12, 1, 11], X[17, 4, 18, 5], 
  Y[2, 9, 3, 10], X[10, 20, 11, 19], Y[7, 16, 8, 17], X[15, 12, 16, 13], 
  Y[5, 15, 6, 14], Y[3, 9, 4, 20], Y[6, 13, 7, 14]], 141}
{{1, -5}, PD[Y[1, 13, 2, 12], X[10, 19, 1, 20], Z[13, 7, 14, 6], 
  X[5, 2, 6, 3], Z[11, 4, 12, 5], Z[20, 4, 11, 3], Y[9, 15, 10, 14], 
  X[18, 16, 19, 15], Y[7, 16, 8, 17], Y[8, 18, 9, 17]], 142}
{{1, -5}, PD[Y[1, 13, 2, 12], Y[10, 19, 1, 20], X[13, 7, 14, 6], 
  X[5, 2, 6, 3], Z[11, 4, 12, 5], Z[20, 4, 11, 3], Y[9, 15, 10, 14], 
  X[18, 16, 19, 15], Y[7, 16, 8, 17], Y[8, 18, 9, 17]], 143}
{{1, -5}, PD[Y[1, 15, 2, 14], X[10, 3, 1, 4], Z[15, 3, 16, 2], 
  X[4, 14, 5, 13], Y[9, 16, 10, 17], Y[5, 18, 6, 19], X[12, 20, 13, 19], 
  Z[17, 8, 18, 9], Y[6, 11, 7, 12], Z[20, 7, 11, 8]], 144}
{{1, -4}, PD[Y[1, 17, 2, 16], X[12, 3, 1, 4], Z[17, 3, 18, 2], 
  Z[15, 4, 16, 5], X[18, 12, 19, 11], X[5, 11, 6, 10], Z[14, 9, 15, 10], 
  Z[19, 9, 20, 8], Y[6, 13, 7, 14], Z[20, 7, 13, 8]], 145}
{{1, -4}, PD[Y[1, 17, 2, 16], X[12, 3, 1, 4], Z[17, 3, 18, 2], 
  Z[15, 4, 16, 5], X[18, 12, 19, 11], Y[5, 11, 6, 10], X[9, 15, 10, 14], 
  Z[19, 9, 20, 8], Y[6, 13, 7, 14], Z[20, 7, 13, 8]], 146}
{{1, -5}, PD[Y[1, 12, 2, 13], X[8, 3, 1, 4], Z[11, 2, 12, 3], 
  Z[13, 5, 14, 4], X[10, 7, 11, 8], Y[5, 19, 6, 18], X[17, 14, 18, 15], 
  Z[9, 16, 10, 17], Y[6, 19, 7, 20], Y[15, 20, 16, 9]], 147}
{{1, -4}, PD[Y[12, 2, 13, 1], Y[13, 20, 14, 1], Y[11, 2, 12, 3], 
  Z[19, 10, 20, 11], X[14, 4, 15, 3], Z[18, 6, 19, 5], X[9, 7, 10, 6], 
  X[4, 16, 5, 15], Z[17, 9, 18, 8], Y[7, 17, 8, 16]], 148}
{{1, -2}, PD[Y[10, 2, 11, 1], Y[11, 20, 12, 1], Y[9, 2, 10, 3], 
  X[19, 8, 20, 9], X[12, 4, 13, 3], X[13, 18, 14, 19], Y[7, 15, 8, 14], 
  Y[4, 15, 5, 16], Z[17, 7, 18, 6], Y[5, 17, 6, 16]], 149}
{{1, -2}, PD[Y[10, 2, 11, 1], Y[11, 20, 12, 1], Y[9, 2, 10, 3], 
  X[19, 8, 20, 9], X[12, 4, 13, 3], X[13, 18, 14, 19], Z[7, 15, 8, 14], 
  Z[4, 15, 5, 16], Y[17, 7, 18, 6], Z[5, 17, 6, 16]], 150}
{{1, -2}, PD[Y[10, 2, 11, 1], Y[11, 20, 12, 1], Y[9, 2, 10, 3], 
  X[19, 8, 20, 9], X[12, 4, 13, 3], Y[18, 14, 19, 13], X[7, 15, 8, 14], 
  Z[4, 15, 5, 16], Y[17, 7, 18, 6], Z[5, 17, 6, 16]], 151}
{{1, -2}, PD[Y[10, 2, 11, 1], Y[11, 20, 12, 1], Y[9, 2, 10, 3], 
  X[19, 8, 20, 9], X[12, 4, 13, 3], Z[18, 14, 19, 13], X[7, 15, 8, 14], 
  Y[4, 15, 5, 16], Z[17, 7, 18, 6], Y[5, 17, 6, 16]], 152}
{{1, -2}, PD[Y[10, 1, 11, 2], Y[9, 1, 10, 20], Y[11, 3, 12, 2], 
  Z[19, 9, 20, 8], X[3, 19, 4, 18], X[12, 7, 13, 8], Y[4, 16, 5, 15], 
  Z[17, 7, 18, 6], X[16, 13, 17, 14], Y[5, 14, 6, 15]], 153}
{{1, -2}, PD[Y[10, 1, 11, 2], Y[9, 1, 10, 20], Y[11, 3, 12, 2], 
  Z[19, 9, 20, 8], X[3, 19, 4, 18], X[12, 7, 13, 8], Z[4, 16, 5, 15], 
  Y[17, 7, 18, 6], X[16, 13, 17, 14], Z[5, 14, 6, 15]], 154}
{{1, -2}, PD[X[1, 15, 2, 14], Y[8, 19, 1, 20], X[15, 5, 16, 4], 
  Y[2, 11, 3, 12], Z[13, 7, 14, 6], Z[20, 7, 13, 8], X[18, 5, 19, 6], 
  Y[16, 9, 17, 10], Y[3, 11, 4, 10], Z[12, 17, 9, 18]], 155}
{{1, -2}, PD[X[1, 15, 2, 14], Y[8, 19, 1, 20], X[15, 5, 16, 4], 
  Z[2, 11, 3, 12], Z[13, 7, 14, 6], Z[20, 7, 13, 8], X[18, 5, 19, 6], 
  Z[16, 9, 17, 10], Z[3, 11, 4, 10], Y[12, 17, 9, 18]], 156}
{{1, -2}, PD[X[1, 15, 2, 14], Y[8, 19, 1, 20], X[4, 15, 5, 16], 
  Y[2, 11, 3, 12], Z[13, 7, 14, 6], Z[20, 7, 13, 8], X[18, 5, 19, 6], 
  Y[16, 9, 17, 10], Y[3, 11, 4, 10], Z[12, 17, 9, 18]], 157}
{{1, -2}, PD[X[1, 15, 2, 14], Y[8, 19, 1, 20], X[4, 15, 5, 16], 
  Z[2, 11, 3, 12], Z[13, 7, 14, 6], Z[20, 7, 13, 8], X[18, 5, 19, 6], 
  Z[16, 9, 17, 10], Z[3, 11, 4, 10], Y[12, 17, 9, 18]], 158}
{{1, -4}, PD[X[1, 15, 2, 14], Y[8, 19, 1, 20], Z[15, 5, 16, 4], 
  X[2, 11, 3, 12], Z[13, 7, 14, 6], Z[20, 7, 13, 8], Z[18, 5, 19, 6], 
  Z[16, 9, 17, 10], X[10, 3, 11, 4], Y[12, 17, 9, 18]], 159}
{{1, -4}, PD[X[1, 15, 2, 14], Y[8, 19, 1, 20], Z[15, 5, 16, 4], 
  Y[2, 11, 3, 12], Z[13, 7, 14, 6], Z[20, 7, 13, 8], Z[18, 5, 19, 6], 
  X[16, 9, 17, 10], Y[3, 11, 4, 10], X[12, 17, 9, 18]], 160}
{{1, -4}, PD[Y[1, 15, 2, 14], Y[8, 19, 1, 20], Z[15, 5, 16, 4], 
  X[2, 11, 3, 12], Z[13, 7, 14, 6], Z[20, 7, 13, 8], X[5, 19, 6, 18], 
  Z[16, 9, 17, 10], X[10, 3, 11, 4], Y[12, 17, 9, 18]], 161}
{{1, -4}, PD[Y[1, 15, 2, 14], Y[8, 19, 1, 20], Z[15, 5, 16, 4], 
  Y[2, 11, 3, 12], Z[13, 7, 14, 6], Z[20, 7, 13, 8], X[18, 5, 19, 6], 
  X[9, 17, 10, 16], Y[3, 11, 4, 10], X[17, 9, 18, 12]], 162}
{{1, -2}, PD[X[1, 8, 2, 9], Y[20, 12, 1, 11], Y[7, 16, 8, 17], X[2, 6, 3, 5], 
  Z[9, 18, 10, 19], Z[10, 20, 11, 19], X[12, 18, 13, 17], Y[6, 16, 7, 15], 
  Y[3, 15, 4, 14], Y[4, 13, 5, 14]], 163}
{{1, -2}, PD[X[1, 8, 2, 9], Y[20, 12, 1, 11], Y[7, 16, 8, 17], X[5, 2, 6, 3], 
  Z[9, 18, 10, 19], Z[10, 20, 11, 19], X[12, 18, 13, 17], Y[6, 16, 7, 15], 
  Y[3, 15, 4, 14], Y[4, 13, 5, 14]], 164}
{{1, -2}, PD[X[1, 8, 2, 9], Y[20, 12, 1, 11], Z[7, 16, 8, 17], X[2, 6, 3, 5], 
  Z[9, 18, 10, 19], Z[10, 20, 11, 19], X[12, 18, 13, 17], Z[6, 16, 7, 15], 
  Z[3, 15, 4, 14], Z[4, 13, 5, 14]], 165}
{{1, -2}, PD[X[1, 8, 2, 9], Y[20, 12, 1, 11], Z[7, 16, 8, 17], X[5, 2, 6, 3], 
  Z[9, 18, 10, 19], Z[10, 20, 11, 19], X[12, 18, 13, 17], Z[6, 16, 7, 15], 
  Z[3, 15, 4, 14], Z[4, 13, 5, 14]], 166}
{{1, -4}, PD[X[1, 15, 2, 14], Y[20, 11, 1, 12], Y[15, 7, 16, 6], 
  X[5, 2, 6, 3], Z[13, 19, 14, 18], Z[12, 19, 13, 20], X[10, 17, 11, 18], 
  Z[7, 17, 8, 16], Y[3, 8, 4, 9], Y[4, 10, 5, 9]], 167}
{{1, -4}, PD[X[1, 15, 2, 14], Y[20, 11, 1, 12], Z[15, 7, 16, 6], 
  X[5, 2, 6, 3], Z[13, 19, 14, 18], Z[12, 19, 13, 20], X[10, 17, 11, 18], 
  Y[7, 17, 8, 16], Z[3, 8, 4, 9], Z[4, 10, 5, 9]], 168}
{{1, -3}, PD[X[1, 8, 2, 9], Y[20, 12, 1, 11], Y[7, 16, 8, 17], 
  Y[2, 16, 3, 15], Z[9, 18, 10, 19], Z[10, 20, 11, 19], X[12, 18, 13, 17], 
  X[6, 3, 7, 4], Z[14, 5, 15, 6], Z[13, 5, 14, 4]], 169}
{{1, -3}, PD[X[1, 8, 2, 9], Y[20, 12, 1, 11], Y[7, 16, 8, 17], 
  Y[2, 16, 3, 15], Z[9, 18, 10, 19], Z[10, 20, 11, 19], X[12, 18, 13, 17], 
  X[3, 7, 4, 6], Z[14, 5, 15, 6], Z[13, 5, 14, 4]], 170}
{{1, -3}, PD[X[1, 8, 2, 9], Y[20, 12, 1, 11], Z[7, 16, 8, 17], 
  Z[2, 16, 3, 15], Z[9, 18, 10, 19], Z[10, 20, 11, 19], X[12, 18, 13, 17], 
  X[6, 3, 7, 4], Y[14, 5, 15, 6], Y[13, 5, 14, 4]], 171}
{{1, -3}, PD[X[1, 8, 2, 9], Y[20, 12, 1, 11], Z[7, 16, 8, 17], 
  Z[2, 16, 3, 15], Z[9, 18, 10, 19], Z[10, 20, 11, 19], X[12, 18, 13, 17], 
  X[3, 7, 4, 6], Y[14, 5, 15, 6], Y[13, 5, 14, 4]], 172}
{{1, -4}, PD[Y[14, 1, 15, 2], Y[13, 1, 14, 20], X[15, 13, 16, 12], 
  X[2, 19, 3, 20], Y[16, 5, 17, 6], Z[11, 19, 12, 18], Z[3, 8, 4, 9], 
  Z[4, 10, 5, 9], Y[17, 7, 18, 6], X[10, 8, 11, 7]], 173}
{{1, -4}, PD[Y[14, 1, 15, 2], Y[13, 1, 14, 20], X[15, 13, 16, 12], 
  X[2, 19, 3, 20], Y[16, 5, 17, 6], Z[11, 19, 12, 18], Z[3, 8, 4, 9], 
  Z[4, 10, 5, 9], Y[17, 7, 18, 6], X[7, 10, 8, 11]], 174}
{{1, -4}, PD[Y[14, 1, 15, 2], Y[13, 1, 14, 20], X[15, 13, 16, 12], 
  X[2, 19, 3, 20], Z[16, 5, 17, 6], Y[11, 19, 12, 18], Y[3, 8, 4, 9], 
  Y[4, 10, 5, 9], Z[17, 7, 18, 6], X[10, 8, 11, 7]], 175}
{{1, -4}, PD[Y[14, 1, 15, 2], Y[13, 1, 14, 20], X[15, 13, 16, 12], 
  X[2, 19, 3, 20], Z[16, 5, 17, 6], Y[11, 19, 12, 18], Y[3, 8, 4, 9], 
  Y[4, 10, 5, 9], Z[17, 7, 18, 6], X[7, 10, 8, 11]], 176}
{{1, -5}, PD[Y[18, 2, 19, 1], Y[19, 12, 20, 1], Y[17, 6, 18, 7], 
  X[2, 11, 3, 12], Y[20, 8, 17, 7], Z[5, 11, 6, 10], Z[3, 13, 4, 14], 
  X[14, 9, 15, 8], X[9, 16, 10, 15], Z[4, 13, 5, 16]], 177}
{{1, -4}, PD[X[1, 9, 2, 8], Y[10, 17, 1, 18], Y[9, 17, 10, 16], 
  X[15, 2, 16, 3], Y[7, 18, 8, 19], Y[3, 13, 4, 12], X[14, 19, 15, 20], 
  Y[6, 13, 7, 14], Y[4, 11, 5, 12], Z[20, 5, 11, 6]], 178}
{{1, -4}, PD[X[1, 9, 2, 8], Y[10, 17, 1, 18], Y[9, 17, 10, 16], 
  X[15, 2, 16, 3], Y[7, 18, 8, 19], Y[3, 13, 4, 12], Y[14, 19, 15, 20], 
  X[6, 13, 7, 14], Y[4, 11, 5, 12], Z[20, 5, 11, 6]], 179}
{{1, -2}, PD[Y[12, 1, 13, 2], Y[11, 1, 12, 20], X[13, 11, 14, 10], 
  X[2, 19, 3, 20], Y[14, 8, 15, 7], Z[9, 19, 10, 18], X[8, 3, 9, 4], 
  Y[15, 6, 16, 7], Y[17, 4, 18, 5], Z[5, 16, 6, 17]], 180}
{{1, -2}, PD[Y[12, 1, 13, 2], Y[11, 1, 12, 20], X[13, 11, 14, 10], 
  X[2, 19, 3, 20], Z[14, 8, 15, 7], Y[9, 19, 10, 18], X[8, 3, 9, 4], 
  Z[15, 6, 16, 7], Z[17, 4, 18, 5], Y[5, 16, 6, 17]], 181}
{{1, -4}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 10], X[17, 15, 18, 14], 
  X[2, 9, 3, 10], Y[18, 5, 19, 6], X[8, 13, 9, 14], Z[3, 13, 4, 12], 
  Z[4, 11, 5, 12], Y[19, 7, 20, 6], Z[7, 11, 8, 20]], 182}
{{1, -4}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 10], X[17, 15, 18, 14], 
  X[2, 9, 3, 10], Z[18, 5, 19, 6], X[8, 13, 9, 14], Y[3, 13, 4, 12], 
  Y[4, 11, 5, 12], Z[19, 7, 20, 6], Y[7, 11, 8, 20]], 183}
{{1, -4}, PD[Y[8, 2, 9, 1], Y[9, 14, 10, 1], X[7, 11, 8, 10], 
  X[2, 13, 3, 14], Y[6, 16, 7, 17], Y[11, 20, 12, 19], Y[12, 18, 13, 19], 
  X[17, 3, 18, 4], Y[5, 16, 6, 15], Z[20, 5, 15, 4]], 184}
{{1, -4}, PD[Y[8, 2, 9, 1], Y[9, 14, 10, 1], X[7, 11, 8, 10], 
  X[2, 13, 3, 14], Z[6, 16, 7, 17], Z[11, 20, 12, 19], Z[12, 18, 13, 19], 
  X[17, 3, 18, 4], Z[5, 16, 6, 15], Y[20, 5, 15, 4]], 185}
{{1, -4}, PD[Y[12, 2, 13, 1], Y[13, 20, 14, 1], X[11, 8, 12, 9], 
  X[2, 19, 3, 20], Y[14, 10, 15, 9], Z[10, 16, 11, 15], Z[7, 19, 8, 18], 
  X[6, 3, 7, 4], Y[16, 6, 17, 5], Y[17, 4, 18, 5]], 186}
{{1, -4}, PD[Y[10, 2, 11, 1], Y[11, 20, 12, 1], Y[9, 14, 10, 15], 
  X[2, 19, 3, 20], X[15, 12, 16, 13], Y[8, 14, 9, 13], Z[18, 7, 19, 8], 
  X[6, 3, 7, 4], Z[16, 6, 17, 5], Z[17, 4, 18, 5]], 187}
{{1, -4}, PD[Y[8, 2, 9, 1], Y[9, 20, 10, 1], X[7, 11, 8, 10], 
  Z[2, 18, 3, 17], X[16, 20, 17, 19], Z[6, 14, 7, 13], Y[11, 5, 12, 4], 
  Y[18, 4, 19, 3], X[15, 13, 16, 12], Z[5, 14, 6, 15]], 188}
{{1, -4}, PD[Y[8, 2, 9, 1], Y[9, 20, 10, 1], X[7, 11, 8, 10], 
  Z[2, 18, 3, 17], X[16, 20, 17, 19], Z[6, 14, 7, 13], Y[11, 5, 12, 4], 
  Y[18, 4, 19, 3], X[12, 15, 13, 16], Z[5, 14, 6, 15]], 189}
{{1, -4}, PD[Y[10, 2, 11, 1], Y[11, 20, 12, 1], X[9, 13, 10, 12], 
  X[2, 6, 3, 5], Z[19, 4, 20, 5], Y[8, 16, 9, 15], Z[13, 7, 14, 6], 
  Y[3, 18, 4, 19], X[14, 17, 15, 18], Y[7, 16, 8, 17]], 190}
{{1, -4}, PD[Y[10, 2, 11, 1], Y[11, 20, 12, 1], X[9, 13, 10, 12], 
  X[2, 6, 3, 5], Z[19, 4, 20, 5], Y[8, 16, 9, 15], Z[13, 7, 14, 6], 
  Y[3, 18, 4, 19], X[17, 15, 18, 14], Y[7, 16, 8, 17]], 191}
{{1, -4}, PD[Y[10, 2, 11, 1], Y[11, 20, 12, 1], X[9, 13, 10, 12], 
  X[2, 6, 3, 5], Z[19, 4, 20, 5], Z[8, 16, 9, 15], Y[13, 7, 14, 6], 
  Y[3, 18, 4, 19], X[14, 17, 15, 18], Z[7, 16, 8, 17]], 192}
{{1, -4}, PD[Y[10, 2, 11, 1], Y[11, 20, 12, 1], X[9, 13, 10, 12], 
  X[2, 6, 3, 5], Z[19, 4, 20, 5], Z[8, 16, 9, 15], Y[13, 7, 14, 6], 
  Y[3, 18, 4, 19], X[17, 15, 18, 14], Z[7, 16, 8, 17]], 193}
{{1, -4}, PD[Y[11, 1, 12, 2], Y[10, 1, 11, 4], X[12, 10, 13, 9], 
  Z[2, 19, 3, 18], Z[3, 17, 4, 18], Y[13, 7, 14, 6], X[19, 9, 20, 8], 
  X[7, 17, 8, 16], Y[14, 5, 15, 6], Z[20, 15, 5, 16]], 194}
{{1, -4}, PD[Y[11, 1, 12, 2], Y[10, 1, 11, 4], X[12, 10, 13, 9], 
  Z[2, 19, 3, 18], Z[3, 17, 4, 18], Z[13, 7, 14, 6], X[19, 9, 20, 8], 
  X[7, 17, 8, 16], Z[14, 5, 15, 6], Y[20, 15, 5, 16]], 195}
{{1, -5}, PD[Y[18, 2, 19, 1], Y[19, 4, 20, 1], X[17, 8, 18, 7], 
  Z[2, 15, 3, 14], Z[3, 13, 4, 14], X[6, 17, 7, 20], Z[8, 16, 9, 15], 
  X[9, 12, 10, 13], Y[5, 11, 6, 10], Y[16, 11, 5, 12]], 196}
{{1, -4}, PD[Y[1, 10, 2, 9], Y[4, 18, 1, 19], X[10, 13, 11, 14], 
  Y[2, 8, 3, 9], Z[19, 3, 20, 4], X[17, 13, 18, 20], X[6, 12, 7, 11], 
  Y[14, 7, 15, 8], Y[16, 6, 17, 5], Z[12, 16, 5, 15]], 197}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 7, 1, 8], Y[17, 11, 18, 10], 
  X[2, 16, 3, 15], Y[19, 9, 20, 8], X[6, 10, 7, 9], Y[16, 11, 17, 12], 
  Y[3, 12, 4, 13], Z[14, 6, 15, 5], Y[4, 14, 5, 13]], 198}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 7, 1, 8], Y[17, 11, 18, 10], 
  X[15, 2, 16, 3], Y[19, 9, 20, 8], X[6, 10, 7, 9], Y[16, 11, 17, 12], 
  Y[3, 12, 4, 13], Z[14, 6, 15, 5], Y[4, 14, 5, 13]], 199}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 7, 1, 8], Z[17, 11, 18, 10], 
  X[2, 16, 3, 15], Y[19, 9, 20, 8], X[6, 10, 7, 9], Z[16, 11, 17, 12], 
  Z[3, 12, 4, 13], Y[14, 6, 15, 5], Z[4, 14, 5, 13]], 200}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 7, 1, 8], Z[17, 11, 18, 10], 
  X[15, 2, 16, 3], Y[19, 9, 20, 8], X[6, 10, 7, 9], Z[16, 11, 17, 12], 
  Z[3, 12, 4, 13], Y[14, 6, 15, 5], Z[4, 14, 5, 13]], 201}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 12, 1, 11], Y[17, 8, 18, 9], 
  X[2, 6, 3, 5], Y[19, 10, 20, 11], X[12, 10, 13, 9], Y[16, 8, 17, 7], 
  Z[6, 16, 7, 15], Z[3, 15, 4, 14], Z[4, 13, 5, 14]], 202}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 12, 1, 11], Y[17, 8, 18, 9], 
  X[5, 2, 6, 3], Y[19, 10, 20, 11], X[12, 10, 13, 9], Y[16, 8, 17, 7], 
  Z[6, 16, 7, 15], Z[3, 15, 4, 14], Z[4, 13, 5, 14]], 203}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 12, 1, 11], Z[17, 8, 18, 9], 
  X[2, 6, 3, 5], Y[19, 10, 20, 11], X[12, 10, 13, 9], Z[16, 8, 17, 7], 
  Y[6, 16, 7, 15], Y[3, 15, 4, 14], Y[4, 13, 5, 14]], 204}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 12, 1, 11], Z[17, 8, 18, 9], 
  X[5, 2, 6, 3], Y[19, 10, 20, 11], X[12, 10, 13, 9], Z[16, 8, 17, 7], 
  Y[6, 16, 7, 15], Y[3, 15, 4, 14], Y[4, 13, 5, 14]], 205}
{{1, -3}, PD[X[1, 18, 2, 19], Y[20, 12, 1, 11], Y[17, 8, 18, 9], 
  Z[2, 16, 3, 15], Y[19, 10, 20, 11], X[12, 10, 13, 9], Y[16, 8, 17, 7], 
  X[3, 7, 4, 6], Y[14, 5, 15, 6], Y[13, 5, 14, 4]], 206}
{{1, -3}, PD[X[1, 18, 2, 19], Y[20, 12, 1, 11], Y[17, 8, 18, 9], 
  Z[2, 16, 3, 15], Y[19, 10, 20, 11], X[12, 10, 13, 9], Y[16, 8, 17, 7], 
  X[6, 3, 7, 4], Y[14, 5, 15, 6], Y[13, 5, 14, 4]], 207}
{{1, -3}, PD[X[1, 18, 2, 19], Y[20, 12, 1, 11], Z[17, 8, 18, 9], 
  Y[2, 16, 3, 15], Y[19, 10, 20, 11], X[12, 10, 13, 9], Z[16, 8, 17, 7], 
  X[3, 7, 4, 6], Z[14, 5, 15, 6], Z[13, 5, 14, 4]], 208}
{{1, -3}, PD[X[1, 18, 2, 19], Y[20, 12, 1, 11], Z[17, 8, 18, 9], 
  Y[2, 16, 3, 15], Y[19, 10, 20, 11], X[12, 10, 13, 9], Z[16, 8, 17, 7], 
  X[6, 3, 7, 4], Z[14, 5, 15, 6], Z[13, 5, 14, 4]], 209}
{{1, -5}, PD[Y[1, 19, 2, 18], X[14, 11, 1, 12], Z[19, 7, 20, 6], 
  X[5, 2, 6, 3], Z[17, 12, 18, 13], Y[13, 16, 14, 17], X[10, 15, 11, 16], 
  Y[7, 15, 8, 20], Z[3, 8, 4, 9], Z[4, 10, 5, 9]], 210}
{{1, -4}, PD[X[1, 18, 2, 19], Y[20, 12, 1, 11], Y[17, 6, 18, 7], 
  X[5, 2, 6, 3], Y[19, 10, 20, 11], X[12, 10, 13, 9], Z[7, 16, 8, 17], 
  Z[3, 15, 4, 14], Z[4, 13, 5, 14], Z[8, 16, 9, 15]], 211}
{{1, -4}, PD[X[1, 18, 2, 19], Y[20, 12, 1, 11], Z[17, 6, 18, 7], 
  X[5, 2, 6, 3], Y[19, 10, 20, 11], X[12, 10, 13, 9], Y[7, 16, 8, 17], 
  Y[3, 15, 4, 14], Y[4, 13, 5, 14], Y[8, 16, 9, 15]], 212}
{{1, -5}, PD[X[1, 18, 2, 19], Y[20, 13, 1, 14], Y[17, 9, 18, 8], 
  Y[2, 9, 3, 10], Y[19, 15, 20, 14], X[12, 16, 13, 15], Z[7, 17, 8, 16], 
  X[3, 7, 4, 6], Z[10, 6, 11, 5], Z[11, 4, 12, 5]], 213}
{{1, -5}, PD[X[1, 18, 2, 19], Y[20, 13, 1, 14], Y[17, 9, 18, 8], 
  Y[2, 9, 3, 10], Y[19, 15, 20, 14], X[12, 16, 13, 15], Z[7, 17, 8, 16], 
  X[6, 3, 7, 4], Z[10, 6, 11, 5], Z[11, 4, 12, 5]], 214}
{{1, -5}, PD[X[1, 18, 2, 19], Y[20, 13, 1, 14], Y[17, 9, 18, 8], 
  Y[2, 9, 3, 10], Y[19, 15, 20, 14], X[15, 12, 16, 13], Z[7, 17, 8, 16], 
  X[6, 3, 7, 4], Z[10, 6, 11, 5], Z[11, 4, 12, 5]], 215}
{{1, -5}, PD[X[1, 18, 2, 19], Y[20, 13, 1, 14], Z[17, 9, 18, 8], 
  Z[2, 9, 3, 10], Y[19, 15, 20, 14], X[12, 16, 13, 15], Y[7, 17, 8, 16], 
  X[3, 7, 4, 6], Y[10, 6, 11, 5], Y[11, 4, 12, 5]], 216}
{{1, -5}, PD[X[1, 18, 2, 19], Y[20, 13, 1, 14], Z[17, 9, 18, 8], 
  Z[2, 9, 3, 10], Y[19, 15, 20, 14], X[12, 16, 13, 15], Y[7, 17, 8, 16], 
  X[6, 3, 7, 4], Y[10, 6, 11, 5], Y[11, 4, 12, 5]], 217}
{{1, -5}, PD[X[1, 18, 2, 19], Y[20, 13, 1, 14], Z[17, 9, 18, 8], 
  Z[2, 9, 3, 10], Y[19, 15, 20, 14], X[15, 12, 16, 13], Y[7, 17, 8, 16], 
  X[6, 3, 7, 4], Y[10, 6, 11, 5], Y[11, 4, 12, 5]], 218}
{{1, -4}, PD[X[1, 12, 2, 13], Y[14, 8, 1, 7], Y[11, 4, 12, 5], 
  Z[2, 18, 3, 17], Y[13, 6, 14, 7], X[8, 6, 9, 5], Y[10, 16, 11, 15], 
  Z[3, 18, 4, 19], X[16, 20, 17, 19], Y[9, 20, 10, 15]], 219}
{{1, -4}, PD[X[1, 12, 2, 13], Y[14, 8, 1, 7], Y[11, 4, 12, 5], 
  Z[2, 18, 3, 17], Y[13, 6, 14, 7], X[8, 6, 9, 5], Y[10, 16, 11, 15], 
  Z[3, 18, 4, 19], X[19, 16, 20, 17], Y[9, 20, 10, 15]], 220}
{{1, -4}, PD[X[1, 12, 2, 13], Y[14, 8, 1, 7], Z[11, 4, 12, 5], 
  Y[2, 18, 3, 17], Y[13, 6, 14, 7], X[8, 6, 9, 5], Z[10, 16, 11, 15], 
  Y[3, 18, 4, 19], X[16, 20, 17, 19], Z[9, 20, 10, 15]], 221}
{{1, -4}, PD[X[1, 12, 2, 13], Y[14, 8, 1, 7], Z[11, 4, 12, 5], 
  Y[2, 18, 3, 17], Y[13, 6, 14, 7], X[8, 6, 9, 5], Z[10, 16, 11, 15], 
  Y[3, 18, 4, 19], X[19, 16, 20, 17], Z[9, 20, 10, 15]], 222}
{{1, -4}, PD[X[1, 18, 2, 19], Y[20, 7, 1, 8], Y[17, 11, 18, 10], 
  Y[2, 11, 3, 12], Y[19, 9, 20, 8], X[6, 10, 7, 9], X[16, 13, 17, 14], 
  Y[3, 13, 4, 12], Y[5, 14, 6, 15], Z[15, 4, 16, 5]], 223}
{{1, -4}, PD[X[1, 18, 2, 19], Y[20, 7, 1, 8], Y[17, 11, 18, 10], 
  Y[2, 11, 3, 12], Y[19, 9, 20, 8], X[6, 10, 7, 9], X[13, 17, 14, 16], 
  Y[3, 13, 4, 12], Y[5, 14, 6, 15], Z[15, 4, 16, 5]], 224}
{{1, -4}, PD[X[1, 18, 2, 19], Y[20, 7, 1, 8], Z[17, 11, 18, 10], 
  Z[2, 11, 3, 12], Y[19, 9, 20, 8], X[6, 10, 7, 9], X[16, 13, 17, 14], 
  Z[3, 13, 4, 12], Z[5, 14, 6, 15], Y[15, 4, 16, 5]], 225}
{{1, -4}, PD[X[1, 18, 2, 19], Y[20, 7, 1, 8], Z[17, 11, 18, 10], 
  Z[2, 11, 3, 12], Y[19, 9, 20, 8], X[6, 10, 7, 9], X[13, 17, 14, 16], 
  Z[3, 13, 4, 12], Z[5, 14, 6, 15], Y[15, 4, 16, 5]], 226}
{{1, -3}, PD[X[1, 18, 2, 19], Y[20, 12, 1, 11], Y[17, 8, 18, 9], 
  X[7, 2, 8, 3], Y[19, 10, 20, 11], X[12, 10, 13, 9], Y[16, 3, 17, 4], 
  Z[6, 15, 7, 16], Y[13, 5, 14, 4], Z[5, 15, 6, 14]], 227}
{{1, -3}, PD[X[1, 18, 2, 19], Y[20, 12, 1, 11], Y[17, 8, 18, 9], 
  Y[2, 8, 3, 7], Y[19, 10, 20, 11], X[12, 10, 13, 9], X[16, 3, 17, 4], 
  Z[6, 15, 7, 16], Y[13, 5, 14, 4], Z[5, 15, 6, 14]], 228}
{{1, -3}, PD[X[1, 18, 2, 19], Y[20, 12, 1, 11], Y[17, 8, 18, 9], 
  Y[2, 8, 3, 7], Y[19, 10, 20, 11], X[12, 10, 13, 9], X[3, 17, 4, 16], 
  Z[6, 15, 7, 16], Y[13, 5, 14, 4], Z[5, 15, 6, 14]], 229}
{{1, -3}, PD[X[1, 18, 2, 19], Y[20, 12, 1, 11], Z[17, 8, 18, 9], 
  X[7, 2, 8, 3], Y[19, 10, 20, 11], X[12, 10, 13, 9], Z[16, 3, 17, 4], 
  Y[6, 15, 7, 16], Z[13, 5, 14, 4], Y[5, 15, 6, 14]], 230}
{{1, -3}, PD[X[1, 18, 2, 19], Y[20, 12, 1, 11], Z[17, 8, 18, 9], 
  Z[2, 8, 3, 7], Y[19, 10, 20, 11], X[12, 10, 13, 9], X[16, 3, 17, 4], 
  Y[6, 15, 7, 16], Z[13, 5, 14, 4], Y[5, 15, 6, 14]], 231}
{{1, -3}, PD[X[1, 18, 2, 19], Y[20, 12, 1, 11], Z[17, 8, 18, 9], 
  Z[2, 8, 3, 7], Y[19, 10, 20, 11], X[12, 10, 13, 9], X[3, 17, 4, 16], 
  Y[6, 15, 7, 16], Z[13, 5, 14, 4], Y[5, 15, 6, 14]], 232}
{{1, -5}, PD[X[1, 6, 2, 7], X[17, 1, 18, 20], Y[5, 11, 6, 10], 
  Y[2, 11, 3, 12], Z[7, 19, 8, 18], Y[19, 9, 20, 8], Y[16, 10, 17, 9], 
  Y[4, 14, 5, 13], Y[3, 14, 4, 15], X[12, 15, 13, 16]], 233}
{{1, -4}, PD[Y[1, 6, 2, 7], X[20, 17, 1, 18], X[5, 11, 6, 10], 
  Y[2, 11, 3, 12], Z[7, 19, 8, 18], Y[19, 9, 20, 8], Y[16, 10, 17, 9], 
  Y[4, 14, 5, 13], Y[3, 14, 4, 15], X[12, 15, 13, 16]], 234}
{{1, -4}, PD[Y[1, 6, 2, 7], X[20, 17, 1, 18], X[10, 5, 11, 6], 
  Y[2, 11, 3, 12], Z[7, 19, 8, 18], Y[19, 9, 20, 8], Y[16, 10, 17, 9], 
  Y[4, 14, 5, 13], Y[3, 14, 4, 15], X[15, 13, 16, 12]], 235}
{{1, -5}, PD[X[1, 6, 2, 7], Y[20, 9, 1, 10], Y[5, 13, 6, 12], 
  Y[2, 13, 3, 14], X[7, 11, 8, 10], Y[19, 9, 20, 8], Z[11, 18, 12, 19], 
  Y[4, 16, 5, 15], Y[3, 16, 4, 17], X[14, 17, 15, 18]], 236}
{{1, -4}, PD[Y[1, 6, 2, 7], Y[20, 9, 1, 10], X[5, 13, 6, 12], 
  Y[2, 13, 3, 14], X[7, 11, 8, 10], Y[19, 9, 20, 8], Z[11, 18, 12, 19], 
  Y[4, 16, 5, 15], Y[3, 16, 4, 17], X[14, 17, 15, 18]], 237}
{{1, -4}, PD[Y[1, 6, 2, 7], Y[20, 9, 1, 10], X[5, 13, 6, 12], 
  Y[2, 13, 3, 14], X[10, 7, 11, 8], Y[19, 9, 20, 8], Z[11, 18, 12, 19], 
  Y[4, 16, 5, 15], Y[3, 16, 4, 17], X[14, 17, 15, 18]], 238}
{{1, -4}, PD[X[1, 6, 2, 7], Y[20, 10, 1, 9], X[5, 16, 6, 17], 
  Z[2, 16, 3, 15], Z[7, 18, 8, 19], Z[8, 20, 9, 19], Z[10, 18, 11, 17], 
  Z[4, 13, 5, 14], Z[3, 13, 4, 12], X[14, 11, 15, 12]], 239}
{{1, -3}, PD[X[1, 6, 2, 7], Y[20, 10, 1, 9], Y[5, 16, 6, 17], 
  Y[2, 16, 3, 15], Z[7, 18, 8, 19], Z[8, 20, 9, 19], X[10, 18, 11, 17], 
  Y[4, 13, 5, 14], Y[3, 13, 4, 12], X[14, 11, 15, 12]], 240}
{{1, -3}, PD[X[1, 6, 2, 7], Y[20, 10, 1, 9], Y[5, 16, 6, 17], 
  Y[2, 16, 3, 15], Z[7, 18, 8, 19], Z[8, 20, 9, 19], X[10, 18, 11, 17], 
  Y[4, 13, 5, 14], Y[3, 13, 4, 12], X[11, 15, 12, 14]], 241}
{{1, -3}, PD[X[1, 6, 2, 7], Y[20, 10, 1, 9], Z[5, 16, 6, 17], 
  Z[2, 16, 3, 15], Z[7, 18, 8, 19], Z[8, 20, 9, 19], X[10, 18, 11, 17], 
  Z[4, 13, 5, 14], Z[3, 13, 4, 12], X[14, 11, 15, 12]], 242}
{{1, -3}, PD[X[1, 6, 2, 7], Y[20, 10, 1, 9], Z[5, 16, 6, 17], 
  Z[2, 16, 3, 15], Z[7, 18, 8, 19], Z[8, 20, 9, 19], X[10, 18, 11, 17], 
  Z[4, 13, 5, 14], Z[3, 13, 4, 12], X[11, 15, 12, 14]], 243}
{{1, -2}, PD[Y[1, 6, 2, 7], Y[20, 10, 1, 9], X[5, 16, 6, 17], 
  Y[2, 16, 3, 15], Z[7, 18, 8, 19], Z[8, 20, 9, 19], X[10, 18, 11, 17], 
  Y[4, 13, 5, 14], Y[3, 13, 4, 12], X[14, 11, 15, 12]], 244}
{{1, -4}, PD[Y[8, 2, 9, 1], Y[9, 4, 10, 1], X[7, 11, 8, 10], Z[2, 19, 3, 18], 
  Z[3, 17, 4, 18], X[6, 14, 7, 13], X[19, 11, 20, 12], Y[16, 13, 17, 12], 
  Z[5, 15, 6, 16], Z[14, 15, 5, 20]], 245}
{{1, -4}, PD[Y[8, 2, 9, 1], Y[9, 4, 10, 1], X[7, 11, 8, 10], Z[2, 19, 3, 18], 
  Z[3, 17, 4, 18], X[13, 6, 14, 7], X[19, 11, 20, 12], Y[16, 13, 17, 12], 
  Z[5, 15, 6, 16], Z[14, 15, 5, 20]], 246}
{{1, -4}, PD[X[1, 18, 2, 19], Y[20, 8, 1, 7], Y[17, 4, 18, 5], 
  Z[2, 14, 3, 13], Y[19, 6, 20, 7], X[8, 6, 9, 5], Y[16, 11, 17, 12], 
  Z[3, 14, 4, 15], X[12, 9, 13, 10], Y[15, 11, 16, 10]], 247}
{{1, -4}, PD[X[1, 18, 2, 19], Y[20, 8, 1, 7], Y[17, 4, 18, 5], 
  Z[2, 14, 3, 13], Y[19, 6, 20, 7], X[8, 6, 9, 5], Y[16, 11, 17, 12], 
  Z[3, 14, 4, 15], X[9, 13, 10, 12], Y[15, 11, 16, 10]], 248}
{{1, -4}, PD[X[1, 18, 2, 19], Y[20, 8, 1, 7], Z[17, 4, 18, 5], 
  Y[2, 14, 3, 13], Y[19, 6, 20, 7], X[8, 6, 9, 5], Z[16, 11, 17, 12], 
  Y[3, 14, 4, 15], X[12, 9, 13, 10], Z[15, 11, 16, 10]], 249}
{{1, -4}, PD[X[1, 18, 2, 19], Y[20, 8, 1, 7], Z[17, 4, 18, 5], 
  Y[2, 14, 3, 13], Y[19, 6, 20, 7], X[8, 6, 9, 5], Z[16, 11, 17, 12], 
  Y[3, 14, 4, 15], X[9, 13, 10, 12], Z[15, 11, 16, 10]], 250}
{{1, -3}, PD[X[1, 18, 2, 19], Y[20, 10, 1, 9], Y[17, 6, 18, 7], 
  Z[2, 16, 3, 15], Y[19, 8, 20, 9], X[10, 8, 11, 7], Y[16, 6, 17, 5], 
  Z[3, 13, 4, 12], X[14, 11, 15, 12], Z[4, 13, 5, 14]], 251}
{{1, -3}, PD[X[1, 18, 2, 19], Y[20, 10, 1, 9], Y[17, 6, 18, 7], 
  Z[2, 16, 3, 15], Y[19, 8, 20, 9], X[10, 8, 11, 7], Y[16, 6, 17, 5], 
  Z[3, 13, 4, 12], X[11, 15, 12, 14], Z[4, 13, 5, 14]], 252}
{{1, -3}, PD[X[1, 18, 2, 19], Y[20, 10, 1, 9], Z[17, 6, 18, 7], 
  Y[2, 16, 3, 15], Y[19, 8, 20, 9], X[10, 8, 11, 7], Z[16, 6, 17, 5], 
  Y[3, 13, 4, 12], X[14, 11, 15, 12], Y[4, 13, 5, 14]], 253}
{{1, -3}, PD[X[1, 18, 2, 19], Y[20, 10, 1, 9], Z[17, 6, 18, 7], 
  Y[2, 16, 3, 15], Y[19, 8, 20, 9], X[10, 8, 11, 7], Z[16, 6, 17, 5], 
  Y[3, 13, 4, 12], X[11, 15, 12, 14], Y[4, 13, 5, 14]], 254}
{{1, -4}, PD[X[1, 6, 2, 7], Y[8, 15, 1, 14], Y[5, 11, 6, 12], 
  X[10, 2, 11, 3], Y[7, 13, 8, 14], X[15, 13, 16, 12], Y[4, 19, 5, 20], 
  Y[3, 19, 4, 18], Y[9, 17, 10, 18], Y[16, 17, 9, 20]], 255}
{{1, -4}, PD[X[1, 6, 2, 7], Y[8, 15, 1, 14], Z[5, 11, 6, 12], 
  X[10, 2, 11, 3], Y[7, 13, 8, 14], X[15, 13, 16, 12], Z[4, 19, 5, 20], 
  Z[3, 19, 4, 18], Z[9, 17, 10, 18], Z[16, 17, 9, 20]], 256}
{{1, -3}, PD[X[1, 18, 2, 19], Y[20, 12, 1, 11], Y[17, 8, 18, 9], 
  X[7, 2, 8, 3], Y[19, 10, 20, 11], X[12, 10, 13, 9], Y[16, 5, 17, 6], 
  Z[3, 15, 4, 14], Z[6, 13, 7, 14], Y[15, 5, 16, 4]], 257}
{{1, -3}, PD[X[1, 18, 2, 19], Y[20, 12, 1, 11], Z[17, 8, 18, 9], 
  X[7, 2, 8, 3], Y[19, 10, 20, 11], X[12, 10, 13, 9], Z[16, 5, 17, 6], 
  Y[3, 15, 4, 14], Y[6, 13, 7, 14], Z[15, 5, 16, 4]], 258}
{{1, -4}, PD[X[1, 18, 2, 19], Y[20, 7, 1, 8], Y[17, 11, 18, 10], 
  Y[2, 11, 3, 12], Y[19, 9, 20, 8], X[6, 10, 7, 9], X[16, 14, 17, 13], 
  Y[3, 14, 4, 15], Z[12, 5, 13, 6], Z[15, 4, 16, 5]], 259}
{{1, -4}, PD[X[1, 18, 2, 19], Y[20, 7, 1, 8], Y[17, 11, 18, 10], 
  Y[2, 11, 3, 12], Y[19, 9, 20, 8], X[6, 10, 7, 9], X[13, 16, 14, 17], 
  Y[3, 14, 4, 15], Z[12, 5, 13, 6], Z[15, 4, 16, 5]], 260}
{{1, -4}, PD[X[1, 18, 2, 19], Y[20, 7, 1, 8], Z[17, 11, 18, 10], 
  Z[2, 11, 3, 12], Y[19, 9, 20, 8], X[6, 10, 7, 9], X[16, 14, 17, 13], 
  Z[3, 14, 4, 15], Y[12, 5, 13, 6], Y[15, 4, 16, 5]], 261}
{{1, -4}, PD[X[1, 18, 2, 19], Y[20, 7, 1, 8], Z[17, 11, 18, 10], 
  Z[2, 11, 3, 12], Y[19, 9, 20, 8], X[6, 10, 7, 9], X[13, 16, 14, 17], 
  Z[3, 14, 4, 15], Y[12, 5, 13, 6], Y[15, 4, 16, 5]], 262}
{{1, -4}, PD[X[1, 16, 2, 17], Y[20, 8, 1, 7], X[15, 13, 16, 12], 
  Y[2, 13, 3, 14], X[17, 6, 18, 7], Y[19, 8, 20, 9], Z[11, 4, 12, 5], 
  Z[14, 3, 15, 4], Y[5, 10, 6, 11], Y[18, 10, 19, 9]], 263}
{{1, -4}, PD[X[1, 12, 2, 13], Y[16, 7, 1, 8], Y[11, 18, 12, 19], 
  Y[2, 18, 3, 17], X[13, 9, 14, 8], Y[15, 7, 16, 6], Z[19, 10, 20, 11], 
  Y[3, 20, 4, 17], X[9, 4, 10, 5], Y[14, 5, 15, 6]], 264}
{{1, -4}, PD[X[1, 12, 2, 13], Y[16, 7, 1, 8], Z[11, 18, 12, 19], 
  Z[2, 18, 3, 17], X[13, 9, 14, 8], Y[15, 7, 16, 6], Y[19, 10, 20, 11], 
  Z[3, 20, 4, 17], X[9, 4, 10, 5], Y[14, 5, 15, 6]], 265}
{{1, -4}, PD[X[1, 5, 2, 4], X[14, 1, 15, 12], Y[5, 18, 6, 17], 
  Y[2, 17, 3, 16], Y[3, 15, 4, 16], X[11, 9, 12, 8], Z[13, 10, 14, 9], 
  Z[18, 7, 19, 6], Y[7, 20, 8, 19], Y[10, 13, 11, 20]], 266}
{{1, -4}, PD[Y[1, 14, 2, 15], Y[20, 6, 1, 5], Z[13, 2, 14, 3], 
  X[15, 4, 16, 5], Y[19, 6, 20, 7], Y[3, 12, 4, 13], X[11, 16, 12, 17], 
  X[7, 11, 8, 10], Y[18, 9, 19, 10], Y[17, 9, 18, 8]], 267}
{{1, -4}, PD[Y[1, 15, 2, 14], Y[10, 18, 1, 17], Z[15, 3, 16, 2], 
  X[13, 17, 14, 16], Y[9, 18, 10, 19], X[3, 12, 4, 13], Z[19, 8, 20, 9], 
  Z[11, 7, 12, 6], X[7, 5, 8, 4], Z[20, 5, 11, 6]], 268}
{{1, -4}, PD[X[1, 12, 2, 13], Y[14, 17, 1, 18], Y[11, 4, 12, 5], 
  Z[2, 10, 3, 9], Y[13, 19, 14, 18], X[16, 20, 17, 19], X[5, 8, 6, 9], 
  Y[10, 4, 11, 3], Y[15, 7, 16, 6], Y[20, 7, 15, 8]], 269}
{{1, -4}, PD[X[1, 12, 2, 13], Y[14, 17, 1, 18], Y[11, 4, 12, 5], 
  Z[2, 10, 3, 9], Y[13, 19, 14, 18], X[16, 20, 17, 19], X[5, 8, 6, 9], 
  Y[10, 4, 11, 3], Z[15, 7, 16, 6], Z[20, 7, 15, 8]], 270}
{{1, -4}, PD[X[1, 12, 2, 13], Y[14, 17, 1, 18], Y[11, 4, 12, 5], 
  Z[2, 10, 3, 9], Y[13, 19, 14, 18], X[16, 20, 17, 19], X[8, 6, 9, 5], 
  Y[10, 4, 11, 3], Y[15, 7, 16, 6], Y[20, 7, 15, 8]], 271}
{{1, -4}, PD[X[1, 12, 2, 13], Y[14, 17, 1, 18], Y[11, 4, 12, 5], 
  Z[2, 10, 3, 9], Y[13, 19, 14, 18], X[16, 20, 17, 19], X[8, 6, 9, 5], 
  Y[10, 4, 11, 3], Z[15, 7, 16, 6], Z[20, 7, 15, 8]], 272}
{{1, -4}, PD[X[1, 12, 2, 13], Y[14, 17, 1, 18], Y[11, 4, 12, 5], 
  Z[2, 10, 3, 9], Y[13, 19, 14, 18], X[19, 16, 20, 17], X[8, 6, 9, 5], 
  Y[10, 4, 11, 3], Y[15, 7, 16, 6], Y[20, 7, 15, 8]], 273}
{{1, -4}, PD[X[1, 12, 2, 13], Y[14, 17, 1, 18], Y[11, 4, 12, 5], 
  Z[2, 10, 3, 9], Y[13, 19, 14, 18], X[19, 16, 20, 17], X[8, 6, 9, 5], 
  Y[10, 4, 11, 3], Z[15, 7, 16, 6], Z[20, 7, 15, 8]], 274}
{{1, -4}, PD[X[1, 12, 2, 13], Y[14, 17, 1, 18], Z[11, 4, 12, 5], 
  Y[2, 10, 3, 9], Y[13, 19, 14, 18], X[16, 20, 17, 19], X[5, 8, 6, 9], 
  Z[10, 4, 11, 3], Y[15, 7, 16, 6], Y[20, 7, 15, 8]], 275}
{{1, -4}, PD[X[1, 12, 2, 13], Y[14, 17, 1, 18], Z[11, 4, 12, 5], 
  Y[2, 10, 3, 9], Y[13, 19, 14, 18], X[16, 20, 17, 19], X[5, 8, 6, 9], 
  Z[10, 4, 11, 3], Z[15, 7, 16, 6], Z[20, 7, 15, 8]], 276}
{{1, -4}, PD[X[1, 12, 2, 13], Y[14, 17, 1, 18], Z[11, 4, 12, 5], 
  Y[2, 10, 3, 9], Y[13, 19, 14, 18], X[16, 20, 17, 19], X[8, 6, 9, 5], 
  Z[10, 4, 11, 3], Y[15, 7, 16, 6], Y[20, 7, 15, 8]], 277}
{{1, -4}, PD[X[1, 12, 2, 13], Y[14, 17, 1, 18], Z[11, 4, 12, 5], 
  Y[2, 10, 3, 9], Y[13, 19, 14, 18], X[16, 20, 17, 19], X[8, 6, 9, 5], 
  Z[10, 4, 11, 3], Z[15, 7, 16, 6], Z[20, 7, 15, 8]], 278}
{{1, -4}, PD[X[1, 12, 2, 13], Y[14, 17, 1, 18], Z[11, 4, 12, 5], 
  Y[2, 10, 3, 9], Y[13, 19, 14, 18], X[19, 16, 20, 17], X[8, 6, 9, 5], 
  Z[10, 4, 11, 3], Y[15, 7, 16, 6], Y[20, 7, 15, 8]], 279}
{{1, -4}, PD[X[1, 12, 2, 13], Y[14, 17, 1, 18], Z[11, 4, 12, 5], 
  Y[2, 10, 3, 9], Y[13, 19, 14, 18], X[19, 16, 20, 17], X[8, 6, 9, 5], 
  Z[10, 4, 11, 3], Z[15, 7, 16, 6], Z[20, 7, 15, 8]], 280}
{{1, -4}, PD[X[1, 18, 2, 19], Y[20, 10, 1, 9], Y[17, 4, 18, 5], 
  Z[2, 16, 3, 15], Y[19, 8, 20, 9], X[10, 8, 11, 7], Z[5, 13, 6, 12], 
  Y[16, 4, 17, 3], X[14, 11, 15, 12], Z[6, 13, 7, 14]], 281}
{{1, -4}, PD[X[1, 18, 2, 19], Y[20, 10, 1, 9], Z[17, 4, 18, 5], 
  Y[2, 16, 3, 15], Y[19, 8, 20, 9], X[10, 8, 11, 7], Y[5, 13, 6, 12], 
  Z[16, 4, 17, 3], X[14, 11, 15, 12], Y[6, 13, 7, 14]], 282}
{{1, -4}, PD[X[1, 6, 2, 7], Y[8, 11, 1, 12], Y[5, 18, 6, 17], 
  X[18, 3, 19, 2], Y[7, 13, 8, 12], X[10, 14, 11, 13], Z[16, 5, 17, 4], 
  Y[3, 16, 4, 15], Z[19, 9, 20, 10], Y[14, 20, 9, 15]], 283}
{{1, -4}, PD[X[1, 6, 2, 7], Y[8, 11, 1, 12], Z[5, 18, 6, 17], 
  X[18, 3, 19, 2], Y[7, 13, 8, 12], X[10, 14, 11, 13], Y[16, 5, 17, 4], 
  Z[3, 16, 4, 15], Y[19, 9, 20, 10], Z[14, 20, 9, 15]], 284}
{{1, -4}, PD[Y[10, 1, 11, 2], Y[9, 1, 10, 16], X[11, 15, 12, 14], 
  X[2, 7, 3, 8], Z[15, 9, 16, 8], Y[12, 18, 13, 19], Y[13, 20, 14, 19], 
  X[6, 3, 7, 4], Z[17, 5, 18, 6], Z[20, 5, 17, 4]], 285}
{{1, -4}, PD[Y[10, 1, 11, 2], Y[9, 1, 10, 16], X[11, 15, 12, 14], 
  X[2, 7, 3, 8], Z[15, 9, 16, 8], Z[12, 18, 13, 19], Z[13, 20, 14, 19], 
  X[6, 3, 7, 4], Y[17, 5, 18, 6], Y[20, 5, 17, 4]], 286}
{{1, -4}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 12], X[9, 19, 10, 18], X[2, 5, 3, 6], 
  Z[11, 7, 12, 6], X[19, 11, 20, 10], Y[17, 14, 18, 13], Y[4, 15, 5, 14], 
  Y[3, 15, 4, 16], Y[20, 16, 17, 13]], 287}
{{1, -4}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 12], X[9, 19, 10, 18], X[2, 5, 3, 6], 
  Z[11, 7, 12, 6], X[19, 11, 20, 10], Z[17, 14, 18, 13], Z[4, 15, 5, 14], 
  Z[3, 15, 4, 16], Z[20, 16, 17, 13]], 288}
{{1, -4}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 20], X[9, 19, 10, 18], X[2, 5, 3, 6], 
  Z[19, 7, 20, 6], Y[10, 16, 11, 15], X[17, 14, 18, 15], Z[4, 13, 5, 14], 
  Z[3, 13, 4, 12], Z[16, 12, 17, 11]], 289}
{{1, -4}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 20], X[9, 19, 10, 18], X[2, 5, 3, 6], 
  Z[19, 7, 20, 6], Z[10, 16, 11, 15], X[17, 14, 18, 15], Y[4, 13, 5, 14], 
  Y[3, 13, 4, 12], Y[16, 12, 17, 11]], 290}
{{1, -5}, PD[Y[1, 9, 2, 8], Y[20, 12, 1, 11], Z[9, 3, 10, 2], 
  X[7, 11, 8, 10], Y[19, 15, 20, 14], X[12, 15, 13, 16], X[3, 6, 4, 7], 
  Z[13, 19, 14, 18], Y[16, 5, 17, 6], Z[4, 17, 5, 18]], 291}
{{1, -5}, PD[Y[1, 9, 2, 8], Y[20, 12, 1, 11], Z[9, 3, 10, 2], 
  X[7, 11, 8, 10], X[16, 19, 17, 20], Z[12, 17, 13, 18], X[3, 6, 4, 7], 
  Z[15, 5, 16, 4], Y[18, 13, 19, 14], Y[5, 15, 6, 14]], 292}
{{1, -4}, PD[Y[1, 11, 2, 12], X[8, 4, 1, 3], Z[10, 18, 11, 19], 
  Y[2, 13, 3, 12], X[4, 8, 5, 7], Y[19, 9, 20, 10], X[17, 13, 18, 14], 
  Z[5, 17, 6, 16], Z[6, 15, 7, 16], Z[14, 20, 9, 15]], 293}
{{1, -4}, PD[Y[1, 12, 2, 13], X[20, 16, 1, 15], Z[11, 7, 12, 6], 
  Y[2, 14, 3, 13], Z[14, 4, 15, 3], X[16, 20, 17, 19], Y[5, 11, 6, 10], 
  X[7, 5, 8, 4], Y[17, 8, 18, 9], Y[18, 10, 19, 9]], 294}
{{1, -4}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 16], X[9, 18, 10, 19], X[2, 5, 3, 6], 
  Z[15, 7, 16, 6], Y[17, 14, 18, 15], X[19, 10, 20, 11], Y[4, 12, 5, 11], 
  Y[3, 12, 4, 13], Y[20, 14, 17, 13]], 295}
{{1, -4}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 16], Y[9, 18, 10, 19], X[2, 5, 3, 6], 
  Z[15, 7, 16, 6], X[17, 14, 18, 15], Y[10, 20, 11, 19], Z[4, 12, 5, 11], 
  Z[3, 12, 4, 13], X[13, 20, 14, 17]], 296}
{{1, -4}, PD[Y[1, 14, 2, 15], X[20, 18, 1, 17], Z[13, 6, 14, 7], 
  Y[2, 16, 3, 15], Z[16, 4, 17, 3], Y[19, 11, 20, 10], Y[18, 11, 19, 12], 
  Y[7, 12, 8, 13], X[5, 9, 6, 8], X[9, 5, 10, 4]], 297}
{{1, -4}, PD[Y[1, 18, 2, 19], X[6, 4, 1, 3], Z[17, 8, 18, 9], 
  Y[2, 20, 3, 19], Z[5, 12, 6, 13], Z[4, 12, 5, 11], Y[9, 16, 10, 17], 
  X[7, 14, 8, 15], X[13, 20, 14, 7], Y[10, 16, 11, 15]], 298}
{{1, -4}, PD[Y[1, 17, 2, 18], X[6, 4, 1, 3], X[16, 10, 17, 9], 
  Y[2, 19, 3, 18], Z[5, 14, 6, 13], Z[4, 14, 5, 15], X[8, 16, 9, 15], 
  Y[10, 20, 11, 19], Y[12, 8, 13, 7], Z[20, 12, 7, 11]], 299}
{{1, -5}, PD[X[1, 8, 2, 7], Y[4, 12, 1, 13], X[8, 3, 9, 2], Y[6, 13, 7, 14], 
  Y[3, 12, 4, 11], Z[9, 19, 10, 18], X[17, 14, 18, 15], Y[5, 16, 6, 17], 
  Z[10, 19, 11, 20], Z[15, 20, 16, 5]], 300}
{{1, -5}, PD[Y[1, 14, 2, 15], X[20, 3, 1, 4], Z[13, 2, 14, 3], 
  Z[15, 5, 16, 4], Z[19, 10, 20, 11], X[12, 9, 13, 10], X[5, 9, 6, 8], 
  Z[16, 8, 17, 7], Y[11, 18, 12, 19], Y[6, 18, 7, 17]], 301}
{{1, -5}, PD[Y[1, 14, 2, 15], X[20, 3, 1, 4], Z[13, 2, 14, 3], 
  Z[15, 5, 16, 4], Z[19, 10, 20, 11], X[9, 13, 10, 12], X[5, 9, 6, 8], 
  Z[16, 8, 17, 7], Y[11, 18, 12, 19], Y[6, 18, 7, 17]], 302}
{{1, -5}, PD[Y[1, 14, 2, 15], X[20, 3, 1, 4], Z[13, 2, 14, 3], 
  Z[15, 5, 16, 4], Z[19, 10, 20, 11], X[9, 13, 10, 12], X[8, 5, 9, 6], 
  Z[16, 8, 17, 7], Y[11, 18, 12, 19], Y[6, 18, 7, 17]], 303}
{{1, -5}, PD[X[1, 19, 2, 18], Y[20, 10, 1, 9], Y[19, 10, 20, 11], 
  Y[2, 14, 3, 13], Y[17, 9, 18, 8], X[11, 15, 12, 14], Y[3, 12, 4, 13], 
  X[4, 7, 5, 8], Y[16, 6, 17, 5], Y[15, 6, 16, 7]], 304}
{{1, -5}, PD[X[1, 19, 2, 18], Y[20, 10, 1, 9], Y[19, 10, 20, 11], 
  Y[2, 14, 3, 13], Y[17, 9, 18, 8], X[14, 11, 15, 12], Y[3, 12, 4, 13], 
  X[7, 5, 8, 4], Y[16, 6, 17, 5], Y[15, 6, 16, 7]], 305}
{{1, -5}, PD[X[1, 19, 2, 18], Y[20, 10, 1, 9], Y[19, 10, 20, 11], 
  Y[2, 14, 3, 13], Y[17, 9, 18, 8], X[14, 11, 15, 12], Y[3, 12, 4, 13], 
  X[4, 7, 5, 8], Y[16, 6, 17, 5], Y[15, 6, 16, 7]], 306}
{{1, -5}, PD[X[1, 19, 2, 18], Y[20, 10, 1, 9], Y[19, 10, 20, 11], 
  Z[2, 14, 3, 13], Y[17, 9, 18, 8], X[11, 15, 12, 14], Z[3, 12, 4, 13], 
  X[4, 7, 5, 8], Y[16, 6, 17, 5], Y[15, 6, 16, 7]], 307}
{{1, -5}, PD[X[1, 19, 2, 18], Y[20, 10, 1, 9], Y[19, 10, 20, 11], 
  Z[2, 14, 3, 13], Y[17, 9, 18, 8], X[14, 11, 15, 12], Z[3, 12, 4, 13], 
  X[7, 5, 8, 4], Y[16, 6, 17, 5], Y[15, 6, 16, 7]], 308}
{{1, -5}, PD[X[1, 19, 2, 18], Y[20, 10, 1, 9], Y[19, 10, 20, 11], 
  Z[2, 14, 3, 13], Y[17, 9, 18, 8], X[14, 11, 15, 12], Z[3, 12, 4, 13], 
  X[4, 7, 5, 8], Y[16, 6, 17, 5], Y[15, 6, 16, 7]], 309}
{{1, -4}, PD[Y[14, 2, 15, 1], Y[15, 10, 16, 1], Y[13, 7, 14, 6], 
  X[2, 18, 3, 17], Z[9, 16, 10, 17], X[5, 8, 6, 9], Y[12, 7, 13, 8], 
  X[18, 12, 19, 11], Y[3, 11, 4, 20], Y[4, 19, 5, 20]], 310}
{{1, -4}, PD[Y[14, 2, 15, 1], Y[15, 10, 16, 1], Y[13, 7, 14, 6], 
  X[2, 18, 3, 17], Z[9, 16, 10, 17], X[5, 8, 6, 9], Y[12, 7, 13, 8], 
  X[18, 12, 19, 11], Z[3, 11, 4, 20], Z[4, 19, 5, 20]], 311}
{{1, -4}, PD[Y[1, 18, 2, 17], X[14, 4, 1, 3], X[18, 6, 19, 7], 
  Y[2, 16, 3, 17], X[10, 13, 11, 14], Y[4, 11, 5, 12], Y[5, 13, 6, 12], 
  Z[19, 10, 20, 9], Y[7, 15, 8, 16], Z[20, 8, 15, 9]], 312}
{{1, -4}, PD[Y[1, 18, 2, 17], X[14, 4, 1, 3], X[18, 6, 19, 7], 
  Y[2, 16, 3, 17], X[10, 13, 11, 14], Z[4, 11, 5, 12], Z[5, 13, 6, 12], 
  Z[19, 10, 20, 9], Y[7, 15, 8, 16], Z[20, 8, 15, 9]], 313}
{{1, -4}, PD[Y[1, 11, 2, 12], X[8, 4, 1, 3], X[10, 20, 11, 19], 
  Y[2, 13, 3, 12], X[15, 7, 16, 8], Y[4, 16, 5, 17], Z[18, 7, 19, 6], 
  Y[9, 14, 10, 15], Y[20, 14, 9, 13], Y[5, 18, 6, 17]], 314}
{{1, -4}, PD[Y[1, 11, 2, 12], X[8, 4, 1, 3], X[10, 20, 11, 19], 
  Y[2, 13, 3, 12], X[15, 7, 16, 8], Z[4, 16, 5, 17], Y[18, 7, 19, 6], 
  Y[9, 14, 10, 15], Y[20, 14, 9, 13], Z[5, 18, 6, 17]], 315}
{{1, -4}, PD[Y[1, 17, 2, 18], X[14, 4, 1, 3], Z[16, 9, 17, 8], 
  Y[2, 19, 3, 18], X[10, 13, 11, 14], Y[4, 11, 5, 12], Y[7, 16, 8, 15], 
  X[9, 20, 10, 19], Z[12, 5, 13, 6], Z[20, 7, 15, 6]], 316}
{{1, -4}, PD[Y[1, 11, 2, 10], X[8, 4, 1, 3], Z[11, 19, 12, 18], 
  Y[2, 9, 3, 10], X[16, 8, 17, 7], Y[4, 16, 5, 15], Y[19, 13, 20, 12], 
  X[17, 9, 18, 20], Y[6, 14, 7, 13], Y[5, 14, 6, 15]], 317}
{{1, -4}, PD[X[1, 12, 2, 13], X[6, 18, 1, 19], Y[11, 9, 12, 8], 
  Z[2, 16, 3, 15], Y[13, 4, 14, 5], X[19, 5, 20, 6], Y[17, 8, 18, 7], 
  Y[16, 9, 11, 10], Z[3, 14, 4, 15], Y[20, 10, 17, 7]], 318}
{{1, -4}, PD[X[1, 12, 2, 13], Y[6, 18, 1, 19], X[8, 11, 9, 12], 
  Y[2, 16, 3, 15], Z[13, 4, 14, 5], Z[19, 5, 20, 6], Z[17, 8, 18, 7], 
  X[16, 9, 11, 10], Y[3, 14, 4, 15], Z[20, 10, 17, 7]], 319}
{{1, -4}, PD[X[1, 12, 2, 13], Y[6, 18, 1, 19], Z[11, 9, 12, 8], 
  Y[2, 16, 3, 15], Z[13, 4, 14, 5], Z[19, 5, 20, 6], X[17, 8, 18, 7], 
  Z[16, 9, 11, 10], Y[3, 14, 4, 15], X[10, 17, 7, 20]], 320}
{{1, -4}, PD[X[1, 5, 2, 4], Y[16, 18, 1, 19], Z[5, 10, 6, 11], 
  Z[2, 13, 3, 14], Z[3, 15, 4, 14], Z[19, 15, 20, 16], X[17, 10, 18, 9], 
  Z[6, 12, 7, 11], Y[12, 8, 13, 7], X[8, 17, 9, 20]], 321}
{{1, -3}, PD[Y[14, 2, 15, 1], Y[15, 20, 16, 1], Y[13, 2, 14, 3], 
  X[19, 9, 20, 8], X[16, 4, 17, 3], Y[12, 18, 13, 17], X[7, 19, 8, 18], 
  Y[9, 5, 10, 4], Y[11, 7, 12, 6], Z[5, 11, 6, 10]], 322}
{{1, -3}, PD[Y[1, 8, 2, 9], Y[16, 18, 1, 19], X[7, 17, 8, 18], 
  Y[2, 13, 3, 14], X[14, 10, 15, 9], Z[19, 15, 20, 16], X[20, 6, 17, 7], 
  Z[12, 3, 13, 4], Z[10, 5, 11, 6], Y[4, 11, 5, 12]], 323}
{{1, -4}, PD[X[1, 9, 2, 8], Y[16, 18, 1, 19], Y[9, 18, 10, 17], 
  X[7, 3, 8, 2], Z[19, 15, 20, 16], Y[10, 20, 11, 17], Z[6, 14, 7, 13], 
  X[3, 14, 4, 15], Y[11, 4, 12, 5], Y[12, 6, 13, 5]], 324}
{{1, -4}, PD[Y[1, 9, 2, 8], Y[16, 18, 1, 19], X[9, 18, 10, 17], 
  Y[2, 7, 3, 8], Z[19, 15, 20, 16], X[20, 11, 17, 10], Z[6, 14, 7, 13], 
  X[3, 14, 4, 15], Y[11, 4, 12, 5], Y[12, 6, 13, 5]], 325}
{{1, -4}, PD[Y[1, 9, 2, 8], Y[16, 18, 1, 19], X[9, 18, 10, 17], 
  Y[2, 7, 3, 8], Z[19, 15, 20, 16], X[20, 11, 17, 10], Z[6, 14, 7, 13], 
  X[14, 4, 15, 3], Y[11, 4, 12, 5], Y[12, 6, 13, 5]], 326}
{{1, -3}, PD[X[17, 2, 18, 1], X[14, 19, 1, 18], Y[16, 9, 17, 8], 
  Z[2, 12, 3, 11], Y[13, 5, 14, 4], Y[19, 5, 20, 6], Z[7, 16, 8, 15], 
  X[9, 13, 10, 12], Z[3, 10, 4, 11], Y[20, 7, 15, 6]], 327}
{{1, -4}, PD[X[9, 1, 10, 2], X[6, 8, 1, 9], Y[10, 20, 11, 19], 
  Z[2, 16, 3, 17], Z[5, 13, 6, 14], Z[7, 12, 8, 13], Z[20, 12, 7, 11], 
  X[18, 16, 19, 15], Z[3, 18, 4, 17], Y[14, 4, 15, 5]], 328}
{{1, -4}, PD[X[9, 1, 10, 2], X[6, 8, 1, 9], Y[10, 20, 11, 19], 
  Z[2, 16, 3, 17], Z[5, 13, 6, 14], Z[7, 12, 8, 13], Z[20, 12, 7, 11], 
  X[15, 18, 16, 19], Z[3, 18, 4, 17], Y[14, 4, 15, 5]], 329}
{{1, -4}, PD[Y[1, 12, 2, 13], Y[20, 6, 1, 5], Z[11, 2, 12, 3], 
  X[13, 18, 14, 19], Z[4, 20, 5, 19], X[6, 4, 7, 3], Z[10, 16, 11, 15], 
  Y[17, 8, 18, 9], X[7, 14, 8, 15], Z[9, 16, 10, 17]], 330}
{{1, -4}, PD[Y[8, 2, 9, 1], Y[9, 14, 10, 1], X[7, 11, 8, 10], 
  X[11, 3, 12, 2], Z[13, 18, 14, 17], X[6, 19, 7, 18], Z[3, 19, 4, 20], 
  Z[12, 16, 13, 17], Z[5, 15, 6, 16], Z[4, 15, 5, 20]], 331}
{{1, -4}, PD[Y[1, 19, 2, 18], Y[8, 10, 1, 9], X[19, 10, 20, 11], 
  X[2, 16, 3, 15], X[17, 7, 18, 6], Z[20, 8, 9, 7], Y[11, 17, 12, 16], 
  Z[3, 12, 4, 13], Y[14, 6, 15, 5], Z[4, 14, 5, 13]], 332}
{{1, -4}, PD[Y[1, 19, 2, 18], Y[8, 10, 1, 9], X[19, 10, 20, 11], 
  X[2, 16, 3, 15], X[6, 17, 7, 18], Z[20, 8, 9, 7], Y[11, 17, 12, 16], 
  Z[3, 12, 4, 13], Y[14, 6, 15, 5], Z[4, 14, 5, 13]], 333}
{{1, -4}, PD[Y[1, 19, 2, 18], Y[8, 10, 1, 9], X[19, 10, 20, 11], 
  X[15, 2, 16, 3], X[6, 17, 7, 18], Z[20, 8, 9, 7], Y[11, 17, 12, 16], 
  Z[3, 12, 4, 13], Y[14, 6, 15, 5], Z[4, 14, 5, 13]], 334}
{{1, -2}, PD[Y[1, 19, 2, 18], Y[8, 10, 1, 9], X[19, 10, 20, 11], 
  X[15, 2, 16, 3], X[6, 17, 7, 18], Z[20, 8, 9, 7], Z[11, 17, 12, 16], 
  Y[3, 12, 4, 13], Z[14, 6, 15, 5], Y[4, 14, 5, 13]], 335}
{{1, -2}, PD[Y[1, 19, 2, 18], Y[8, 10, 1, 9], X[19, 10, 20, 11], 
  Y[2, 16, 3, 15], X[6, 17, 7, 18], Z[20, 8, 9, 7], X[11, 17, 12, 16], 
  Y[3, 12, 4, 13], Z[14, 6, 15, 5], Y[4, 14, 5, 13]], 336}
{{1, -5}, PD[Y[1, 10, 2, 11], Y[20, 7, 1, 8], X[9, 6, 10, 7], 
  Y[2, 13, 3, 14], X[11, 18, 12, 19], Z[8, 19, 9, 20], Y[5, 13, 6, 12], 
  Y[3, 16, 4, 17], X[14, 17, 15, 18], Y[4, 16, 5, 15]], 337}
{{1, -5}, PD[Y[1, 10, 2, 11], Y[20, 7, 1, 8], X[9, 6, 10, 7], 
  Y[2, 13, 3, 14], X[18, 12, 19, 11], Z[8, 19, 9, 20], Y[5, 13, 6, 12], 
  Y[3, 16, 4, 17], X[14, 17, 15, 18], Y[4, 16, 5, 15]], 338}
{{1, -5}, PD[Y[1, 10, 2, 11], Y[20, 7, 1, 8], X[9, 6, 10, 7], 
  Y[2, 13, 3, 14], X[18, 12, 19, 11], Z[8, 19, 9, 20], Y[5, 13, 6, 12], 
  Y[3, 16, 4, 17], X[17, 15, 18, 14], Y[4, 16, 5, 15]], 339}
{{1, -5}, PD[Y[1, 10, 2, 11], Y[20, 7, 1, 8], X[9, 6, 10, 7], 
  Y[2, 13, 3, 14], Z[11, 18, 12, 19], Z[8, 19, 9, 20], X[5, 13, 6, 12], 
  Y[3, 16, 4, 17], X[14, 17, 15, 18], Y[4, 16, 5, 15]], 340}
{{1, -5}, PD[Y[1, 10, 2, 11], Y[20, 7, 1, 8], X[9, 6, 10, 7], 
  Y[2, 13, 3, 14], Z[11, 18, 12, 19], Z[8, 19, 9, 20], X[12, 5, 13, 6], 
  Y[3, 16, 4, 17], X[14, 17, 15, 18], Y[4, 16, 5, 15]], 341}
{{1, -5}, PD[Y[1, 10, 2, 11], Y[20, 7, 1, 8], X[9, 6, 10, 7], 
  Y[2, 13, 3, 14], Z[11, 18, 12, 19], Z[8, 19, 9, 20], X[12, 5, 13, 6], 
  Y[3, 16, 4, 17], X[17, 15, 18, 14], Y[4, 16, 5, 15]], 342}
{{1, -5}, PD[Y[1, 12, 2, 13], Y[20, 9, 1, 10], X[11, 8, 12, 9], 
  Y[2, 15, 3, 16], X[13, 18, 14, 19], Z[10, 19, 11, 20], Y[7, 15, 8, 14], 
  X[6, 3, 7, 4], Z[16, 6, 17, 5], Z[17, 4, 18, 5]], 343}
{{1, -5}, PD[Y[1, 12, 2, 13], Y[20, 9, 1, 10], X[11, 8, 12, 9], 
  Y[2, 15, 3, 16], X[18, 14, 19, 13], Z[10, 19, 11, 20], Y[7, 15, 8, 14], 
  X[3, 7, 4, 6], Z[16, 6, 17, 5], Z[17, 4, 18, 5]], 344}
{{1, -5}, PD[Y[1, 12, 2, 13], Y[20, 9, 1, 10], X[11, 8, 12, 9], 
  Y[2, 15, 3, 16], X[18, 14, 19, 13], Z[10, 19, 11, 20], Y[7, 15, 8, 14], 
  X[6, 3, 7, 4], Z[16, 6, 17, 5], Z[17, 4, 18, 5]], 345}
{{1, -4}, PD[Y[1, 19, 2, 18], Y[12, 14, 1, 13], X[19, 14, 20, 15], 
  X[2, 6, 3, 5], X[17, 11, 18, 10], Z[20, 12, 13, 11], Y[15, 7, 16, 6], 
  Y[3, 8, 4, 9], Y[4, 10, 5, 9], Y[16, 7, 17, 8]], 346}
{{1, -4}, PD[Y[1, 19, 2, 18], Y[12, 14, 1, 13], X[19, 14, 20, 15], 
  X[2, 6, 3, 5], X[17, 11, 18, 10], Z[20, 12, 13, 11], Z[15, 7, 16, 6], 
  Z[3, 8, 4, 9], Z[4, 10, 5, 9], Z[16, 7, 17, 8]], 347}
{{1, -4}, PD[Y[1, 19, 2, 18], Y[12, 14, 1, 13], X[19, 14, 20, 15], 
  X[5, 2, 6, 3], X[10, 17, 11, 18], Z[20, 12, 13, 11], Y[15, 7, 16, 6], 
  Y[3, 8, 4, 9], Y[4, 10, 5, 9], Y[16, 7, 17, 8]], 348}
{{1, -4}, PD[Y[1, 19, 2, 18], Y[12, 14, 1, 13], X[19, 14, 20, 15], 
  X[5, 2, 6, 3], X[10, 17, 11, 18], Z[20, 12, 13, 11], Z[15, 7, 16, 6], 
  Z[3, 8, 4, 9], Z[4, 10, 5, 9], Z[16, 7, 17, 8]], 349}
{{1, -4}, PD[X[1, 9, 2, 8], Y[16, 5, 1, 6], Z[9, 18, 10, 19], 
  X[2, 11, 3, 12], Z[7, 14, 8, 15], Z[6, 14, 7, 13], X[12, 16, 13, 15], 
  Z[4, 18, 5, 17], Z[10, 20, 11, 19], Z[3, 20, 4, 17]], 350}
{{1, -4}, PD[X[1, 9, 2, 8], Y[16, 5, 1, 6], Z[9, 18, 10, 19], 
  X[11, 3, 12, 2], Z[7, 14, 8, 15], Z[6, 14, 7, 13], X[12, 16, 13, 15], 
  Z[4, 18, 5, 17], Z[10, 20, 11, 19], Z[3, 20, 4, 17]], 351}
{{1, -5}, PD[Y[1, 9, 2, 8], Y[16, 5, 1, 6], Z[9, 18, 10, 19], 
  Y[2, 11, 3, 12], Z[7, 14, 8, 15], Z[6, 14, 7, 13], X[15, 12, 16, 13], 
  X[4, 18, 5, 17], Z[10, 20, 11, 19], X[20, 4, 17, 3]], 352}
{{1, -4}, PD[X[1, 16, 2, 17], Y[20, 7, 1, 8], Y[15, 5, 16, 4], 
  Z[2, 14, 3, 13], Y[17, 10, 18, 11], Z[8, 19, 9, 20], X[6, 4, 7, 3], 
  Y[14, 5, 15, 6], X[12, 10, 13, 9], Y[18, 12, 19, 11]], 353}
{{1, -4}, PD[X[1, 16, 2, 17], Y[20, 7, 1, 8], Y[15, 5, 16, 4], 
  Z[2, 14, 3, 13], Y[17, 10, 18, 11], Z[8, 19, 9, 20], X[6, 4, 7, 3], 
  Y[14, 5, 15, 6], X[9, 12, 10, 13], Y[18, 12, 19, 11]], 354}
{{1, -4}, PD[X[1, 16, 2, 17], Y[20, 7, 1, 8], Z[15, 5, 16, 4], 
  Y[2, 14, 3, 13], Y[17, 10, 18, 11], Z[8, 19, 9, 20], X[6, 4, 7, 3], 
  Z[14, 5, 15, 6], X[12, 10, 13, 9], Y[18, 12, 19, 11]], 355}
{{1, -4}, PD[X[1, 16, 2, 17], Y[20, 7, 1, 8], Z[15, 5, 16, 4], 
  Y[2, 14, 3, 13], Y[17, 10, 18, 11], Z[8, 19, 9, 20], X[6, 4, 7, 3], 
  Z[14, 5, 15, 6], X[9, 12, 10, 13], Y[18, 12, 19, 11]], 356}
{{1, -4}, PD[Y[1, 17, 2, 18], Y[14, 6, 1, 5], Z[16, 2, 17, 3], 
  X[18, 12, 19, 13], Z[4, 14, 5, 13], X[6, 4, 7, 3], Z[15, 9, 16, 10], 
  X[11, 8, 12, 9], Z[19, 8, 20, 7], Y[10, 20, 11, 15]], 357}
{{1, -4}, PD[Y[8, 2, 9, 1], Y[9, 20, 10, 1], X[7, 11, 8, 10], 
  Z[2, 11, 3, 12], X[12, 19, 13, 20], Z[6, 14, 7, 13], Z[3, 17, 4, 16], 
  X[18, 15, 19, 16], Z[5, 14, 6, 15], Y[17, 5, 18, 4]], 358}
{{1, -4}, PD[Y[8, 2, 9, 1], Y[9, 20, 10, 1], X[7, 11, 8, 10], 
  Z[2, 11, 3, 12], X[12, 19, 13, 20], Z[6, 14, 7, 13], Z[3, 17, 4, 16], 
  X[15, 19, 16, 18], Z[5, 14, 6, 15], Y[17, 5, 18, 4]], 359}
{{1, -5}, PD[Y[14, 2, 15, 1], Y[15, 20, 16, 1], X[13, 17, 14, 16], 
  X[17, 3, 18, 2], Z[19, 6, 20, 7], Z[12, 5, 13, 6], Y[3, 10, 4, 11], 
  Z[18, 8, 19, 7], X[8, 11, 9, 12], Y[4, 10, 5, 9]], 360}
{{1, -5}, PD[Y[1, 12, 2, 13], Y[20, 9, 1, 10], X[11, 8, 12, 9], 
  X[2, 5, 3, 6], X[13, 18, 14, 19], Z[10, 19, 11, 20], Y[7, 15, 8, 14], 
  Y[4, 16, 5, 15], Y[3, 16, 4, 17], Y[6, 17, 7, 18]], 361}
{{1, -5}, PD[Y[1, 12, 2, 13], Y[20, 9, 1, 10], X[11, 8, 12, 9], 
  X[2, 5, 3, 6], X[18, 14, 19, 13], Z[10, 19, 11, 20], Y[7, 15, 8, 14], 
  Y[4, 16, 5, 15], Y[3, 16, 4, 17], Y[6, 17, 7, 18]], 362}
{{1, -5}, PD[Y[1, 12, 2, 13], Y[20, 9, 1, 10], X[11, 8, 12, 9], 
  X[5, 3, 6, 2], X[18, 14, 19, 13], Z[10, 19, 11, 20], Y[7, 15, 8, 14], 
  Y[4, 16, 5, 15], Y[3, 16, 4, 17], Y[6, 17, 7, 18]], 363}
{{1, -3}, PD[Y[1, 12, 2, 13], Y[20, 9, 1, 10], X[11, 8, 12, 9], 
  X[5, 3, 6, 2], X[18, 14, 19, 13], Z[10, 19, 11, 20], Z[7, 15, 8, 14], 
  Z[4, 16, 5, 15], Z[3, 16, 4, 17], Z[6, 17, 7, 18]], 364}
{{1, -3}, PD[Y[1, 12, 2, 13], Y[20, 9, 1, 10], X[11, 8, 12, 9], 
  X[5, 3, 6, 2], Z[13, 18, 14, 19], Z[10, 19, 11, 20], X[14, 7, 15, 8], 
  Z[4, 16, 5, 15], Z[3, 16, 4, 17], Z[6, 17, 7, 18]], 365}
{{1, -5}, PD[Y[1, 10, 2, 11], Y[20, 7, 1, 8], X[9, 6, 10, 7], 
  Y[2, 16, 3, 15], X[11, 18, 12, 19], Z[8, 19, 9, 20], Y[5, 13, 6, 12], 
  X[16, 13, 17, 14], Y[3, 14, 4, 15], Z[17, 5, 18, 4]], 366}
{{1, -5}, PD[Y[1, 10, 2, 11], Y[20, 7, 1, 8], X[9, 6, 10, 7], 
  Y[2, 16, 3, 15], X[18, 12, 19, 11], Z[8, 19, 9, 20], Y[5, 13, 6, 12], 
  X[16, 13, 17, 14], Y[3, 14, 4, 15], Z[17, 5, 18, 4]], 367}
{{1, -5}, PD[Y[1, 10, 2, 11], Y[20, 7, 1, 8], X[9, 6, 10, 7], 
  Y[2, 16, 3, 15], X[18, 12, 19, 11], Z[8, 19, 9, 20], Y[5, 13, 6, 12], 
  X[13, 17, 14, 16], Y[3, 14, 4, 15], Z[17, 5, 18, 4]], 368}
{{1, -4}, PD[Y[1, 12, 2, 11], Y[8, 15, 1, 14], X[12, 15, 13, 16], 
  Y[2, 19, 3, 18], X[6, 10, 7, 11], Z[13, 8, 14, 7], X[9, 16, 10, 17], 
  Z[19, 4, 20, 3], Z[17, 6, 18, 5], Z[20, 4, 9, 5]], 369}
{{1, -4}, PD[Y[1, 12, 2, 11], Y[8, 15, 1, 14], X[12, 15, 13, 16], 
  Y[2, 19, 3, 18], X[6, 10, 7, 11], Z[13, 8, 14, 7], Y[16, 10, 17, 9], 
  Z[19, 4, 20, 3], X[17, 6, 18, 5], Z[20, 4, 9, 5]], 370}
{{1, -4}, PD[Y[1, 9, 2, 8], Y[20, 12, 1, 11], X[9, 12, 10, 13], 
  Y[2, 16, 3, 15], X[7, 5, 8, 4], Z[10, 20, 11, 19], X[16, 13, 17, 14], 
  Y[3, 14, 4, 15], Z[6, 18, 7, 17], Z[5, 18, 6, 19]], 371}
{{1, -4}, PD[Y[1, 9, 2, 8], Y[20, 12, 1, 11], X[9, 12, 10, 13], 
  Y[2, 16, 3, 15], X[4, 7, 5, 8], Z[10, 20, 11, 19], X[13, 17, 14, 16], 
  Y[3, 14, 4, 15], Z[6, 18, 7, 17], Z[5, 18, 6, 19]], 372}
{{1, -4}, PD[Y[13, 1, 14, 2], Y[12, 1, 13, 8], X[14, 12, 15, 11], 
  X[10, 2, 11, 3], Z[7, 19, 8, 20], X[15, 19, 16, 18], Z[3, 18, 4, 17], 
  Y[9, 6, 10, 5], Y[20, 6, 9, 7], Y[16, 5, 17, 4]], 373}
{{1, -4}, PD[Y[1, 19, 2, 18], Y[6, 14, 1, 13], X[19, 14, 20, 15], 
  Y[2, 11, 3, 10], X[17, 5, 18, 4], Z[20, 6, 13, 5], Y[15, 7, 16, 8], 
  X[11, 8, 12, 9], Y[3, 9, 4, 10], Y[16, 7, 17, 12]], 374}
{{1, -4}, PD[Y[1, 19, 2, 18], Y[6, 14, 1, 13], X[19, 14, 20, 15], 
  Y[2, 11, 3, 10], X[17, 5, 18, 4], Z[20, 6, 13, 5], Z[15, 7, 16, 8], 
  X[11, 8, 12, 9], Y[3, 9, 4, 10], Z[16, 7, 17, 12]], 375}
{{1, -4}, PD[Y[1, 19, 2, 18], Y[6, 14, 1, 13], X[19, 14, 20, 15], 
  Y[2, 11, 3, 10], X[4, 17, 5, 18], Z[20, 6, 13, 5], Y[15, 7, 16, 8], 
  X[8, 12, 9, 11], Y[3, 9, 4, 10], Y[16, 7, 17, 12]], 376}
{{1, -4}, PD[Y[1, 19, 2, 18], Y[6, 14, 1, 13], X[19, 14, 20, 15], 
  Y[2, 11, 3, 10], X[4, 17, 5, 18], Z[20, 6, 13, 5], Z[15, 7, 16, 8], 
  X[8, 12, 9, 11], Y[3, 9, 4, 10], Z[16, 7, 17, 12]], 377}
{{1, -4}, PD[X[1, 9, 2, 8], Y[20, 12, 1, 11], X[9, 12, 10, 13], 
  Y[2, 15, 3, 16], X[18, 7, 19, 8], Z[10, 20, 11, 19], Z[13, 7, 14, 6], 
  Z[14, 5, 15, 6], Y[3, 17, 4, 16], Z[17, 5, 18, 4]], 378}
{{1, -4}, PD[X[1, 9, 2, 8], Y[20, 12, 1, 11], X[9, 12, 10, 13], 
  Z[2, 15, 3, 16], X[18, 7, 19, 8], Z[10, 20, 11, 19], Y[13, 7, 14, 6], 
  Y[14, 5, 15, 6], Z[3, 17, 4, 16], Y[17, 5, 18, 4]], 379}
{{1, -5}, PD[Y[1, 11, 2, 10], Y[16, 6, 1, 5], Z[11, 3, 12, 2], 
  Z[9, 15, 10, 14], Z[4, 16, 5, 15], X[6, 4, 7, 3], X[19, 12, 20, 13], 
  X[13, 18, 14, 19], Z[8, 17, 9, 18], Z[7, 17, 8, 20]], 380}
{{1, -5}, PD[Y[1, 7, 2, 6], Y[16, 10, 1, 9], X[7, 10, 8, 11], 
  X[2, 18, 3, 19], Z[5, 15, 6, 14], Z[8, 16, 9, 15], Y[11, 17, 12, 18], 
  X[19, 3, 20, 4], Y[13, 5, 14, 4], Z[20, 12, 17, 13]], 381}
{{1, -5}, PD[Y[1, 7, 2, 6], Y[16, 10, 1, 9], X[7, 10, 8, 11], 
  X[18, 3, 19, 2], Z[5, 15, 6, 14], Z[8, 16, 9, 15], Y[11, 17, 12, 18], 
  X[3, 20, 4, 19], Y[13, 5, 14, 4], Z[20, 12, 17, 13]], 382}
{{1, -5}, PD[Y[1, 7, 2, 6], Y[16, 10, 1, 9], X[7, 10, 8, 11], 
  Y[2, 18, 3, 19], X[5, 15, 6, 14], Z[8, 16, 9, 15], Y[11, 17, 12, 18], 
  Y[3, 20, 4, 19], X[13, 5, 14, 4], Z[20, 12, 17, 13]], 383}
{{1, -5}, PD[Y[1, 7, 2, 6], Y[16, 10, 1, 9], X[7, 10, 8, 11], 
  Y[2, 18, 3, 19], X[14, 5, 15, 6], Z[8, 16, 9, 15], Y[11, 17, 12, 18], 
  Y[3, 20, 4, 19], X[4, 13, 5, 14], Z[20, 12, 17, 13]], 384}
{{1, -4}, PD[Y[1, 10, 2, 9], Y[6, 13, 1, 12], X[10, 13, 11, 14], 
  X[2, 19, 3, 18], Z[8, 5, 9, 4], Z[11, 6, 12, 5], Y[14, 20, 15, 19], 
  X[17, 4, 18, 3], Z[7, 16, 8, 17], Z[20, 16, 7, 15]], 385}
{{1, -2}, PD[Y[13, 1, 14, 2], Y[12, 1, 13, 10], X[14, 12, 15, 11], 
  Z[2, 11, 3, 20], X[19, 10, 20, 9], X[7, 16, 8, 15], Z[3, 8, 4, 9], 
  Y[18, 7, 19, 6], Y[16, 5, 17, 4], Z[5, 18, 6, 17]], 386}
{{1, -4}, PD[Y[13, 1, 14, 2], Y[12, 1, 13, 10], X[14, 12, 15, 11], 
  Z[2, 11, 3, 20], X[19, 10, 20, 9], Z[15, 7, 16, 8], X[8, 4, 9, 3], 
  Z[18, 7, 19, 6], Z[16, 5, 17, 4], Y[5, 18, 6, 17]], 387}
{{1, -3}, PD[Y[10, 2, 11, 1], Y[11, 20, 12, 1], X[9, 13, 10, 12], 
  Z[2, 13, 3, 14], X[14, 19, 15, 20], Z[8, 18, 9, 17], Z[3, 18, 4, 19], 
  Y[15, 7, 16, 6], Y[16, 5, 17, 6], X[7, 4, 8, 5]], 388}
{{1, -4}, PD[Y[17, 1, 18, 2], Y[16, 1, 17, 6], X[18, 16, 19, 15], 
  Z[2, 15, 3, 14], X[5, 13, 6, 14], X[19, 8, 20, 9], Z[3, 9, 4, 10], 
  Z[4, 11, 5, 10], Y[12, 8, 13, 7], Z[20, 12, 7, 11]], 389}
{{1, -4}, PD[Y[17, 1, 18, 2], Y[16, 1, 17, 6], X[18, 16, 19, 15], 
  Z[2, 15, 3, 14], X[13, 6, 14, 5], X[8, 20, 9, 19], Z[3, 9, 4, 10], 
  Z[4, 11, 5, 10], Y[12, 8, 13, 7], Z[20, 12, 7, 11]], 390}
{{1, -4}, PD[Y[10, 1, 11, 2], Y[9, 1, 10, 16], X[11, 9, 12, 8], 
  Z[2, 8, 3, 7], X[6, 16, 7, 15], Y[12, 18, 13, 19], X[14, 4, 15, 3], 
  Y[5, 18, 6, 17], Y[13, 20, 14, 19], Y[4, 20, 5, 17]], 391}
{{1, -4}, PD[Y[10, 1, 11, 2], Y[9, 1, 10, 16], X[11, 9, 12, 8], 
  Z[2, 8, 3, 7], X[6, 16, 7, 15], Z[12, 18, 13, 19], X[14, 4, 15, 3], 
  Z[5, 18, 6, 17], Z[13, 20, 14, 19], Z[4, 20, 5, 17]], 392}
{{1, -4}, PD[X[1, 16, 2, 17], Y[20, 5, 1, 6], Y[15, 4, 16, 5], 
  Z[2, 13, 3, 14], Y[17, 8, 18, 9], Z[6, 19, 7, 20], X[14, 12, 15, 11], 
  Z[3, 13, 4, 12], X[7, 10, 8, 11], Y[18, 10, 19, 9]], 393}
{{1, -4}, PD[X[1, 16, 2, 17], Y[20, 5, 1, 6], Y[15, 4, 16, 5], 
  Z[2, 13, 3, 14], Y[17, 8, 18, 9], Z[6, 19, 7, 20], X[14, 12, 15, 11], 
  Z[3, 13, 4, 12], X[10, 8, 11, 7], Y[18, 10, 19, 9]], 394}
{{1, -4}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 10], X[17, 15, 18, 14], 
  Z[2, 14, 3, 13], X[12, 10, 13, 9], Y[18, 5, 19, 6], X[8, 4, 9, 3], 
  Y[11, 5, 12, 4], Y[19, 7, 20, 6], Z[7, 11, 8, 20]], 395}
{{1, -5}, PD[Y[14, 2, 15, 1], Y[15, 20, 16, 1], X[13, 17, 14, 16], 
  X[17, 3, 18, 2], Z[19, 8, 20, 9], Y[12, 6, 13, 5], Z[3, 11, 4, 10], 
  Z[18, 10, 19, 9], X[4, 7, 5, 8], Y[11, 6, 12, 7]], 396}
{{1, -3}, PD[Y[1, 10, 2, 11], Y[20, 7, 1, 8], X[9, 6, 10, 7], 
  Y[2, 17, 3, 18], X[18, 12, 19, 11], Z[8, 19, 9, 20], Y[5, 14, 6, 15], 
  X[13, 17, 14, 16], Y[3, 13, 4, 12], Z[15, 4, 16, 5]], 397}
{{1, -3}, PD[Y[1, 12, 2, 13], Y[20, 9, 1, 10], X[11, 8, 12, 9], 
  X[2, 17, 3, 18], Z[13, 18, 14, 19], Z[10, 19, 11, 20], X[7, 5, 8, 4], 
  Z[16, 6, 17, 5], Y[3, 15, 4, 14], Y[6, 16, 7, 15]], 398}
{{1, -3}, PD[Y[1, 12, 2, 13], Y[20, 9, 1, 10], X[11, 8, 12, 9], 
  Y[2, 17, 3, 18], X[18, 14, 19, 13], Z[10, 19, 11, 20], X[7, 5, 8, 4], 
  Z[16, 6, 17, 5], Y[3, 15, 4, 14], Y[6, 16, 7, 15]], 399}
{{1, -4}, PD[Y[1, 10, 2, 11], Y[20, 7, 1, 8], X[9, 6, 10, 7], 
  Y[2, 17, 3, 18], X[18, 12, 19, 11], Z[8, 19, 9, 20], Y[5, 14, 6, 15], 
  Z[16, 3, 17, 4], X[12, 16, 13, 15], Y[4, 14, 5, 13]], 400}
{{1, -4}, PD[Y[1, 10, 2, 11], Y[20, 7, 1, 8], X[9, 6, 10, 7], 
  Y[2, 17, 3, 18], X[18, 12, 19, 11], Z[8, 19, 9, 20], Y[5, 14, 6, 15], 
  Z[16, 3, 17, 4], X[15, 12, 16, 13], Y[4, 14, 5, 13]], 401}
{{1, -4}, PD[Y[1, 8, 2, 9], Y[16, 18, 1, 19], X[7, 17, 8, 18], 
  X[2, 13, 3, 14], Z[9, 14, 10, 15], Z[19, 15, 20, 16], X[20, 6, 17, 7], 
  Z[12, 5, 13, 6], Y[3, 11, 4, 10], Z[11, 5, 12, 4]], 402}
{{1, -4}, PD[Y[1, 8, 2, 9], Y[16, 18, 1, 19], X[7, 17, 8, 18], 
  Y[2, 13, 3, 14], X[14, 10, 15, 9], Z[19, 15, 20, 16], X[20, 6, 17, 7], 
  Z[12, 5, 13, 6], Y[3, 11, 4, 10], Z[11, 5, 12, 4]], 403}
{{1, -4}, PD[Y[1, 10, 2, 11], Y[20, 7, 1, 8], X[9, 6, 10, 7], 
  Y[2, 14, 3, 13], X[18, 12, 19, 11], Z[8, 19, 9, 20], Y[5, 14, 6, 15], 
  Y[3, 16, 4, 17], X[12, 18, 13, 17], Z[15, 4, 16, 5]], 404}
{{1, -4}, PD[X[1, 6, 2, 7], X[12, 16, 1, 17], X[5, 2, 6, 3], Y[7, 20, 8, 19], 
  Z[17, 9, 18, 10], Y[11, 14, 12, 13], Z[15, 3, 16, 4], Y[4, 14, 5, 15], 
  Z[20, 11, 13, 10], Y[8, 18, 9, 19]], 405}
{{1, -4}, PD[Y[14, 1, 15, 2], Y[13, 1, 14, 20], X[15, 19, 16, 18], 
  X[2, 7, 3, 8], Z[19, 13, 20, 12], Y[16, 5, 17, 6], Y[17, 7, 18, 6], 
  Z[3, 10, 4, 11], X[8, 11, 9, 12], Z[4, 10, 5, 9]], 406}
{{1, -4}, PD[Y[14, 1, 15, 2], Y[13, 1, 14, 20], X[15, 19, 16, 18], 
  X[2, 7, 3, 8], Z[19, 13, 20, 12], Z[16, 5, 17, 6], Z[17, 7, 18, 6], 
  Y[3, 10, 4, 11], X[8, 11, 9, 12], Y[4, 10, 5, 9]], 407}
{{1, -4}, PD[X[1, 9, 2, 8], X[5, 1, 6, 14], Y[9, 5, 10, 4], Z[2, 11, 3, 12], 
  Y[7, 19, 8, 18], Y[6, 19, 7, 20], Y[13, 16, 14, 17], Y[10, 3, 11, 4], 
  Y[12, 16, 13, 15], X[20, 18, 15, 17]], 408}
{{1, -4}, PD[X[1, 9, 2, 8], X[5, 1, 6, 14], Y[9, 5, 10, 4], Z[2, 11, 3, 12], 
  Z[7, 19, 8, 18], Z[6, 19, 7, 20], Y[13, 16, 14, 17], Y[10, 3, 11, 4], 
  Y[12, 16, 13, 15], X[20, 18, 15, 17]], 409}
{{1, -4}, PD[X[1, 4, 2, 5], X[7, 20, 8, 1], Y[3, 9, 4, 8], Y[2, 9, 3, 10], 
  Y[5, 14, 6, 15], Y[6, 16, 7, 15], Y[19, 12, 20, 13], Z[10, 18, 11, 17], 
  X[16, 14, 17, 13], Y[18, 12, 19, 11]], 410}
{{1, -4}, PD[X[1, 4, 2, 5], X[7, 20, 8, 1], Y[3, 9, 4, 8], Y[2, 9, 3, 10], 
  Z[5, 14, 6, 15], Z[6, 16, 7, 15], Y[19, 12, 20, 13], Z[10, 18, 11, 17], 
  X[16, 14, 17, 13], Y[18, 12, 19, 11]], 411}
{{1, -4}, PD[X[1, 12, 2, 13], Y[8, 18, 1, 19], Z[11, 16, 12, 15], 
  X[5, 3, 6, 2], Z[13, 6, 14, 7], Z[19, 7, 20, 8], X[17, 15, 18, 20], 
  Z[10, 16, 11, 17], Y[4, 9, 5, 10], Y[3, 9, 4, 14]], 412}
{{1, -4}, PD[Y[1, 12, 2, 13], Y[20, 7, 1, 8], Z[11, 2, 12, 3], 
  X[13, 18, 14, 19], Z[8, 19, 9, 20], X[6, 10, 7, 9], Y[3, 10, 4, 11], 
  X[17, 14, 18, 15], Y[5, 16, 6, 17], Y[4, 16, 5, 15]], 413}
{{1, -4}, PD[X[1, 4, 2, 5], Y[20, 14, 1, 13], Y[3, 10, 4, 11], 
  Y[2, 10, 3, 9], X[5, 18, 6, 19], Z[12, 20, 13, 19], X[14, 12, 15, 11], 
  Z[8, 18, 9, 17], Z[6, 16, 7, 15], Y[16, 8, 17, 7]], 414}
{{1, -4}, PD[X[1, 4, 2, 5], Y[20, 14, 1, 13], Y[3, 10, 4, 11], 
  Y[2, 10, 3, 9], X[18, 6, 19, 5], Z[12, 20, 13, 19], X[14, 12, 15, 11], 
  Z[8, 18, 9, 17], Z[6, 16, 7, 15], Y[16, 8, 17, 7]], 415}
{{1, -4}, PD[X[1, 4, 2, 5], Y[20, 14, 1, 13], Y[3, 10, 4, 11], 
  Y[2, 10, 3, 9], X[18, 6, 19, 5], Z[12, 20, 13, 19], X[11, 14, 12, 15], 
  Z[8, 18, 9, 17], Z[6, 16, 7, 15], Y[16, 8, 17, 7]], 416}
{{1, -4}, PD[X[1, 4, 2, 5], Y[20, 14, 1, 13], Z[3, 10, 4, 11], 
  Z[2, 10, 3, 9], X[5, 18, 6, 19], Z[12, 20, 13, 19], X[14, 12, 15, 11], 
  Y[8, 18, 9, 17], Y[6, 16, 7, 15], Z[16, 8, 17, 7]], 417}
{{1, -4}, PD[X[1, 4, 2, 5], Y[20, 14, 1, 13], Z[3, 10, 4, 11], 
  Z[2, 10, 3, 9], X[18, 6, 19, 5], Z[12, 20, 13, 19], X[14, 12, 15, 11], 
  Y[8, 18, 9, 17], Y[6, 16, 7, 15], Z[16, 8, 17, 7]], 418}
{{1, -4}, PD[X[1, 4, 2, 5], Y[20, 14, 1, 13], Z[3, 10, 4, 11], 
  Z[2, 10, 3, 9], X[18, 6, 19, 5], Z[12, 20, 13, 19], X[11, 14, 12, 15], 
  Y[8, 18, 9, 17], Y[6, 16, 7, 15], Z[16, 8, 17, 7]], 419}
{{1, -4}, PD[Y[1, 14, 2, 15], Y[20, 9, 1, 10], Z[13, 5, 14, 4], 
  X[2, 5, 3, 6], X[15, 18, 16, 19], Z[10, 19, 11, 20], X[8, 12, 9, 11], 
  Y[3, 13, 4, 12], Y[6, 17, 7, 18], Z[16, 7, 17, 8]], 420}
{{1, -4}, PD[Y[1, 14, 2, 15], Y[20, 9, 1, 10], Z[13, 5, 14, 4], 
  X[2, 5, 3, 6], X[15, 18, 16, 19], Z[10, 19, 11, 20], X[8, 12, 9, 11], 
  Y[3, 13, 4, 12], Z[6, 17, 7, 18], Y[16, 7, 17, 8]], 421}
{{1, -4}, PD[Y[1, 14, 2, 15], Y[20, 9, 1, 10], Z[13, 5, 14, 4], 
  X[2, 5, 3, 6], X[18, 16, 19, 15], Z[10, 19, 11, 20], X[11, 8, 12, 9], 
  Y[3, 13, 4, 12], Y[6, 17, 7, 18], Z[16, 7, 17, 8]], 422}
{{1, -4}, PD[Y[1, 14, 2, 15], Y[20, 9, 1, 10], Z[13, 5, 14, 4], 
  X[2, 5, 3, 6], X[18, 16, 19, 15], Z[10, 19, 11, 20], X[11, 8, 12, 9], 
  Y[3, 13, 4, 12], Z[6, 17, 7, 18], Y[16, 7, 17, 8]], 423}
{{1, -4}, PD[X[1, 4, 2, 5], X[20, 18, 1, 17], Y[3, 10, 4, 11], 
  Y[2, 10, 3, 9], Y[5, 14, 6, 15], Z[16, 8, 17, 7], Y[19, 12, 20, 13], 
  Y[18, 12, 19, 11], X[8, 14, 9, 13], Y[6, 16, 7, 15]], 424}
{{1, -4}, PD[X[1, 4, 2, 5], X[20, 18, 1, 17], Y[3, 10, 4, 11], 
  Y[2, 10, 3, 9], Y[5, 14, 6, 15], Z[16, 8, 17, 7], Y[19, 12, 20, 13], 
  Y[18, 12, 19, 11], X[13, 8, 14, 9], Y[6, 16, 7, 15]], 425}
{{1, -4}, PD[X[1, 4, 2, 5], X[20, 18, 1, 17], Y[3, 10, 4, 11], 
  Y[2, 10, 3, 9], Z[5, 14, 6, 15], Y[16, 8, 17, 7], Y[19, 12, 20, 13], 
  Y[18, 12, 19, 11], X[8, 14, 9, 13], Z[6, 16, 7, 15]], 426}
{{1, -4}, PD[X[1, 4, 2, 5], X[20, 18, 1, 17], Y[3, 10, 4, 11], 
  Y[2, 10, 3, 9], Z[5, 14, 6, 15], Y[16, 8, 17, 7], Y[19, 12, 20, 13], 
  Y[18, 12, 19, 11], X[13, 8, 14, 9], Z[6, 16, 7, 15]], 427}
{{1, -4}, PD[X[1, 4, 2, 5], X[17, 20, 18, 1], Y[3, 10, 4, 11], 
  Y[2, 10, 3, 9], Y[5, 14, 6, 15], Z[16, 8, 17, 7], Y[19, 12, 20, 13], 
  Y[18, 12, 19, 11], X[8, 14, 9, 13], Y[6, 16, 7, 15]], 428}
{{1, -4}, PD[X[1, 4, 2, 5], X[17, 20, 18, 1], Y[3, 10, 4, 11], 
  Y[2, 10, 3, 9], Z[5, 14, 6, 15], Y[16, 8, 17, 7], Y[19, 12, 20, 13], 
  Y[18, 12, 19, 11], X[8, 14, 9, 13], Z[6, 16, 7, 15]], 429}
{{1, -4}, PD[Y[8, 2, 9, 1], Y[9, 16, 10, 1], X[7, 11, 8, 10], 
  Z[2, 13, 3, 14], X[18, 16, 19, 15], Z[6, 17, 7, 18], Y[11, 5, 12, 4], 
  Y[12, 3, 13, 4], X[14, 20, 15, 19], Z[5, 17, 6, 20]], 430}
{{1, -4}, PD[Y[6, 1, 7, 2], Y[5, 1, 6, 20], X[7, 5, 8, 4], Z[2, 11, 3, 12], 
  Z[19, 15, 20, 14], X[8, 15, 9, 16], Z[3, 11, 4, 10], Y[12, 17, 13, 18], 
  Y[13, 19, 14, 18], X[16, 9, 17, 10]], 431}
{{1, -4}, PD[X[1, 15, 2, 14], Y[20, 11, 1, 12], X[15, 3, 16, 2], 
  Z[13, 8, 14, 9], Z[12, 8, 13, 7], Y[19, 11, 20, 10], Z[3, 19, 4, 18], 
  Y[16, 5, 17, 6], X[6, 10, 7, 9], Z[4, 17, 5, 18]], 432}
{{1, -4}, PD[Y[1, 15, 2, 14], X[20, 11, 1, 12], Z[15, 3, 16, 2], 
  Z[13, 8, 14, 9], Z[12, 8, 13, 7], X[10, 19, 11, 20], Y[3, 19, 4, 18], 
  Z[16, 5, 17, 6], X[9, 6, 10, 7], Y[4, 17, 5, 18]], 433}
{{1, -4}, PD[Y[6, 2, 7, 1], Y[7, 14, 8, 1], X[5, 9, 6, 8], Z[2, 17, 3, 18], 
  X[18, 13, 19, 14], X[9, 5, 10, 4], Y[16, 3, 17, 4], Z[12, 15, 13, 16], 
  Y[19, 11, 20, 10], Z[11, 15, 12, 20]], 434}
{{1, -4}, PD[X[18, 2, 19, 1], X[10, 20, 1, 19], Y[17, 4, 18, 5], 
  Z[2, 13, 3, 14], X[9, 15, 10, 14], Y[20, 6, 17, 5], Z[3, 13, 4, 12], 
  Z[8, 11, 9, 12], Y[15, 7, 16, 6], Z[7, 11, 8, 16]], 435}
{{1, -4}, PD[Y[18, 2, 19, 1], Y[19, 10, 20, 1], X[17, 4, 18, 5], 
  Z[2, 13, 3, 14], X[14, 9, 15, 10], X[5, 20, 6, 17], Z[3, 13, 4, 12], 
  Z[8, 11, 9, 12], Y[15, 7, 16, 6], Z[7, 11, 8, 16]], 436}
{{1, -4}, PD[Y[6, 1, 7, 2], Y[5, 1, 6, 20], X[7, 5, 8, 4], Z[2, 17, 3, 18], 
  X[12, 19, 13, 20], Z[8, 13, 9, 14], Z[3, 17, 4, 16], X[18, 11, 19, 12], 
  Z[9, 15, 10, 14], Y[15, 11, 16, 10]], 437}
{{1, -5}, PD[X[1, 6, 2, 7], Y[20, 11, 1, 12], X[5, 2, 6, 3], Z[7, 14, 8, 15], 
  X[12, 15, 13, 16], Y[19, 11, 20, 10], Z[3, 19, 4, 18], Z[4, 17, 5, 18], 
  Y[13, 8, 14, 9], Y[16, 9, 17, 10]], 438}
{{1, -4}, PD[X[1, 4, 2, 5], Y[20, 10, 1, 9], Z[3, 18, 4, 19], 
  Z[2, 18, 3, 17], Y[5, 14, 6, 15], X[8, 16, 9, 15], Y[19, 10, 20, 11], 
  X[16, 12, 17, 11], Z[13, 6, 14, 7], Y[7, 12, 8, 13]], 439}
{{1, -4}, PD[X[1, 4, 2, 5], Y[20, 10, 1, 9], Z[3, 18, 4, 19], 
  Z[2, 18, 3, 17], Z[5, 14, 6, 15], X[8, 16, 9, 15], Y[19, 10, 20, 11], 
  X[16, 12, 17, 11], Y[13, 6, 14, 7], Z[7, 12, 8, 13]], 440}
{{1, -4}, PD[X[1, 4, 2, 5], Y[12, 16, 1, 17], Z[3, 10, 4, 11], 
  Z[2, 10, 3, 9], Y[5, 19, 6, 20], Z[17, 7, 18, 8], Y[11, 16, 12, 15], 
  X[8, 14, 9, 15], X[13, 19, 14, 18], Y[6, 13, 7, 20]], 441}
{{1, -4}, PD[X[1, 13, 2, 14], Y[6, 18, 1, 19], Z[12, 4, 13, 5], 
  Y[2, 11, 3, 10], Y[14, 7, 15, 8], X[19, 8, 20, 9], Y[5, 18, 6, 17], 
  Z[11, 4, 12, 3], X[9, 16, 10, 17], Z[20, 15, 7, 16]], 442}
{{1, -4}, PD[X[1, 13, 2, 14], Y[6, 18, 1, 19], Z[12, 4, 13, 5], 
  Y[2, 11, 3, 10], Z[14, 7, 15, 8], X[19, 8, 20, 9], Y[5, 18, 6, 17], 
  Z[11, 4, 12, 3], X[9, 16, 10, 17], Y[20, 15, 7, 16]], 443}
{{1, -4}, PD[Y[1, 18, 2, 19], X[10, 7, 1, 8], Z[17, 2, 18, 3], 
  X[19, 12, 20, 13], Y[8, 13, 9, 14], Y[9, 15, 10, 14], X[6, 16, 7, 15], 
  Y[3, 16, 4, 17], Z[11, 5, 12, 4], Z[20, 5, 11, 6]], 444}
{{1, -4}, PD[Y[1, 18, 2, 19], X[10, 7, 1, 8], Z[17, 2, 18, 3], 
  X[19, 12, 20, 13], Z[8, 13, 9, 14], Z[9, 15, 10, 14], X[6, 16, 7, 15], 
  Y[3, 16, 4, 17], Z[11, 5, 12, 4], Z[20, 5, 11, 6]], 445}
{{1, -5}, PD[Y[1, 12, 2, 13], X[20, 17, 1, 18], Z[11, 2, 12, 3], 
  X[13, 7, 14, 6], Z[18, 6, 19, 5], Z[19, 4, 20, 5], Z[16, 3, 17, 4], 
  X[7, 11, 8, 10], Z[14, 10, 15, 9], Z[15, 8, 16, 9]], 446}
{{1, -5}, PD[Y[1, 12, 2, 13], X[20, 17, 1, 18], Z[11, 2, 12, 3], 
  Z[13, 7, 14, 6], Z[18, 6, 19, 5], Z[19, 4, 20, 5], X[16, 3, 17, 4], 
  X[7, 11, 8, 10], Z[14, 10, 15, 9], Z[15, 8, 16, 9]], 447}
{{1, -5}, PD[X[1, 4, 2, 5], X[7, 20, 8, 1], Y[3, 9, 4, 8], Y[2, 9, 3, 10], 
  Y[5, 15, 6, 14], Y[6, 13, 7, 14], Y[19, 12, 20, 13], Z[10, 17, 11, 18], 
  X[18, 16, 19, 15], Z[11, 17, 12, 16]], 448}
{{1, -5}, PD[X[1, 4, 2, 5], Y[20, 8, 1, 7], Y[3, 9, 4, 8], Y[2, 9, 3, 10], 
  Z[5, 15, 6, 14], Z[6, 13, 7, 14], X[12, 20, 13, 19], Z[10, 17, 11, 18], 
  X[18, 16, 19, 15], Z[11, 17, 12, 16]], 449}
{{1, -4}, PD[Y[1, 6, 2, 7], X[16, 12, 1, 11], X[12, 5, 13, 6], Y[2, 8, 3, 7], 
  Z[10, 18, 11, 19], Z[15, 17, 16, 18], X[4, 13, 5, 14], Z[8, 4, 9, 3], 
  Y[19, 9, 20, 10], Z[14, 17, 15, 20]], 450}
{{1, -4}, PD[Y[1, 8, 2, 9], Y[16, 18, 1, 19], X[7, 17, 8, 18], 
  Y[2, 10, 3, 9], Z[19, 15, 20, 16], X[20, 6, 17, 7], Z[10, 4, 11, 3], 
  X[14, 12, 15, 11], Y[5, 13, 6, 12], Y[4, 13, 5, 14]], 451}
{{1, -4}, PD[Y[1, 8, 2, 9], Y[16, 18, 1, 19], X[7, 17, 8, 18], 
  Y[2, 10, 3, 9], Z[19, 15, 20, 16], X[20, 6, 17, 7], Z[10, 4, 11, 3], 
  X[11, 14, 12, 15], Y[5, 13, 6, 12], Y[4, 13, 5, 14]], 452}
{{1, -5}, PD[X[1, 11, 2, 10], Y[8, 18, 1, 19], Y[11, 18, 12, 17], 
  Y[2, 17, 3, 16], Z[9, 5, 10, 4], X[19, 14, 20, 13], X[12, 8, 13, 7], 
  Y[3, 15, 4, 16], Z[14, 5, 9, 6], Z[20, 6, 15, 7]], 453}
{{1, -5}, PD[Y[1, 11, 2, 10], X[8, 18, 1, 19], X[17, 11, 18, 12], 
  Y[2, 17, 3, 16], Z[9, 5, 10, 4], Y[19, 14, 20, 13], Y[7, 12, 8, 13], 
  Y[3, 15, 4, 16], Z[14, 5, 9, 6], X[20, 6, 15, 7]], 454}
{{1, -5}, PD[Y[1, 16, 2, 17], X[20, 14, 1, 13], Z[15, 9, 16, 8], 
  X[2, 9, 3, 10], X[10, 18, 11, 17], Z[12, 6, 13, 5], Z[19, 7, 20, 6], 
  Z[14, 7, 15, 8], Y[3, 19, 4, 18], Z[11, 4, 12, 5]], 455}
{{1, -5}, PD[Y[1, 16, 2, 17], X[20, 14, 1, 13], Z[15, 9, 16, 8], 
  X[9, 3, 10, 2], X[17, 10, 18, 11], Z[12, 6, 13, 5], Z[19, 7, 20, 6], 
  Z[14, 7, 15, 8], Y[3, 19, 4, 18], Z[11, 4, 12, 5]], 456}
{{1, -5}, PD[Y[1, 16, 2, 17], Y[20, 14, 1, 13], Z[15, 9, 16, 8], 
  X[2, 9, 3, 10], X[10, 18, 11, 17], Z[12, 6, 13, 5], X[19, 7, 20, 6], 
  Z[14, 7, 15, 8], Y[3, 19, 4, 18], Z[11, 4, 12, 5]], 457}
{{1, -5}, PD[Y[1, 16, 2, 17], Y[20, 14, 1, 13], Z[15, 9, 16, 8], 
  X[2, 9, 3, 10], X[10, 18, 11, 17], Z[12, 6, 13, 5], X[6, 19, 7, 20], 
  Z[14, 7, 15, 8], Y[3, 19, 4, 18], Z[11, 4, 12, 5]], 458}
{{1, -5}, PD[Y[1, 15, 2, 14], Y[20, 9, 1, 10], Z[15, 3, 16, 2], 
  X[13, 6, 14, 7], Z[10, 19, 11, 20], Z[8, 3, 9, 4], X[7, 16, 8, 17], 
  Z[12, 18, 13, 17], Z[5, 19, 6, 18], X[4, 11, 5, 12]], 459}
{{1, -5}, PD[Y[1, 15, 2, 14], Y[20, 9, 1, 10], Z[15, 3, 16, 2], 
  Z[13, 6, 14, 7], Z[10, 19, 11, 20], X[8, 3, 9, 4], Z[16, 8, 17, 7], 
  X[17, 12, 18, 13], X[5, 19, 6, 18], Z[11, 5, 12, 4]], 460}
{{1, -5}, PD[X[1, 13, 2, 12], Y[20, 5, 1, 6], X[13, 5, 14, 4], 
  Y[2, 9, 3, 10], Z[11, 16, 12, 17], X[6, 16, 7, 15], Y[19, 14, 20, 15], 
  Y[3, 9, 4, 8], Z[10, 18, 11, 17], Z[7, 18, 8, 19]], 461}
{{1, -5}, PD[Y[1, 13, 2, 12], Y[20, 5, 1, 6], X[13, 5, 14, 4], 
  Y[2, 9, 3, 10], Z[11, 16, 12, 17], X[6, 16, 7, 15], Y[19, 14, 20, 15], 
  Y[3, 9, 4, 8], Z[10, 18, 11, 17], X[18, 8, 19, 7]], 462}
{{1, -5}, PD[X[1, 18, 2, 17], Y[10, 13, 1, 12], Y[18, 13, 19, 14], 
  Y[2, 14, 3, 15], Z[16, 6, 17, 7], Z[11, 5, 12, 6], X[19, 10, 20, 9], 
  X[8, 3, 9, 4], Z[15, 8, 16, 7], Z[20, 5, 11, 4]], 463}
{{1, -5}, PD[Y[1, 18, 2, 17], X[10, 13, 1, 12], Z[18, 13, 19, 14], 
  X[14, 3, 15, 2], Z[16, 6, 17, 7], Z[11, 5, 12, 6], Y[9, 19, 10, 20], 
  X[3, 9, 4, 8], Z[15, 8, 16, 7], Z[20, 5, 11, 4]], 464}
{{1, -4}, PD[X[1, 14, 2, 15], Y[20, 6, 1, 5], X[13, 18, 14, 19], 
  Y[2, 18, 3, 17], Z[15, 10, 16, 11], Z[4, 12, 5, 11], Y[19, 6, 20, 7], 
  Y[12, 8, 13, 7], X[8, 4, 9, 3], Z[16, 10, 17, 9]], 465}
{{1, -4}, PD[X[1, 14, 2, 15], Y[20, 6, 1, 5], Z[13, 18, 14, 19], 
  X[17, 2, 18, 3], Z[15, 10, 16, 11], Z[4, 12, 5, 11], Y[19, 6, 20, 7], 
  X[12, 8, 13, 7], Z[3, 8, 4, 9], Z[16, 10, 17, 9]], 466}
{{1, -4}, PD[Y[1, 14, 2, 15], Y[20, 6, 1, 5], X[13, 18, 14, 19], 
  Y[2, 18, 3, 17], Z[15, 10, 16, 11], X[4, 12, 5, 11], Y[19, 6, 20, 7], 
  Y[12, 8, 13, 7], X[8, 4, 9, 3], Z[16, 10, 17, 9]], 467}
{{1, -4}, PD[Y[1, 14, 2, 15], Y[20, 6, 1, 5], Z[13, 18, 14, 19], 
  X[2, 18, 3, 17], Z[15, 10, 16, 11], X[11, 4, 12, 5], Y[19, 6, 20, 7], 
  X[7, 12, 8, 13], Z[3, 8, 4, 9], Z[16, 10, 17, 9]], 468}
{{1, -5}, PD[X[1, 8, 2, 9], Y[20, 6, 1, 5], Z[7, 12, 8, 13], X[11, 2, 12, 3], 
  Z[9, 17, 10, 16], Z[4, 15, 5, 16], X[14, 20, 15, 19], Z[6, 14, 7, 13], 
  Z[3, 19, 4, 18], Z[10, 17, 11, 18]], 469}
{{1, -4}, PD[X[1, 11, 2, 10], Y[14, 6, 1, 5], Y[11, 6, 12, 7], X[7, 3, 8, 2], 
  Y[9, 16, 10, 15], X[4, 17, 5, 16], Y[13, 18, 14, 17], Y[12, 18, 13, 19], 
  Y[3, 19, 4, 20], Y[8, 20, 9, 15]], 470}
{{1, -3}, PD[X[1, 11, 2, 10], Y[14, 6, 1, 5], Y[11, 6, 12, 7], Y[2, 7, 3, 8], 
  Z[9, 16, 10, 15], X[4, 17, 5, 16], Y[13, 18, 14, 17], Y[12, 18, 13, 19], 
  X[19, 4, 20, 3], Z[8, 20, 9, 15]], 471}
{{1, -4}, PD[Y[1, 11, 2, 10], X[14, 6, 1, 5], X[6, 12, 7, 11], Y[2, 7, 3, 8], 
  Z[9, 16, 10, 15], Z[4, 17, 5, 16], Z[13, 18, 14, 17], Z[12, 18, 13, 19], 
  X[3, 19, 4, 20], Z[8, 20, 9, 15]], 472}
{{1, -3}, PD[Y[1, 11, 2, 10], Y[14, 6, 1, 5], X[11, 6, 12, 7], Y[2, 7, 3, 8], 
  Z[9, 16, 10, 15], X[4, 17, 5, 16], Y[13, 18, 14, 17], Y[12, 18, 13, 19], 
  X[19, 4, 20, 3], Z[8, 20, 9, 15]], 473}
{{1, -4}, PD[X[1, 11, 2, 12], Y[6, 16, 1, 17], Y[10, 15, 11, 16], 
  X[14, 2, 15, 3], Y[12, 7, 13, 8], Z[17, 5, 18, 6], X[9, 19, 10, 18], 
  Y[3, 19, 4, 20], Y[13, 7, 14, 20], Z[8, 4, 9, 5]], 474}
{{1, -4}, PD[X[1, 11, 2, 12], Y[6, 16, 1, 17], Y[10, 15, 11, 16], 
  X[14, 2, 15, 3], Y[12, 7, 13, 8], Z[17, 5, 18, 6], Y[9, 19, 10, 18], 
  Y[3, 19, 4, 20], Y[13, 7, 14, 20], X[4, 9, 5, 8]], 475}
{{1, -4}, PD[X[1, 11, 2, 12], Y[6, 16, 1, 17], Y[10, 15, 11, 16], 
  Y[2, 15, 3, 14], Z[12, 7, 13, 8], Z[17, 5, 18, 6], Y[9, 19, 10, 18], 
  X[19, 4, 20, 3], Z[13, 7, 14, 20], X[4, 9, 5, 8]], 476}
{{1, -4}, PD[Y[1, 11, 2, 12], Y[6, 16, 1, 17], X[10, 15, 11, 16], 
  Y[2, 15, 3, 14], Z[12, 7, 13, 8], Z[17, 5, 18, 6], Y[9, 19, 10, 18], 
  X[19, 4, 20, 3], Z[13, 7, 14, 20], X[4, 9, 5, 8]], 477}
{{1, -3}, PD[X[1, 19, 2, 18], Y[8, 12, 1, 13], Y[19, 12, 20, 11], 
  X[10, 2, 11, 3], Y[17, 13, 18, 14], X[20, 8, 17, 7], Y[3, 15, 4, 16], 
  Z[9, 6, 10, 5], Z[14, 6, 15, 7], Y[4, 9, 5, 16]], 478}
{{1, -3}, PD[X[1, 19, 2, 18], Y[8, 12, 1, 13], Y[19, 12, 20, 11], 
  Y[2, 11, 3, 10], Y[17, 13, 18, 14], X[20, 8, 17, 7], Y[3, 15, 4, 16], 
  Z[9, 6, 10, 5], X[6, 15, 7, 14], Y[4, 9, 5, 16]], 479}
{{1, -4}, PD[Y[1, 19, 2, 18], X[8, 12, 1, 13], Z[19, 12, 20, 11], 
  X[2, 11, 3, 10], Z[17, 13, 18, 14], Y[7, 20, 8, 17], Y[3, 15, 4, 16], 
  Z[9, 6, 10, 5], X[14, 6, 15, 7], Y[4, 9, 5, 16]], 480}
{{1, -4}, PD[Y[1, 19, 2, 18], X[8, 12, 1, 13], Z[19, 12, 20, 11], 
  X[2, 11, 3, 10], Z[17, 13, 18, 14], Y[7, 20, 8, 17], Z[3, 15, 4, 16], 
  Y[9, 6, 10, 5], X[14, 6, 15, 7], Z[4, 9, 5, 16]], 481}
{{1, -4}, PD[Y[1, 19, 2, 18], X[8, 12, 1, 13], Z[19, 12, 20, 11], 
  X[10, 2, 11, 3], Z[17, 13, 18, 14], Y[7, 20, 8, 17], Y[3, 15, 4, 16], 
  Z[9, 6, 10, 5], X[14, 6, 15, 7], Y[4, 9, 5, 16]], 482}
{{1, -4}, PD[Y[1, 19, 2, 18], X[8, 12, 1, 13], Z[19, 12, 20, 11], 
  X[10, 2, 11, 3], Z[17, 13, 18, 14], Y[7, 20, 8, 17], Y[3, 15, 4, 16], 
  Z[9, 6, 10, 5], X[6, 15, 7, 14], Y[4, 9, 5, 16]], 483}
{{1, -4}, PD[Y[1, 19, 2, 18], X[8, 12, 1, 13], Z[19, 12, 20, 11], 
  X[10, 2, 11, 3], Z[17, 13, 18, 14], Y[7, 20, 8, 17], Z[3, 15, 4, 16], 
  Y[9, 6, 10, 5], X[14, 6, 15, 7], Z[4, 9, 5, 16]], 484}
{{1, -4}, PD[Y[1, 19, 2, 18], X[8, 12, 1, 13], Z[19, 12, 20, 11], 
  X[10, 2, 11, 3], Z[17, 13, 18, 14], Y[7, 20, 8, 17], Z[3, 15, 4, 16], 
  Y[9, 6, 10, 5], X[6, 15, 7, 14], Z[4, 9, 5, 16]], 485}
{{1, -3}, PD[Y[1, 19, 2, 18], Y[8, 12, 1, 13], X[19, 12, 20, 11], 
  X[10, 2, 11, 3], X[13, 18, 14, 17], Y[7, 20, 8, 17], Y[3, 15, 4, 16], 
  Z[9, 6, 10, 5], Z[14, 6, 15, 7], Y[4, 9, 5, 16]], 486}
{{1, -3}, PD[Y[1, 19, 2, 18], Y[8, 12, 1, 13], X[19, 12, 20, 11], 
  Y[2, 11, 3, 10], X[13, 18, 14, 17], Y[7, 20, 8, 17], Y[3, 15, 4, 16], 
  Z[9, 6, 10, 5], X[6, 15, 7, 14], Y[4, 9, 5, 16]], 487}
{{1, -5}, PD[X[1, 19, 2, 18], Y[12, 7, 1, 8], Y[19, 7, 20, 6], X[5, 2, 6, 3], 
  Y[17, 8, 18, 9], X[20, 12, 17, 11], Z[3, 16, 4, 15], Z[4, 14, 5, 15], 
  Z[9, 14, 10, 13], Z[10, 16, 11, 13]], 488}
{{1, -5}, PD[Y[1, 19, 2, 18], X[12, 7, 1, 8], Z[19, 7, 20, 6], X[5, 2, 6, 3], 
  X[8, 18, 9, 17], Y[11, 20, 12, 17], Y[3, 16, 4, 15], Y[4, 14, 5, 15], 
  Y[9, 14, 10, 13], Y[10, 16, 11, 13]], 489}
{{1, -5}, PD[Y[1, 19, 2, 18], X[12, 7, 1, 8], Z[19, 7, 20, 6], X[5, 2, 6, 3], 
  Z[17, 8, 18, 9], X[20, 12, 17, 11], Y[3, 16, 4, 15], Y[4, 14, 5, 15], 
  Y[9, 14, 10, 13], Y[10, 16, 11, 13]], 490}
{{1, -5}, PD[Y[1, 19, 2, 18], Y[12, 7, 1, 8], X[19, 7, 20, 6], X[5, 2, 6, 3], 
  X[8, 18, 9, 17], Y[11, 20, 12, 17], Y[3, 16, 4, 15], Y[4, 14, 5, 15], 
  Y[9, 14, 10, 13], Y[10, 16, 11, 13]], 491}
{{1, -3}, PD[X[1, 9, 2, 8], Y[16, 19, 1, 20], Y[9, 19, 10, 18], 
  X[17, 2, 18, 3], Y[7, 20, 8, 17], X[10, 16, 11, 15], Y[3, 15, 4, 14], 
  Y[6, 11, 7, 12], Y[4, 13, 5, 14], Z[12, 5, 13, 6]], 492}
{{1, -3}, PD[X[1, 9, 2, 8], Y[16, 19, 1, 20], Y[9, 19, 10, 18], 
  Y[2, 18, 3, 17], X[7, 20, 8, 17], X[10, 16, 11, 15], Y[3, 15, 4, 14], 
  Y[6, 11, 7, 12], Y[4, 13, 5, 14], Z[12, 5, 13, 6]], 493}
{{1, -3}, PD[Y[1, 9, 2, 8], X[16, 19, 1, 20], Z[9, 19, 10, 18], 
  X[17, 2, 18, 3], Z[7, 20, 8, 17], X[10, 16, 11, 15], Z[3, 15, 4, 14], 
  Z[6, 11, 7, 12], Z[4, 13, 5, 14], Y[12, 5, 13, 6]], 494}
{{1, -3}, PD[Y[1, 9, 2, 8], Y[16, 19, 1, 20], X[9, 19, 10, 18], 
  Y[2, 18, 3, 17], X[20, 8, 17, 7], X[15, 10, 16, 11], Y[3, 15, 4, 14], 
  Y[6, 11, 7, 12], Y[4, 13, 5, 14], Z[12, 5, 13, 6]], 495}
{{1, -3}, PD[X[1, 8, 2, 9], Y[20, 13, 1, 14], Y[7, 12, 8, 13], 
  X[11, 2, 12, 3], Y[9, 15, 10, 14], X[6, 19, 7, 20], Y[3, 19, 4, 18], 
  Y[10, 15, 11, 16], Y[5, 17, 6, 16], Y[4, 17, 5, 18]], 496}
{{1, -3}, PD[Y[1, 8, 2, 9], X[20, 13, 1, 14], Z[7, 12, 8, 13], 
  X[11, 2, 12, 3], Z[9, 15, 10, 14], X[6, 19, 7, 20], Z[3, 19, 4, 18], 
  Z[10, 15, 11, 16], Z[5, 17, 6, 16], Z[4, 17, 5, 18]], 497}
{{1, -4}, PD[X[1, 18, 2, 17], Y[6, 9, 1, 8], Y[18, 9, 19, 10], 
  Z[2, 13, 3, 12], Y[16, 8, 17, 7], X[5, 19, 6, 20], X[13, 10, 14, 11], 
  Z[3, 11, 4, 12], Z[20, 16, 7, 15], Z[4, 14, 5, 15]], 498}
{{1, -4}, PD[X[1, 18, 2, 17], Y[6, 9, 1, 8], Y[18, 9, 19, 10], 
  Z[2, 13, 3, 12], Y[16, 8, 17, 7], X[19, 6, 20, 5], X[10, 14, 11, 13], 
  Z[3, 11, 4, 12], Z[20, 16, 7, 15], Z[4, 14, 5, 15]], 499}
{{1, -4}, PD[Y[1, 18, 2, 17], X[6, 9, 1, 8], Z[18, 9, 19, 10], 
  Y[2, 13, 3, 12], Z[16, 8, 17, 7], X[19, 6, 20, 5], X[10, 14, 11, 13], 
  Y[3, 11, 4, 12], Y[20, 16, 7, 15], Y[4, 14, 5, 15]], 500}
{{1, -3}, PD[X[1, 10, 2, 11], Y[6, 15, 1, 16], Y[9, 14, 10, 15], 
  Y[2, 19, 3, 20], Y[11, 17, 12, 16], X[12, 5, 13, 6], Y[8, 14, 9, 13], 
  X[7, 19, 8, 18], Y[3, 7, 4, 20], Z[17, 4, 18, 5]], 501}
{{1, -5}, PD[X[1, 17, 2, 18], Y[6, 15, 1, 14], Z[16, 8, 17, 7], 
  Y[2, 11, 3, 10], Y[18, 13, 19, 14], X[5, 20, 6, 19], Z[15, 20, 16, 7], 
  X[11, 8, 12, 9], Y[3, 9, 4, 10], Z[12, 5, 13, 4]], 502}
{{1, -5}, PD[X[1, 17, 2, 18], Y[6, 15, 1, 14], Z[16, 8, 17, 7], 
  Y[2, 11, 3, 10], Y[18, 13, 19, 14], X[19, 5, 20, 6], Z[15, 20, 16, 7], 
  X[8, 12, 9, 11], Y[3, 9, 4, 10], Z[12, 5, 13, 4]], 503}
{{1, -5}, PD[X[1, 17, 2, 18], Y[6, 15, 1, 14], Z[16, 8, 17, 7], 
  Y[2, 11, 3, 10], Y[18, 13, 19, 14], X[19, 5, 20, 6], Z[15, 20, 16, 7], 
  X[11, 8, 12, 9], Y[3, 9, 4, 10], Z[12, 5, 13, 4]], 504}
{{1, -4}, PD[X[1, 19, 2, 18], Y[16, 8, 1, 7], Y[19, 8, 20, 9], 
  Z[2, 12, 3, 11], Y[17, 7, 18, 6], X[20, 16, 17, 15], X[9, 13, 10, 12], 
  Z[3, 10, 4, 11], Z[5, 15, 6, 14], Y[13, 5, 14, 4]], 505}
{{1, -4}, PD[X[1, 19, 2, 18], Y[16, 8, 1, 7], Y[19, 8, 20, 9], 
  Z[2, 12, 3, 11], Y[17, 7, 18, 6], X[20, 16, 17, 15], X[12, 9, 13, 10], 
  Z[3, 10, 4, 11], Z[5, 15, 6, 14], Y[13, 5, 14, 4]], 506}
{{1, -4}, PD[Y[1, 19, 2, 18], X[16, 10, 1, 9], Z[19, 10, 20, 11], 
  X[2, 6, 3, 5], Z[17, 9, 18, 8], Y[15, 20, 16, 17], Y[11, 7, 12, 6], 
  Z[3, 12, 4, 13], Z[4, 14, 5, 13], X[7, 15, 8, 14]], 507}
{{1, -4}, PD[Y[1, 19, 2, 18], X[16, 10, 1, 9], Z[19, 10, 20, 11], 
  X[5, 2, 6, 3], Z[17, 9, 18, 8], Y[15, 20, 16, 17], Y[11, 7, 12, 6], 
  Z[3, 12, 4, 13], Z[4, 14, 5, 13], X[7, 15, 8, 14]], 508}
{{1, -4}, PD[Y[1, 19, 2, 18], Y[16, 10, 1, 9], X[19, 10, 20, 11], 
  X[2, 6, 3, 5], X[8, 17, 9, 18], Y[15, 20, 16, 17], Y[11, 7, 12, 6], 
  Z[3, 12, 4, 13], Z[4, 14, 5, 13], Z[7, 15, 8, 14]], 509}
{{1, -4}, PD[Y[1, 19, 2, 18], Y[16, 10, 1, 9], X[19, 10, 20, 11], 
  X[5, 2, 6, 3], X[8, 17, 9, 18], Y[15, 20, 16, 17], Y[11, 7, 12, 6], 
  Z[3, 12, 4, 13], Z[4, 14, 5, 13], Z[7, 15, 8, 14]], 510}
{{1, -4}, PD[X[1, 19, 2, 18], Y[6, 14, 1, 13], Y[19, 14, 20, 15], 
  Z[2, 8, 3, 9], Y[17, 13, 18, 12], X[20, 6, 17, 5], Z[15, 7, 16, 8], 
  Z[3, 10, 4, 9], X[4, 11, 5, 12], Y[10, 16, 7, 11]], 511}
{{1, -4}, PD[Y[1, 19, 2, 18], Y[6, 14, 1, 13], X[19, 14, 20, 15], 
  Y[2, 8, 3, 9], X[12, 17, 13, 18], Y[5, 20, 6, 17], Y[15, 7, 16, 8], 
  Y[3, 10, 4, 9], X[4, 11, 5, 12], Z[10, 16, 7, 11]], 512}
{{1, -3}, PD[X[1, 19, 2, 18], Y[16, 7, 1, 8], Y[19, 7, 20, 6], 
  Z[2, 11, 3, 12], Y[17, 8, 18, 9], X[20, 16, 17, 15], X[5, 11, 6, 10], 
  Z[3, 13, 4, 12], Z[9, 14, 10, 15], Z[4, 13, 5, 14]], 513}
{{1, -3}, PD[X[1, 19, 2, 18], Y[16, 7, 1, 8], Y[19, 7, 20, 6], 
  Z[2, 11, 3, 12], Y[17, 8, 18, 9], X[20, 16, 17, 15], X[10, 5, 11, 6], 
  Z[3, 13, 4, 12], Z[9, 14, 10, 15], Z[4, 13, 5, 14]], 514}
{{1, -3}, PD[X[1, 19, 2, 18], Y[16, 7, 1, 8], Y[19, 7, 20, 6], 
  Z[2, 11, 3, 12], Y[17, 8, 18, 9], X[20, 16, 17, 15], Z[5, 11, 6, 10], 
  Z[3, 13, 4, 12], X[14, 10, 15, 9], Z[4, 13, 5, 14]], 515}
{{1, -4}, PD[Y[1, 19, 2, 18], X[16, 7, 1, 8], X[6, 19, 7, 20], 
  Y[2, 11, 3, 12], Z[17, 8, 18, 9], Y[15, 20, 16, 17], Y[5, 11, 6, 10], 
  Y[3, 13, 4, 12], X[9, 14, 10, 15], Y[4, 13, 5, 14]], 516}
{{1, -4}, PD[Y[1, 19, 2, 18], X[16, 7, 1, 8], Z[19, 7, 20, 6], 
  Y[2, 11, 3, 12], Z[17, 8, 18, 9], Y[15, 20, 16, 17], X[5, 11, 6, 10], 
  Y[3, 13, 4, 12], X[9, 14, 10, 15], Y[4, 13, 5, 14]], 517}
{{1, -4}, PD[Y[1, 19, 2, 18], Y[16, 7, 1, 8], X[19, 7, 20, 6], 
  Y[2, 11, 3, 12], X[8, 18, 9, 17], Y[15, 20, 16, 17], Y[5, 11, 6, 10], 
  Y[3, 13, 4, 12], X[14, 10, 15, 9], Y[4, 13, 5, 14]], 518}
{{1, -3}, PD[Y[1, 19, 2, 18], X[14, 7, 1, 8], Z[19, 3, 20, 2], 
  Z[17, 8, 18, 9], Y[13, 16, 14, 17], X[6, 15, 7, 16], Y[3, 15, 4, 20], 
  X[9, 12, 10, 13], Y[5, 11, 6, 10], Y[4, 11, 5, 12]], 519}
{{1, -3}, PD[Y[1, 19, 2, 18], Y[14, 7, 1, 8], Z[19, 3, 20, 2], 
  X[17, 8, 18, 9], Y[13, 16, 14, 17], X[6, 15, 7, 16], Y[3, 15, 4, 20], 
  X[9, 12, 10, 13], Y[5, 11, 6, 10], Y[4, 11, 5, 12]], 520}
{{1, -5}, PD[X[1, 19, 2, 18], X[5, 1, 6, 10], Y[19, 5, 20, 4], 
  Z[2, 13, 3, 14], Y[17, 6, 18, 7], Z[9, 20, 10, 17], Z[3, 13, 4, 12], 
  X[14, 12, 15, 11], Z[7, 11, 8, 16], Z[8, 15, 9, 16]], 521}
{{1, -5}, PD[X[1, 19, 2, 18], Y[10, 5, 1, 6], Y[19, 5, 20, 4], 
  Z[2, 13, 3, 14], Y[17, 6, 18, 7], X[9, 20, 10, 17], Z[3, 13, 4, 12], 
  X[14, 12, 15, 11], Z[7, 11, 8, 16], Z[8, 15, 9, 16]], 522}
{{1, -5}, PD[X[1, 19, 2, 18], Y[10, 5, 1, 6], Y[19, 5, 20, 4], 
  Z[2, 13, 3, 14], Y[17, 6, 18, 7], X[20, 10, 17, 9], Z[3, 13, 4, 12], 
  X[14, 12, 15, 11], Z[7, 11, 8, 16], Z[8, 15, 9, 16]], 523}
{{1, -5}, PD[X[1, 19, 2, 18], Y[10, 5, 1, 6], Y[19, 5, 20, 4], 
  Z[2, 13, 3, 14], Y[17, 6, 18, 7], X[20, 10, 17, 9], Z[3, 13, 4, 12], 
  X[11, 14, 12, 15], Z[7, 11, 8, 16], Z[8, 15, 9, 16]], 524}
{{1, -5}, PD[Y[1, 19, 2, 18], X[10, 5, 1, 6], X[4, 19, 5, 20], 
  Y[2, 13, 3, 14], Z[17, 6, 18, 7], Y[9, 20, 10, 17], Y[3, 13, 4, 12], 
  X[11, 14, 12, 15], Y[7, 11, 8, 16], Y[8, 15, 9, 16]], 525}
{{1, -5}, PD[Y[1, 19, 2, 18], X[10, 5, 1, 6], Z[19, 5, 20, 4], 
  Y[2, 13, 3, 14], X[6, 18, 7, 17], Y[9, 20, 10, 17], Y[3, 13, 4, 12], 
  X[11, 14, 12, 15], Y[7, 11, 8, 16], Y[8, 15, 9, 16]], 526}
{{1, -5}, PD[Y[1, 19, 2, 18], X[10, 5, 1, 6], Z[19, 5, 20, 4], 
  Y[2, 13, 3, 14], Z[17, 6, 18, 7], X[20, 10, 17, 9], Y[3, 13, 4, 12], 
  X[11, 14, 12, 15], Y[7, 11, 8, 16], Y[8, 15, 9, 16]], 527}
{{1, -5}, PD[Y[1, 19, 2, 18], Y[10, 5, 1, 6], X[19, 5, 20, 4], 
  Y[2, 13, 3, 14], X[17, 6, 18, 7], Y[9, 20, 10, 17], Y[3, 13, 4, 12], 
  X[14, 12, 15, 11], Y[7, 11, 8, 16], Y[8, 15, 9, 16]], 528}
{{1, -5}, PD[Y[1, 19, 2, 18], Y[10, 5, 1, 6], X[19, 5, 20, 4], 
  Y[2, 13, 3, 14], X[6, 18, 7, 17], Y[9, 20, 10, 17], Y[3, 13, 4, 12], 
  X[14, 12, 15, 11], Y[7, 11, 8, 16], Y[8, 15, 9, 16]], 529}
{{1, -5}, PD[Y[1, 19, 2, 18], Y[10, 5, 1, 6], X[19, 5, 20, 4], 
  Y[2, 13, 3, 14], X[6, 18, 7, 17], Y[9, 20, 10, 17], Y[3, 13, 4, 12], 
  X[11, 14, 12, 15], Y[7, 11, 8, 16], Y[8, 15, 9, 16]], 530}
{{1, -5}, PD[X[1, 19, 2, 18], Y[16, 5, 1, 6], Y[19, 5, 20, 4], 
  Z[2, 12, 3, 11], Y[17, 6, 18, 7], X[15, 20, 16, 17], Z[3, 12, 4, 13], 
  X[10, 7, 11, 8], Y[14, 9, 15, 10], Y[13, 9, 14, 8]], 531}
{{1, -5}, PD[X[1, 19, 2, 18], Y[16, 5, 1, 6], Y[19, 5, 20, 4], 
  Z[2, 12, 3, 11], Y[17, 6, 18, 7], X[20, 16, 17, 15], Z[3, 12, 4, 13], 
  X[10, 7, 11, 8], Y[14, 9, 15, 10], Y[13, 9, 14, 8]], 532}
{{1, -5}, PD[X[1, 19, 2, 18], Y[16, 5, 1, 6], Y[19, 5, 20, 4], 
  Z[2, 12, 3, 11], Y[17, 6, 18, 7], X[20, 16, 17, 15], Z[3, 12, 4, 13], 
  X[7, 11, 8, 10], Y[14, 9, 15, 10], Y[13, 9, 14, 8]], 533}
{{1, -5}, PD[Y[1, 19, 2, 18], X[16, 5, 1, 6], Z[19, 5, 20, 4], 
  Y[2, 12, 3, 11], Z[17, 6, 18, 7], X[20, 16, 17, 15], Y[3, 12, 4, 13], 
  X[7, 11, 8, 10], Z[14, 9, 15, 10], Z[13, 9, 14, 8]], 534}
{{1, -5}, PD[X[1, 10, 2, 9], X[19, 1, 20, 6], Y[10, 19, 11, 18], 
  Y[2, 18, 3, 17], Y[8, 20, 9, 17], Y[5, 15, 6, 16], Y[11, 15, 12, 14], 
  Y[3, 14, 4, 13], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 535}
{{1, -5}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], Y[8, 20, 9, 17], Y[5, 15, 6, 16], Y[11, 15, 12, 14], 
  Y[3, 14, 4, 13], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 536}
{{1, -5}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], Y[10, 19, 11, 18], 
  X[17, 2, 18, 3], Y[8, 20, 9, 17], Y[5, 15, 6, 16], Y[11, 15, 12, 14], 
  Y[3, 14, 4, 13], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 537}
{{1, -5}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], Y[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[8, 20, 9, 17], Y[5, 15, 6, 16], Y[11, 15, 12, 14], 
  Y[3, 14, 4, 13], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 538}
{{1, -5}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], Y[10, 19, 11, 18], 
  Y[2, 18, 3, 17], Y[8, 20, 9, 17], X[5, 15, 6, 16], Y[11, 15, 12, 14], 
  X[13, 3, 14, 4], Y[7, 16, 8, 13], Z[4, 12, 5, 7]], 539}
{{1, -5}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], Y[10, 19, 11, 18], 
  Y[2, 18, 3, 17], Y[8, 20, 9, 17], X[15, 6, 16, 5], Y[11, 15, 12, 14], 
  X[3, 14, 4, 13], Y[7, 16, 8, 13], Z[4, 12, 5, 7]], 540}
{{1, -5}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], Y[10, 19, 11, 18], 
  Y[2, 18, 3, 17], Y[8, 20, 9, 17], X[15, 6, 16, 5], Y[11, 15, 12, 14], 
  X[13, 3, 14, 4], Y[7, 16, 8, 13], Z[4, 12, 5, 7]], 541}
{{1, -5}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], Y[10, 19, 11, 18], 
  Y[2, 18, 3, 17], Y[8, 20, 9, 17], X[15, 6, 16, 5], Y[11, 15, 12, 14], 
  Y[3, 14, 4, 13], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 542}
{{1, -5}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], Y[10, 19, 11, 18], 
  Y[2, 18, 3, 17], Y[8, 20, 9, 17], Y[5, 15, 6, 16], X[11, 15, 12, 14], 
  Y[3, 14, 4, 13], X[7, 16, 8, 13], Y[4, 12, 5, 7]], 543}
{{1, -5}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], Y[10, 19, 11, 18], 
  Y[2, 18, 3, 17], Y[8, 20, 9, 17], Y[5, 15, 6, 16], X[11, 15, 12, 14], 
  Y[3, 14, 4, 13], X[16, 8, 13, 7], Y[4, 12, 5, 7]], 544}
{{1, -5}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], Y[10, 19, 11, 18], 
  Y[2, 18, 3, 17], Y[8, 20, 9, 17], Y[5, 15, 6, 16], X[11, 15, 12, 14], 
  Y[3, 14, 4, 13], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 545}
{{1, -5}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], Y[10, 19, 11, 18], 
  Y[2, 18, 3, 17], Y[8, 20, 9, 17], Y[5, 15, 6, 16], X[14, 11, 15, 12], 
  Y[3, 14, 4, 13], X[7, 16, 8, 13], Y[4, 12, 5, 7]], 546}
{{1, -5}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], Y[10, 19, 11, 18], 
  Y[2, 18, 3, 17], Y[8, 20, 9, 17], Y[5, 15, 6, 16], Y[11, 15, 12, 14], 
  X[13, 3, 14, 4], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 547}
{{1, -5}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], Y[10, 19, 11, 18], 
  Y[2, 18, 3, 17], Y[8, 20, 9, 17], Y[5, 15, 6, 16], Y[11, 15, 12, 14], 
  Y[3, 14, 4, 13], X[7, 16, 8, 13], X[4, 12, 5, 7]], 548}
{{1, -5}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], Z[10, 19, 11, 18], 
  X[2, 18, 3, 17], Z[8, 20, 9, 17], Z[5, 15, 6, 16], Z[11, 15, 12, 14], 
  Z[3, 14, 4, 13], Z[7, 16, 8, 13], X[12, 5, 7, 4]], 549}
{{1, -5}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], Z[10, 19, 11, 18], 
  X[17, 2, 18, 3], Z[8, 20, 9, 17], Z[5, 15, 6, 16], Z[11, 15, 12, 14], 
  Z[3, 14, 4, 13], Z[7, 16, 8, 13], X[4, 12, 5, 7]], 550}
{{1, -5}, PD[Y[1, 10, 2, 9], X[6, 19, 1, 20], Z[10, 19, 11, 18], 
  X[17, 2, 18, 3], Z[8, 20, 9, 17], Z[5, 15, 6, 16], Z[11, 15, 12, 14], 
  Z[3, 14, 4, 13], Z[7, 16, 8, 13], X[12, 5, 7, 4]], 551}
{{1, -5}, PD[Y[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[8, 20, 9, 17], Y[5, 15, 6, 16], Y[11, 15, 12, 14], 
  Y[3, 14, 4, 13], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 552}
{{1, -5}, PD[Y[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[20, 9, 17, 8], Y[5, 15, 6, 16], Y[11, 15, 12, 14], 
  Y[3, 14, 4, 13], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 553}
{{1, -5}, PD[Y[1, 10, 2, 9], Y[6, 19, 1, 20], X[10, 19, 11, 18], 
  Y[2, 18, 3, 17], X[20, 9, 17, 8], Y[5, 15, 6, 16], Y[11, 15, 12, 14], 
  Y[3, 14, 4, 13], Y[7, 16, 8, 13], X[12, 5, 7, 4]], 554}
{{1, -4}, PD[X[1, 17, 2, 16], Y[8, 12, 1, 11], Y[17, 12, 18, 13], 
  X[13, 3, 14, 2], Z[15, 7, 16, 6], Z[10, 8, 11, 7], X[18, 10, 19, 9], 
  Y[3, 9, 4, 20], Z[14, 5, 15, 6], Z[19, 5, 20, 4]], 555}
{{1, -4}, PD[Y[1, 17, 2, 16], Y[8, 12, 1, 11], X[17, 12, 18, 13], 
  X[13, 3, 14, 2], Z[15, 7, 16, 6], Z[10, 8, 11, 7], X[18, 10, 19, 9], 
  Y[3, 9, 4, 20], Z[14, 5, 15, 6], Z[19, 5, 20, 4]], 556}
{{1, -5}, PD[X[1, 7, 2, 6], X[17, 1, 18, 20], Y[7, 17, 8, 16], 
  Y[2, 16, 3, 15], Y[5, 14, 6, 15], Y[18, 14, 19, 13], Y[19, 12, 20, 13], 
  X[8, 12, 9, 11], Y[3, 11, 4, 10], Y[4, 9, 5, 10]], 557}
{{1, -5}, PD[Y[1, 7, 2, 6], X[20, 17, 1, 18], Z[7, 17, 8, 16], 
  X[2, 16, 3, 15], Z[5, 14, 6, 15], Z[18, 14, 19, 13], Z[19, 12, 20, 13], 
  X[11, 8, 12, 9], Z[3, 11, 4, 10], Z[4, 9, 5, 10]], 558}
{{1, -5}, PD[Y[1, 7, 2, 6], X[20, 17, 1, 18], Z[7, 17, 8, 16], 
  X[15, 2, 16, 3], Z[5, 14, 6, 15], Z[18, 14, 19, 13], Z[19, 12, 20, 13], 
  X[8, 12, 9, 11], Z[3, 11, 4, 10], Z[4, 9, 5, 10]], 559}
{{1, -5}, PD[Y[1, 7, 2, 6], X[20, 17, 1, 18], Z[7, 17, 8, 16], 
  X[15, 2, 16, 3], Z[5, 14, 6, 15], Z[18, 14, 19, 13], Z[19, 12, 20, 13], 
  X[11, 8, 12, 9], Z[3, 11, 4, 10], Z[4, 9, 5, 10]], 560}
{{1, -5}, PD[X[1, 7, 2, 6], Y[20, 14, 1, 13], Z[7, 19, 8, 18], 
  Z[2, 18, 3, 17], Z[5, 16, 6, 17], X[12, 15, 13, 16], Y[19, 14, 20, 15], 
  X[8, 12, 9, 11], Z[3, 11, 4, 10], Z[4, 9, 5, 10]], 561}
{{1, -5}, PD[X[1, 7, 2, 6], Y[20, 14, 1, 13], Z[7, 19, 8, 18], 
  Z[2, 18, 3, 17], Z[5, 16, 6, 17], X[12, 15, 13, 16], Y[19, 14, 20, 15], 
  X[11, 8, 12, 9], Z[3, 11, 4, 10], Z[4, 9, 5, 10]], 562}
{{1, -5}, PD[X[1, 7, 2, 6], Y[20, 14, 1, 13], Z[7, 19, 8, 18], 
  Z[2, 18, 3, 17], Z[5, 16, 6, 17], X[15, 13, 16, 12], Y[19, 14, 20, 15], 
  X[8, 12, 9, 11], Z[3, 11, 4, 10], Z[4, 9, 5, 10]], 563}
{{1, -5}, PD[Y[1, 7, 2, 6], Y[20, 14, 1, 13], Z[7, 19, 8, 18], 
  X[2, 18, 3, 17], Z[5, 16, 6, 17], X[12, 15, 13, 16], Y[19, 14, 20, 15], 
  X[11, 8, 12, 9], Z[3, 11, 4, 10], Z[4, 9, 5, 10]], 564}
{{1, -5}, PD[Y[1, 7, 2, 6], Y[20, 14, 1, 13], Z[7, 19, 8, 18], 
  X[2, 18, 3, 17], Z[5, 16, 6, 17], X[15, 13, 16, 12], Y[19, 14, 20, 15], 
  X[8, 12, 9, 11], Z[3, 11, 4, 10], Z[4, 9, 5, 10]], 565}
{{1, -5}, PD[Y[1, 7, 2, 6], Y[20, 14, 1, 13], Z[7, 19, 8, 18], 
  X[2, 18, 3, 17], Z[5, 16, 6, 17], X[15, 13, 16, 12], Y[19, 14, 20, 15], 
  X[11, 8, 12, 9], Z[3, 11, 4, 10], Z[4, 9, 5, 10]], 566}
{{1, -5}, PD[X[1, 12, 2, 13], Y[20, 5, 1, 6], Y[11, 4, 12, 5], 
  Z[2, 17, 3, 18], X[13, 18, 14, 19], Z[6, 19, 7, 20], X[10, 8, 11, 7], 
  Z[3, 17, 4, 16], Y[14, 9, 15, 10], Z[8, 15, 9, 16]], 567}
{{1, -5}, PD[Y[1, 12, 2, 13], Y[20, 5, 1, 6], X[11, 4, 12, 5], 
  Y[2, 17, 3, 18], X[13, 18, 14, 19], Z[6, 19, 7, 20], X[10, 8, 11, 7], 
  Y[3, 17, 4, 16], Z[14, 9, 15, 10], Y[8, 15, 9, 16]], 568}
{{1, -5}, PD[Y[1, 12, 2, 13], Y[20, 5, 1, 6], X[11, 4, 12, 5], 
  Y[2, 17, 3, 18], X[18, 14, 19, 13], Z[6, 19, 7, 20], X[10, 8, 11, 7], 
  Y[3, 17, 4, 16], Z[14, 9, 15, 10], Y[8, 15, 9, 16]], 569}
{{1, -5}, PD[Y[1, 12, 2, 13], Y[20, 5, 1, 6], X[11, 4, 12, 5], 
  Y[2, 17, 3, 18], X[18, 14, 19, 13], Z[6, 19, 7, 20], X[7, 10, 8, 11], 
  Y[3, 17, 4, 16], Z[14, 9, 15, 10], Y[8, 15, 9, 16]], 570}
{{1, -4}, PD[X[1, 9, 2, 8], X[5, 1, 6, 20], Y[9, 5, 10, 4], Z[2, 14, 3, 13], 
  Y[7, 17, 8, 16], Y[6, 17, 7, 18], Z[19, 10, 20, 11], Z[3, 14, 4, 15], 
  X[12, 16, 13, 15], Z[18, 12, 19, 11]], 571}
{{1, -4}, PD[X[1, 9, 2, 8], Y[20, 5, 1, 6], X[9, 5, 10, 4], Y[2, 14, 3, 13], 
  Z[7, 17, 8, 16], Z[6, 17, 7, 18], Y[19, 10, 20, 11], Y[3, 14, 4, 15], 
  X[12, 16, 13, 15], Y[18, 12, 19, 11]], 572}
{{1, -4}, PD[X[1, 9, 2, 8], Y[20, 5, 1, 6], X[9, 5, 10, 4], Z[2, 14, 3, 13], 
  Z[7, 17, 8, 16], Z[6, 17, 7, 18], Y[19, 10, 20, 11], Z[3, 14, 4, 15], 
  X[12, 16, 13, 15], Y[18, 12, 19, 11]], 573}
{{1, -3}, PD[X[1, 17, 2, 16], X[14, 19, 1, 20], Y[17, 5, 18, 4], 
  Z[2, 11, 3, 12], Y[15, 8, 16, 9], Y[20, 8, 15, 7], Y[13, 6, 14, 7], 
  Y[18, 5, 19, 6], Z[3, 11, 4, 10], X[12, 10, 13, 9]], 574}
{{1, -3}, PD[X[1, 17, 2, 16], X[19, 1, 20, 14], Y[17, 5, 18, 4], 
  Z[2, 11, 3, 12], Y[15, 8, 16, 9], Y[20, 8, 15, 7], Y[13, 6, 14, 7], 
  Y[18, 5, 19, 6], Z[3, 11, 4, 10], X[12, 10, 13, 9]], 575}
{{1, -3}, PD[X[1, 17, 2, 16], Y[14, 19, 1, 20], Z[17, 5, 18, 4], 
  Y[2, 11, 3, 12], Z[15, 8, 16, 9], Z[20, 8, 15, 7], X[13, 6, 14, 7], 
  Z[18, 5, 19, 6], Y[3, 11, 4, 10], X[12, 10, 13, 9]], 576}
{{1, -3}, PD[X[1, 17, 2, 16], Y[14, 19, 1, 20], Z[17, 5, 18, 4], 
  Y[2, 11, 3, 12], Z[15, 8, 16, 9], Z[20, 8, 15, 7], X[6, 14, 7, 13], 
  Z[18, 5, 19, 6], Y[3, 11, 4, 10], X[12, 10, 13, 9]], 577}
{{1, -4}, PD[Y[17, 2, 18, 1], Y[18, 12, 19, 1], Y[16, 8, 17, 9], 
  X[2, 8, 3, 7], X[6, 12, 7, 11], X[14, 20, 15, 19], Z[9, 15, 10, 16], 
  Y[3, 10, 4, 11], Y[5, 14, 6, 13], Z[20, 5, 13, 4]], 578}
{{1, -4}, PD[Y[17, 2, 18, 1], Y[18, 12, 19, 1], Y[16, 8, 17, 9], 
  X[2, 8, 3, 7], Z[11, 6, 12, 7], X[14, 20, 15, 19], Z[9, 15, 10, 16], 
  X[10, 4, 11, 3], Y[5, 14, 6, 13], Z[20, 5, 13, 4]], 579}
{{1, -5}, PD[X[12, 1, 13, 2], X[16, 11, 1, 12], Y[13, 9, 14, 8], 
  Y[2, 8, 3, 7], Y[15, 6, 16, 7], Z[10, 19, 11, 18], Z[9, 19, 10, 20], 
  X[3, 14, 4, 15], Z[5, 18, 6, 17], Y[20, 5, 17, 4]], 580}
{{1, -3}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 20], X[17, 8, 18, 9], 
  Z[2, 9, 3, 10], X[19, 11, 20, 10], X[14, 8, 15, 7], Y[18, 4, 19, 3], 
  Y[11, 6, 12, 7], Y[13, 4, 14, 5], Z[5, 12, 6, 13]], 581}
{{1, -3}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 20], X[17, 8, 18, 9], 
  Z[2, 9, 3, 10], X[10, 19, 11, 20], X[7, 14, 8, 15], Y[18, 4, 19, 3], 
  Y[11, 6, 12, 7], Y[13, 4, 14, 5], Z[5, 12, 6, 13]], 582}
{{1, -3}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 20], Y[17, 8, 18, 9], 
  X[2, 9, 3, 10], X[10, 19, 11, 20], X[7, 14, 8, 15], Y[18, 4, 19, 3], 
  Y[11, 6, 12, 7], Y[13, 4, 14, 5], Z[5, 12, 6, 13]], 583}
{{1, -3}, PD[Y[17, 1, 18, 2], Y[16, 1, 17, 14], X[18, 9, 19, 8], 
  Z[2, 8, 3, 7], Z[13, 16, 14, 15], X[9, 13, 10, 12], Y[19, 4, 20, 3], 
  X[6, 15, 7, 20], Y[10, 6, 11, 5], Y[11, 4, 12, 5]], 584}
{{1, -3}, PD[Y[17, 1, 18, 2], Y[16, 1, 17, 14], X[18, 9, 19, 8], 
  Z[2, 8, 3, 7], Z[13, 16, 14, 15], X[12, 9, 13, 10], Y[19, 4, 20, 3], 
  X[20, 6, 15, 7], Y[10, 6, 11, 5], Y[11, 4, 12, 5]], 585}
{{1, -4}, PD[Y[17, 1, 18, 2], Y[16, 1, 17, 14], Y[18, 9, 19, 8], 
  X[2, 8, 3, 7], Z[13, 16, 14, 15], X[9, 13, 10, 12], X[19, 4, 20, 3], 
  Z[6, 15, 7, 20], Y[10, 6, 11, 5], Y[11, 4, 12, 5]], 586}
{{1, -3}, PD[Y[17, 1, 18, 2], Y[16, 1, 17, 14], Y[18, 9, 19, 8], 
  X[2, 8, 3, 7], Z[13, 16, 14, 15], X[9, 13, 10, 12], Y[19, 4, 20, 3], 
  X[6, 15, 7, 20], Y[10, 6, 11, 5], Y[11, 4, 12, 5]], 587}
{{1, -5}, PD[Y[1, 10, 2, 11], X[14, 16, 1, 17], Z[9, 19, 10, 20], 
  Y[2, 12, 3, 11], X[17, 3, 18, 4], Z[13, 5, 14, 4], Y[15, 7, 16, 8], 
  Y[20, 7, 15, 6], X[5, 9, 6, 8], Y[18, 12, 19, 13]], 588}
{{1, -5}, PD[Y[1, 10, 2, 11], X[14, 16, 1, 17], Z[9, 19, 10, 20], 
  Y[2, 12, 3, 11], Z[17, 3, 18, 4], Z[13, 5, 14, 4], Y[15, 7, 16, 8], 
  Y[20, 7, 15, 6], X[8, 5, 9, 6], X[18, 12, 19, 13]], 589}
{{1, -5}, PD[Y[1, 10, 2, 11], X[14, 16, 1, 17], Z[9, 19, 10, 20], 
  Y[2, 12, 3, 11], Z[17, 3, 18, 4], Z[13, 5, 14, 4], Y[15, 7, 16, 8], 
  Y[20, 7, 15, 6], X[5, 9, 6, 8], X[18, 12, 19, 13]], 590}
{{1, -5}, PD[Y[1, 10, 2, 11], X[14, 16, 1, 17], Z[9, 19, 10, 20], 
  Y[2, 12, 3, 11], Z[17, 3, 18, 4], Z[13, 5, 14, 4], Y[15, 7, 16, 8], 
  Y[20, 7, 15, 6], X[5, 9, 6, 8], X[12, 19, 13, 18]], 591}
{{1, -4}, PD[Y[6, 2, 7, 1], Y[7, 16, 8, 1], X[5, 19, 6, 18], Z[2, 19, 3, 20], 
  Z[15, 8, 16, 9], Y[17, 14, 18, 15], Z[4, 12, 5, 11], Z[3, 12, 4, 13], 
  X[20, 10, 17, 9], X[10, 13, 11, 14]], 592}
{{1, -4}, PD[Y[6, 2, 7, 1], Y[7, 16, 8, 1], Y[5, 19, 6, 18], X[2, 19, 3, 20], 
  Z[15, 8, 16, 9], X[17, 14, 18, 15], Y[4, 12, 5, 11], Y[3, 12, 4, 13], 
  Z[20, 10, 17, 9], X[13, 11, 14, 10]], 593}
{{1, -5}, PD[Y[1, 11, 2, 12], X[8, 18, 1, 19], Z[10, 2, 11, 3], 
  X[12, 10, 13, 9], Z[19, 9, 20, 16], X[4, 8, 5, 7], Z[17, 3, 18, 4], 
  Y[13, 17, 14, 20], Y[15, 5, 16, 6], Z[6, 14, 7, 15]], 594}
{{1, -5}, PD[Y[1, 11, 2, 12], Y[8, 18, 1, 19], Z[10, 2, 11, 3], 
  X[12, 10, 13, 9], X[16, 19, 9, 20], X[4, 8, 5, 7], Z[17, 3, 18, 4], 
  Y[13, 17, 14, 20], Y[15, 5, 16, 6], Z[6, 14, 7, 15]], 595}
{{1, -5}, PD[Y[1, 11, 2, 12], Y[8, 18, 1, 19], Z[10, 2, 11, 3], 
  X[12, 10, 13, 9], Z[19, 9, 20, 16], X[4, 8, 5, 7], X[17, 3, 18, 4], 
  Y[13, 17, 14, 20], Y[15, 5, 16, 6], Z[6, 14, 7, 15]], 596}
{{1, -5}, PD[Y[1, 11, 2, 12], Y[8, 18, 1, 19], Z[10, 2, 11, 3], 
  X[12, 10, 13, 9], Z[19, 9, 20, 16], X[4, 8, 5, 7], Z[17, 3, 18, 4], 
  X[20, 13, 17, 14], Y[15, 5, 16, 6], Z[6, 14, 7, 15]], 597}
{{1, -4}, PD[Y[1, 15, 2, 14], X[20, 9, 1, 10], Z[15, 9, 16, 8], 
  Y[2, 13, 3, 14], X[3, 11, 4, 10], X[16, 20, 17, 19], Y[7, 13, 8, 12], 
  Z[11, 7, 12, 6], Y[4, 18, 5, 17], Z[18, 6, 19, 5]], 598}
{{1, -4}, PD[Y[1, 15, 2, 14], Y[20, 9, 1, 10], X[15, 9, 16, 8], 
  Y[2, 13, 3, 14], X[10, 3, 11, 4], X[19, 16, 20, 17], Y[7, 13, 8, 12], 
  Z[11, 7, 12, 6], Y[4, 18, 5, 17], Z[18, 6, 19, 5]], 599}
{{1, -5}, PD[X[1, 5, 2, 4], Y[10, 19, 1, 18], Y[5, 19, 6, 20], 
  Z[2, 15, 3, 14], Z[3, 13, 4, 14], X[17, 12, 18, 13], X[9, 6, 10, 7], 
  Z[20, 16, 17, 15], Y[11, 7, 12, 8], Z[8, 16, 9, 11]], 600}
{{1, -5}, PD[X[1, 5, 2, 4], Y[10, 19, 1, 18], Y[5, 19, 6, 20], 
  Z[2, 15, 3, 14], Z[3, 13, 4, 14], X[17, 12, 18, 13], X[6, 10, 7, 9], 
  Z[20, 16, 17, 15], Y[11, 7, 12, 8], Z[8, 16, 9, 11]], 601}
{{1, -5}, PD[X[1, 5, 2, 4], Y[10, 19, 1, 18], Y[5, 19, 6, 20], 
  Z[2, 15, 3, 14], Z[3, 13, 4, 14], X[12, 18, 13, 17], X[6, 10, 7, 9], 
  Z[20, 16, 17, 15], Y[11, 7, 12, 8], Z[8, 16, 9, 11]], 602}
{{1, -5}, PD[X[1, 5, 2, 4], Y[10, 19, 1, 18], Y[5, 19, 6, 20], 
  Z[2, 15, 3, 14], Z[3, 13, 4, 14], Z[17, 12, 18, 13], X[9, 6, 10, 7], 
  X[15, 20, 16, 17], Y[11, 7, 12, 8], Z[8, 16, 9, 11]], 603}
{{1, -5}, PD[X[1, 5, 2, 4], Y[10, 19, 1, 18], Y[5, 19, 6, 20], 
  Z[2, 15, 3, 14], Z[3, 13, 4, 14], Z[17, 12, 18, 13], X[6, 10, 7, 9], 
  X[20, 16, 17, 15], Y[11, 7, 12, 8], Z[8, 16, 9, 11]], 604}
{{1, -5}, PD[X[1, 5, 2, 4], Y[10, 19, 1, 18], Y[5, 19, 6, 20], 
  Z[2, 15, 3, 14], Z[3, 13, 4, 14], Z[17, 12, 18, 13], X[6, 10, 7, 9], 
  X[15, 20, 16, 17], Y[11, 7, 12, 8], Z[8, 16, 9, 11]], 605}
{{1, -4}, PD[Y[1, 9, 2, 8], Y[20, 16, 1, 15], X[9, 16, 10, 17], 
  Y[2, 7, 3, 8], Z[14, 20, 15, 19], X[10, 14, 11, 13], Y[17, 6, 18, 7], 
  X[3, 18, 4, 19], Y[11, 4, 12, 5], Y[12, 6, 13, 5]], 606}
{{1, -4}, PD[Y[1, 9, 2, 8], Y[20, 16, 1, 15], X[9, 16, 10, 17], 
  Y[2, 7, 3, 8], Z[14, 20, 15, 19], X[13, 10, 14, 11], Y[17, 6, 18, 7], 
  X[18, 4, 19, 3], Y[11, 4, 12, 5], Y[12, 6, 13, 5]], 607}
{{1, -5}, PD[X[1, 11, 2, 10], X[4, 19, 1, 20], Y[11, 6, 12, 7], 
  X[13, 3, 14, 2], Z[9, 15, 10, 14], Z[20, 15, 9, 16], Z[3, 17, 4, 16], 
  Y[18, 6, 19, 5], Y[12, 8, 13, 7], Y[17, 8, 18, 5]], 608}
{{1, -5}, PD[X[1, 11, 2, 10], X[4, 19, 1, 20], Y[11, 6, 12, 7], 
  Z[2, 13, 3, 14], Z[9, 15, 10, 14], Z[20, 15, 9, 16], X[16, 3, 17, 4], 
  Y[18, 6, 19, 5], Y[12, 8, 13, 7], Y[17, 8, 18, 5]], 609}
{{1, -5}, PD[X[1, 11, 2, 10], Y[4, 19, 1, 20], Z[11, 6, 12, 7], 
  X[13, 3, 14, 2], Z[9, 15, 10, 14], Z[20, 15, 9, 16], X[16, 3, 17, 4], 
  Z[18, 6, 19, 5], Z[12, 8, 13, 7], Z[17, 8, 18, 5]], 610}
{{1, -5}, PD[Y[1, 11, 2, 10], X[4, 19, 1, 20], Z[11, 6, 12, 7], 
  X[13, 3, 14, 2], Z[9, 15, 10, 14], Z[20, 15, 9, 16], X[16, 3, 17, 4], 
  Z[18, 6, 19, 5], Z[12, 8, 13, 7], Z[17, 8, 18, 5]], 611}
{{1, -4}, PD[X[1, 10, 2, 9], X[4, 6, 1, 7], Y[10, 20, 11, 19], 
  Y[2, 19, 3, 18], Y[8, 17, 9, 18], Y[7, 17, 8, 16], Y[3, 15, 4, 16], 
  Z[5, 13, 6, 12], Z[20, 13, 5, 14], X[11, 14, 12, 15]], 612}
{{1, -4}, PD[X[1, 10, 2, 9], X[6, 1, 7, 4], Y[10, 20, 11, 19], 
  Y[2, 19, 3, 18], Y[8, 17, 9, 18], Y[7, 17, 8, 16], Y[3, 15, 4, 16], 
  Z[5, 13, 6, 12], Z[20, 13, 5, 14], X[11, 14, 12, 15]], 613}
{{1, -4}, PD[Y[1, 10, 2, 9], X[4, 6, 1, 7], Z[10, 20, 11, 19], 
  X[2, 19, 3, 18], Z[8, 17, 9, 18], Z[7, 17, 8, 16], Z[3, 15, 4, 16], 
  Y[5, 13, 6, 12], Y[20, 13, 5, 14], X[14, 12, 15, 11]], 614}
{{1, -4}, PD[Y[1, 10, 2, 9], X[4, 6, 1, 7], Z[10, 20, 11, 19], 
  X[18, 2, 19, 3], Z[8, 17, 9, 18], Z[7, 17, 8, 16], Z[3, 15, 4, 16], 
  Y[5, 13, 6, 12], Y[20, 13, 5, 14], X[11, 14, 12, 15]], 615}
{{1, -5}, PD[X[1, 10, 2, 11], Y[20, 8, 1, 7], Z[9, 14, 10, 15], 
  X[13, 2, 14, 3], Y[11, 6, 12, 7], X[16, 20, 17, 19], Z[8, 16, 9, 15], 
  Z[3, 19, 4, 18], Y[12, 6, 13, 5], Y[17, 5, 18, 4]], 616}
{{1, -5}, PD[Y[1, 10, 2, 11], X[20, 8, 1, 7], Z[9, 14, 10, 15], 
  X[13, 2, 14, 3], Z[11, 6, 12, 7], X[16, 20, 17, 19], Z[8, 16, 9, 15], 
  Y[3, 19, 4, 18], Z[12, 6, 13, 5], Z[17, 5, 18, 4]], 617}
{{1, -4}, PD[X[1, 16, 2, 17], X[13, 20, 14, 1], Y[15, 4, 16, 5], 
  Z[2, 10, 3, 9], Y[17, 12, 18, 13], Y[19, 6, 20, 7], Y[14, 6, 15, 5], 
  Z[3, 10, 4, 11], X[8, 12, 9, 11], Y[18, 8, 19, 7]], 618}
{{1, -5}, PD[X[1, 15, 2, 14], Y[20, 5, 1, 6], Y[15, 5, 16, 4], 
  Z[2, 9, 3, 10], Y[13, 6, 14, 7], X[19, 16, 20, 17], Z[3, 9, 4, 8], 
  X[10, 8, 11, 7], Y[12, 17, 13, 18], Z[18, 11, 19, 12]], 619}
{{1, -5}, PD[X[1, 15, 2, 14], Y[20, 5, 1, 6], Y[15, 5, 16, 4], 
  Z[2, 9, 3, 10], Y[13, 6, 14, 7], X[16, 20, 17, 19], Z[3, 9, 4, 8], 
  X[10, 8, 11, 7], Y[12, 17, 13, 18], Z[18, 11, 19, 12]], 620}
{{1, -5}, PD[X[1, 15, 2, 14], Y[20, 5, 1, 6], Y[15, 5, 16, 4], 
  Z[2, 9, 3, 10], Y[13, 6, 14, 7], X[16, 20, 17, 19], Z[3, 9, 4, 8], 
  X[7, 10, 8, 11], Y[12, 17, 13, 18], Z[18, 11, 19, 12]], 621}
{{1, -5}, PD[Y[1, 15, 2, 14], X[20, 5, 1, 6], Z[15, 5, 16, 4], 
  Y[2, 9, 3, 10], Z[13, 6, 14, 7], X[16, 20, 17, 19], Y[3, 9, 4, 8], 
  X[7, 10, 8, 11], Z[12, 17, 13, 18], Y[18, 11, 19, 12]], 622}
{{1, -5}, PD[X[1, 17, 2, 16], Y[20, 5, 1, 6], Y[17, 5, 18, 4], 
  Z[2, 9, 3, 10], Y[15, 6, 16, 7], Y[19, 13, 20, 12], Y[18, 13, 19, 14], 
  Z[3, 9, 4, 8], X[10, 8, 11, 7], X[14, 12, 15, 11]], 623}
{{1, -5}, PD[Y[1, 17, 2, 16], X[20, 5, 1, 6], Z[17, 5, 18, 4], 
  Y[2, 9, 3, 10], Z[15, 6, 16, 7], Z[19, 13, 20, 12], Z[18, 13, 19, 14], 
  Y[3, 9, 4, 8], X[7, 10, 8, 11], X[11, 14, 12, 15]], 624}
{{1, -4}, PD[X[1, 18, 2, 17], X[5, 1, 6, 14], Y[18, 5, 19, 4], 
  Z[2, 9, 3, 10], Y[16, 6, 17, 7], Z[13, 19, 14, 20], Z[3, 9, 4, 8], 
  X[10, 8, 11, 7], Y[15, 12, 16, 11], Y[20, 12, 15, 13]], 625}
{{1, -4}, PD[X[1, 19, 2, 18], Y[16, 7, 1, 8], Y[19, 5, 20, 4], 
  Z[2, 11, 3, 12], Y[17, 8, 18, 9], Y[15, 7, 16, 6], Z[5, 15, 6, 14], 
  X[20, 14, 17, 13], Z[3, 11, 4, 10], X[12, 10, 13, 9]], 626}
{{1, -4}, PD[Y[1, 19, 2, 18], Y[16, 7, 1, 8], X[19, 5, 20, 4], 
  Y[2, 11, 3, 12], X[8, 18, 9, 17], Y[15, 7, 16, 6], Z[5, 15, 6, 14], 
  Z[20, 14, 17, 13], Y[3, 11, 4, 10], X[12, 10, 13, 9]], 627}
{{1, -5}, PD[X[1, 19, 2, 18], Y[16, 8, 1, 7], Z[19, 5, 20, 4], 
  Y[2, 12, 3, 11], Z[17, 15, 18, 14], Z[6, 16, 7, 15], X[8, 6, 9, 5], 
  Z[20, 9, 17, 10], Y[3, 12, 4, 13], X[10, 14, 11, 13]], 628}
{{1, -5}, PD[X[1, 19, 2, 18], Y[16, 8, 1, 7], Z[19, 5, 20, 4], 
  Y[2, 12, 3, 11], Z[17, 15, 18, 14], Z[6, 16, 7, 15], X[8, 6, 9, 5], 
  Z[20, 9, 17, 10], Y[3, 12, 4, 13], X[13, 10, 14, 11]], 629}
{{1, -5}, PD[X[1, 19, 2, 18], Y[16, 8, 1, 7], Z[19, 5, 20, 4], 
  Y[2, 12, 3, 11], Z[17, 15, 18, 14], Z[6, 16, 7, 15], X[5, 8, 6, 9], 
  Z[20, 9, 17, 10], Y[3, 12, 4, 13], X[10, 14, 11, 13]], 630}
{{1, -5}, PD[Y[1, 19, 2, 18], Y[16, 8, 1, 7], X[19, 5, 20, 4], 
  Y[2, 12, 3, 11], Z[17, 15, 18, 14], Z[6, 16, 7, 15], X[5, 8, 6, 9], 
  Z[20, 9, 17, 10], Y[3, 12, 4, 13], X[10, 14, 11, 13]], 631}
{{1, -5}, PD[Y[1, 19, 2, 18], Y[16, 8, 1, 7], Z[19, 5, 20, 4], 
  Y[2, 12, 3, 11], X[17, 15, 18, 14], Z[6, 16, 7, 15], X[8, 6, 9, 5], 
  Z[20, 9, 17, 10], Y[3, 12, 4, 13], X[13, 10, 14, 11]], 632}
{{1, -4}, PD[Y[1, 17, 2, 18], Y[14, 10, 1, 9], Z[16, 2, 17, 3], 
  X[18, 12, 19, 13], Z[8, 14, 9, 13], X[10, 4, 11, 3], Z[15, 12, 16, 11], 
  Z[19, 6, 20, 5], X[4, 8, 5, 7], Z[20, 6, 15, 7]], 633}
{{1, -4}, PD[Y[1, 17, 2, 18], Y[14, 10, 1, 9], Z[16, 2, 17, 3], 
  X[18, 12, 19, 13], Z[8, 14, 9, 13], X[3, 10, 4, 11], Z[15, 12, 16, 11], 
  Z[19, 6, 20, 5], X[4, 8, 5, 7], Z[20, 6, 15, 7]], 634}
{{1, -4}, PD[Y[1, 17, 2, 18], Y[14, 10, 1, 9], Z[16, 2, 17, 3], 
  X[18, 12, 19, 13], Z[8, 14, 9, 13], Z[10, 4, 11, 3], X[15, 12, 16, 11], 
  Y[19, 6, 20, 5], X[4, 8, 5, 7], Y[20, 6, 15, 7]], 635}
{{1, -4}, PD[Y[1, 17, 2, 18], Y[14, 10, 1, 9], Z[16, 2, 17, 3], 
  X[18, 12, 19, 13], Z[8, 14, 9, 13], Z[10, 4, 11, 3], X[15, 12, 16, 11], 
  Z[19, 6, 20, 5], X[4, 8, 5, 7], Z[20, 6, 15, 7]], 636}
{{1, -4}, PD[Y[1, 17, 2, 18], Y[14, 10, 1, 9], Z[16, 2, 17, 3], 
  X[18, 12, 19, 13], Z[8, 14, 9, 13], Z[10, 4, 11, 3], X[11, 15, 12, 16], 
  Y[19, 6, 20, 5], X[4, 8, 5, 7], Y[20, 6, 15, 7]], 637}
{{1, -4}, PD[Y[1, 17, 2, 18], Y[14, 10, 1, 9], Z[16, 2, 17, 3], 
  X[18, 12, 19, 13], Z[8, 14, 9, 13], Z[10, 4, 11, 3], X[11, 15, 12, 16], 
  Z[19, 6, 20, 5], X[4, 8, 5, 7], Z[20, 6, 15, 7]], 638}
{{1, -4}, PD[X[1, 19, 2, 18], Y[12, 5, 1, 6], X[19, 14, 20, 15], 
  Z[2, 15, 3, 16], Y[17, 6, 18, 7], Y[11, 5, 12, 4], Z[13, 10, 14, 11], 
  Z[20, 10, 13, 9], X[8, 3, 9, 4], Y[16, 8, 17, 7]], 639}
{{1, -4}, PD[X[1, 7, 2, 8], Y[4, 16, 1, 17], Z[6, 11, 7, 12], 
  X[10, 2, 11, 3], Y[8, 18, 9, 17], Y[3, 20, 4, 19], X[15, 12, 16, 13], 
  Z[5, 14, 6, 15], Y[9, 18, 10, 19], Z[20, 14, 5, 13]], 640}
{{1, -4}, PD[X[1, 7, 2, 8], Y[4, 16, 1, 17], Z[6, 11, 7, 12], 
  Z[2, 11, 3, 10], Y[8, 18, 9, 17], X[3, 20, 4, 19], X[15, 12, 16, 13], 
  Z[5, 14, 6, 15], Y[9, 18, 10, 19], Z[20, 14, 5, 13]], 641}
{{1, -4}, PD[X[1, 7, 2, 8], Y[4, 16, 1, 17], Z[6, 11, 7, 12], 
  Z[2, 11, 3, 10], Y[8, 18, 9, 17], X[19, 3, 20, 4], X[15, 12, 16, 13], 
  Z[5, 14, 6, 15], Y[9, 18, 10, 19], Z[20, 14, 5, 13]], 642}
{{1, -2}, PD[Y[1, 14, 2, 15], X[4, 10, 1, 9], X[13, 18, 14, 19], 
  Y[2, 18, 3, 17], Z[15, 8, 16, 9], X[6, 4, 7, 3], Y[10, 20, 11, 19], 
  Y[12, 6, 13, 5], Z[16, 8, 17, 7], Z[20, 12, 5, 11]], 643}
{{1, -2}, PD[Y[1, 14, 2, 15], X[4, 10, 1, 9], X[13, 18, 14, 19], 
  Y[2, 18, 3, 17], Z[15, 8, 16, 9], X[6, 4, 7, 3], Z[10, 20, 11, 19], 
  Z[12, 6, 13, 5], Z[16, 8, 17, 7], Y[20, 12, 5, 11]], 644}
{{1, -4}, PD[X[1, 7, 2, 6], X[14, 1, 15, 10], Y[7, 18, 8, 17], 
  Y[2, 17, 3, 16], Y[5, 15, 6, 16], Y[9, 19, 10, 20], Y[13, 18, 14, 19], 
  X[8, 13, 9, 12], Y[3, 12, 4, 11], Y[4, 20, 5, 11]], 645}
{{1, -4}, PD[X[1, 7, 2, 6], Y[10, 14, 1, 15], X[7, 18, 8, 17], 
  Y[2, 17, 3, 16], Y[5, 15, 6, 16], X[19, 10, 20, 9], Z[13, 18, 14, 19], 
  Y[8, 13, 9, 12], Y[3, 12, 4, 11], Y[4, 20, 5, 11]], 646}
{{1, -5}, PD[X[1, 7, 2, 6], Y[10, 14, 1, 15], Y[7, 18, 8, 17], 
  X[16, 2, 17, 3], Y[5, 15, 6, 16], Y[9, 19, 10, 20], X[13, 18, 14, 19], 
  Y[8, 13, 9, 12], Y[3, 12, 4, 11], Y[4, 20, 5, 11]], 647}
{{1, -5}, PD[X[1, 7, 2, 6], Y[10, 14, 1, 15], Y[7, 18, 8, 17], 
  Y[2, 17, 3, 16], X[5, 15, 6, 16], Y[9, 19, 10, 20], X[13, 18, 14, 19], 
  Y[8, 13, 9, 12], Y[3, 12, 4, 11], Y[4, 20, 5, 11]], 648}
{{1, -5}, PD[X[1, 7, 2, 6], Y[10, 14, 1, 15], Y[7, 18, 8, 17], 
  Y[2, 17, 3, 16], Y[5, 15, 6, 16], X[19, 10, 20, 9], X[13, 18, 14, 19], 
  Y[8, 13, 9, 12], Y[3, 12, 4, 11], Y[4, 20, 5, 11]], 649}
{{1, -5}, PD[X[1, 7, 2, 6], Y[10, 14, 1, 15], Y[7, 18, 8, 17], 
  Y[2, 17, 3, 16], Y[5, 15, 6, 16], Y[9, 19, 10, 20], X[13, 18, 14, 19], 
  X[8, 13, 9, 12], Y[3, 12, 4, 11], Y[4, 20, 5, 11]], 650}
{{1, -4}, PD[Y[1, 7, 2, 6], X[10, 14, 1, 15], Z[7, 18, 8, 17], 
  X[2, 17, 3, 16], Z[5, 15, 6, 16], Z[9, 19, 10, 20], Z[13, 18, 14, 19], 
  X[12, 8, 13, 9], Z[3, 12, 4, 11], Z[4, 20, 5, 11]], 651}
{{1, -4}, PD[Y[1, 7, 2, 6], X[10, 14, 1, 15], Z[7, 18, 8, 17], 
  X[16, 2, 17, 3], Z[5, 15, 6, 16], Z[9, 19, 10, 20], X[13, 18, 14, 19], 
  Z[8, 13, 9, 12], Z[3, 12, 4, 11], Z[4, 20, 5, 11]], 652}
{{1, -4}, PD[Y[1, 7, 2, 6], X[10, 14, 1, 15], Z[7, 18, 8, 17], 
  X[16, 2, 17, 3], Z[5, 15, 6, 16], Z[9, 19, 10, 20], Z[13, 18, 14, 19], 
  X[8, 13, 9, 12], Z[3, 12, 4, 11], Z[4, 20, 5, 11]], 653}
{{1, -4}, PD[Y[1, 7, 2, 6], Y[10, 14, 1, 15], X[7, 18, 8, 17], 
  Y[2, 17, 3, 16], X[5, 15, 6, 16], X[19, 10, 20, 9], Z[13, 18, 14, 19], 
  Y[8, 13, 9, 12], Y[3, 12, 4, 11], Y[4, 20, 5, 11]], 654}
{{1, -4}, PD[Y[1, 7, 2, 6], Y[10, 14, 1, 15], X[7, 18, 8, 17], 
  Y[2, 17, 3, 16], X[15, 6, 16, 5], X[9, 19, 10, 20], Z[13, 18, 14, 19], 
  Y[8, 13, 9, 12], Y[3, 12, 4, 11], Y[4, 20, 5, 11]], 655}
{{1, -4}, PD[Y[1, 7, 2, 6], Y[10, 14, 1, 15], X[7, 18, 8, 17], 
  Y[2, 17, 3, 16], X[15, 6, 16, 5], Y[9, 19, 10, 20], X[18, 14, 19, 13], 
  Y[8, 13, 9, 12], Y[3, 12, 4, 11], Y[4, 20, 5, 11]], 656}
{{1, -4}, PD[Y[1, 10, 2, 11], X[20, 15, 1, 16], Z[9, 2, 10, 3], 
  Z[11, 17, 12, 16], Y[19, 7, 20, 6], X[14, 8, 15, 7], Y[3, 8, 4, 9], 
  Y[17, 13, 18, 12], Z[5, 19, 6, 18], X[4, 14, 5, 13]], 657}
{{1, -4}, PD[X[1, 17, 2, 18], X[14, 6, 15, 1], Y[16, 9, 17, 10], 
  Y[2, 9, 3, 8], Z[18, 13, 19, 14], X[5, 11, 6, 12], Y[15, 11, 16, 10], 
  Y[3, 7, 4, 8], Y[12, 19, 13, 20], Y[4, 7, 5, 20]], 658}


==> HARD EPD CODES/NEW_Hard_Markers_7_Crossings_8.txt <==
{{1, -3}, PD[X[1, 11, 2, 10], Y[8, 15, 1, 16], Z[11, 5, 12, 4], 
  Y[2, 13, 3, 14], Z[9, 7, 10, 6], Z[16, 7, 9, 8], Z[14, 5, 15, 6], 
  Z[12, 3, 13, 4]], 1}
{{1, -3}, PD[Y[1, 11, 2, 10], Y[8, 15, 1, 16], Z[11, 5, 12, 4], 
  Y[2, 13, 3, 14], Z[9, 7, 10, 6], Z[16, 7, 9, 8], X[14, 5, 15, 6], 
  Z[12, 3, 13, 4]], 2}


==> HARD EPD CODES/NEW_Hard_Markers_7_Crossings_9.txt <==
{{1, 0}, PD[Y[1, 10, 2, 11], X[18, 4, 1, 3], X[9, 12, 10, 13], 
  Y[2, 12, 3, 11], Y[17, 8, 18, 9], Z[4, 14, 5, 13], Y[16, 8, 17, 7], 
  Y[14, 6, 15, 5], Z[6, 16, 7, 15]], 1}
{{1, 0}, PD[Y[1, 10, 2, 11], X[18, 4, 1, 3], X[9, 12, 10, 13], 
  Y[2, 12, 3, 11], Z[17, 8, 18, 9], Y[4, 14, 5, 13], Z[16, 8, 17, 7], 
  Z[14, 6, 15, 5], Y[6, 16, 7, 15]], 2}
{{1, -2}, PD[Y[1, 10, 2, 11], X[18, 4, 1, 3], X[9, 12, 10, 13], 
  Y[2, 12, 3, 11], Y[17, 6, 18, 7], Z[4, 14, 5, 13], Z[8, 16, 9, 15], 
  Z[7, 16, 8, 17], Z[5, 14, 6, 15]], 3}
{{1, -2}, PD[Y[1, 10, 2, 11], X[18, 4, 1, 3], X[9, 12, 10, 13], 
  Y[2, 12, 3, 11], Z[17, 6, 18, 7], Y[4, 14, 5, 13], Y[8, 16, 9, 15], 
  Y[7, 16, 8, 17], Y[5, 14, 6, 15]], 4}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], Y[15, 6, 16, 7], 
  Z[2, 12, 3, 11], Y[17, 8, 18, 9], X[10, 8, 11, 7], Y[14, 4, 15, 3], 
  Z[5, 12, 6, 13], Y[13, 4, 14, 5]], 5}
{{1, -2}, PD[X[1, 16, 2, 17], Y[18, 10, 1, 9], Z[15, 6, 16, 7], 
  Y[2, 12, 3, 11], Y[17, 8, 18, 9], X[10, 8, 11, 7], Z[14, 4, 15, 3], 
  Y[5, 12, 6, 13], Z[13, 4, 14, 5]], 6}
{{1, 0}, PD[Y[10, 1, 11, 2], Y[9, 1, 10, 18], Y[11, 3, 12, 2], 
  X[17, 5, 18, 4], X[8, 13, 9, 14], Z[3, 13, 4, 12], Y[16, 7, 17, 8], 
  Z[5, 15, 6, 14], Y[15, 7, 16, 6]], 7}
{{1, 0}, PD[Y[10, 1, 11, 2], Y[9, 1, 10, 18], Y[11, 3, 12, 2], 
  X[17, 5, 18, 4], X[8, 13, 9, 14], Z[3, 13, 4, 12], Z[16, 7, 17, 8], 
  Y[5, 15, 6, 14], Z[15, 7, 16, 6]], 8}
{{1, -2}, PD[Y[1, 10, 2, 11], Y[18, 8, 1, 7], Z[9, 16, 10, 17], 
  X[2, 16, 3, 15], X[11, 6, 12, 7], Y[17, 8, 18, 9], Y[3, 12, 4, 13], 
  Z[14, 6, 15, 5], Y[4, 14, 5, 13]], 9}
{{1, -2}, PD[Y[1, 10, 2, 11], Y[18, 8, 1, 7], Z[9, 16, 10, 17], 
  X[2, 16, 3, 15], X[11, 6, 12, 7], Y[17, 8, 18, 9], Z[3, 12, 4, 13], 
  Y[14, 6, 15, 5], Z[4, 14, 5, 13]], 10}
{{1, -4}, PD[X[1, 9, 2, 8], Y[14, 17, 1, 16], Y[9, 5, 10, 4], 
  Z[2, 11, 3, 12], Y[7, 16, 8, 15], Y[13, 17, 14, 18], X[5, 13, 6, 12], 
  Y[10, 3, 11, 4], Z[18, 7, 15, 6]], 11}
{{1, -4}, PD[X[1, 9, 2, 8], Y[14, 17, 1, 16], Y[9, 5, 10, 4], 
  Z[2, 11, 3, 12], Y[7, 16, 8, 15], Y[13, 17, 14, 18], X[12, 5, 13, 6], 
  Y[10, 3, 11, 4], Z[18, 7, 15, 6]], 12}
{{1, -4}, PD[X[1, 9, 2, 8], Y[14, 17, 1, 16], Z[9, 5, 10, 4], 
  Y[2, 11, 3, 12], Y[7, 16, 8, 15], Y[13, 17, 14, 18], X[5, 13, 6, 12], 
  Z[10, 3, 11, 4], Z[18, 7, 15, 6]], 13}
{{1, -4}, PD[X[1, 9, 2, 8], Y[14, 17, 1, 16], Z[9, 5, 10, 4], 
  Y[2, 11, 3, 12], Y[7, 16, 8, 15], Y[13, 17, 14, 18], X[12, 5, 13, 6], 
  Z[10, 3, 11, 4], Z[18, 7, 15, 6]], 14}
{{1, -4}, PD[Y[1, 13, 2, 14], X[10, 7, 1, 8], Z[12, 2, 13, 3], 
  Z[14, 9, 15, 8], Y[9, 16, 10, 15], X[6, 17, 7, 16], Y[3, 17, 4, 18], 
  Z[11, 6, 12, 5], Y[4, 11, 5, 18]], 15}
{{1, -3}, PD[Y[1, 13, 2, 12], Y[10, 17, 1, 18], Z[13, 7, 14, 6], 
  X[2, 6, 3, 5], Z[11, 9, 12, 8], Z[18, 9, 11, 10], X[7, 17, 8, 16], 
  Z[14, 4, 15, 3], Y[4, 16, 5, 15]], 16}
{{1, -4}, PD[Y[7, 2, 8, 1], Y[8, 4, 9, 1], X[6, 10, 7, 9], Z[2, 17, 3, 16], 
  Z[3, 15, 4, 16], Y[5, 13, 6, 12], Z[10, 18, 11, 17], X[11, 14, 12, 15], 
  Y[18, 13, 5, 14]], 17}
{{1, -2}, PD[X[1, 4, 2, 5], Y[14, 8, 1, 7], Y[3, 17, 4, 16], Y[2, 17, 3, 18], 
  Z[5, 12, 6, 13], Z[6, 14, 7, 13], X[8, 12, 9, 11], Z[15, 10, 16, 11], 
  Z[18, 10, 15, 9]], 18}
{{1, -2}, PD[X[1, 4, 2, 5], Y[14, 8, 1, 7], Z[3, 17, 4, 16], Z[2, 17, 3, 18], 
  Z[5, 12, 6, 13], Z[6, 14, 7, 13], X[8, 12, 9, 11], Y[15, 10, 16, 11], 
  Y[18, 10, 15, 9]], 19}
{{1, -2}, PD[Y[15, 1, 16, 2], Y[14, 1, 15, 6], X[16, 11, 17, 10], 
  X[2, 5, 3, 6], Y[13, 11, 14, 12], Y[17, 7, 18, 8], Z[9, 5, 10, 4], 
  Y[3, 9, 4, 8], Z[12, 18, 7, 13]], 20}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 18], X[9, 12, 10, 13], X[2, 5, 3, 6], 
  Z[17, 7, 18, 6], Y[11, 16, 12, 17], Y[10, 16, 11, 15], Z[13, 4, 14, 5], 
  Y[3, 14, 4, 15]], 21}
{{1, -4}, PD[Y[1, 7, 2, 6], Y[18, 10, 1, 9], Z[7, 3, 8, 2], X[5, 9, 6, 8], 
  X[14, 17, 15, 18], Z[10, 15, 11, 16], Y[3, 12, 4, 13], Y[4, 14, 5, 13], 
  Y[16, 11, 17, 12]], 22}
{{1, -2}, PD[Y[1, 7, 2, 6], Y[10, 13, 1, 14], X[7, 13, 8, 12], 
  Y[2, 18, 3, 17], X[16, 6, 17, 5], Z[14, 9, 15, 10], Y[8, 15, 9, 16], 
  Z[11, 4, 12, 5], Z[18, 4, 11, 3]], 23}
{{1, -2}, PD[Y[8, 2, 9, 1], Y[9, 18, 10, 1], X[7, 11, 8, 10], 
  Z[2, 11, 3, 12], X[12, 17, 13, 18], Z[6, 14, 7, 13], Z[3, 16, 4, 17], 
  Z[5, 14, 6, 15], Y[15, 4, 16, 5]], 24}
{{1, -4}, PD[Y[16, 2, 17, 1], Y[17, 14, 18, 1], Y[15, 8, 16, 9], 
  X[2, 8, 3, 7], X[6, 14, 7, 13], Y[18, 10, 15, 9], Y[3, 12, 4, 13], 
  Y[5, 10, 6, 11], Z[11, 4, 12, 5]], 25}
{{1, -4}, PD[X[1, 14, 2, 15], Y[18, 5, 1, 6], Y[13, 4, 14, 5], 
  Z[2, 12, 3, 11], Y[15, 8, 16, 9], Z[6, 17, 7, 18], Y[12, 4, 13, 3], 
  X[10, 8, 11, 7], Y[16, 10, 17, 9]], 26}
{{1, -4}, PD[X[1, 14, 2, 15], Y[18, 5, 1, 6], Y[13, 4, 14, 5], 
  Z[2, 12, 3, 11], Y[15, 8, 16, 9], Z[6, 17, 7, 18], Y[12, 4, 13, 3], 
  X[7, 10, 8, 11], Y[16, 10, 17, 9]], 27}
{{1, -4}, PD[Y[1, 10, 2, 11], Y[18, 7, 1, 8], X[9, 6, 10, 7], 
  Y[2, 13, 3, 14], X[11, 16, 12, 17], Z[8, 17, 9, 18], Y[5, 13, 6, 12], 
  Y[3, 15, 4, 14], Z[15, 5, 16, 4]], 28}
{{1, -4}, PD[Y[1, 10, 2, 11], Y[18, 7, 1, 8], X[9, 6, 10, 7], 
  Y[2, 13, 3, 14], X[16, 12, 17, 11], Z[8, 17, 9, 18], Y[5, 13, 6, 12], 
  Y[3, 15, 4, 14], Z[15, 5, 16, 4]], 29}
{{1, -4}, PD[Y[1, 9, 2, 8], Y[18, 12, 1, 11], X[9, 12, 10, 13], 
  X[2, 6, 3, 5], Z[7, 17, 8, 16], Z[10, 18, 11, 17], Y[13, 7, 14, 6], 
  Z[3, 14, 4, 15], Z[4, 16, 5, 15]], 30}
{{1, -5}, PD[X[1, 11, 2, 10], Y[8, 13, 1, 14], Z[11, 17, 12, 16], 
  Z[2, 16, 3, 15], Z[9, 6, 10, 7], Z[14, 6, 9, 5], X[7, 4, 8, 5], 
  Z[12, 17, 13, 18], Z[3, 18, 4, 15]], 31}
{{1, -5}, PD[X[1, 11, 2, 10], Y[8, 13, 1, 14], Z[11, 17, 12, 16], 
  Z[2, 16, 3, 15], Z[9, 6, 10, 7], Z[14, 6, 9, 5], X[4, 8, 5, 7], 
  Z[12, 17, 13, 18], Z[3, 18, 4, 15]], 32}
{{1, -5}, PD[Y[1, 11, 2, 10], Y[18, 7, 1, 8], Z[11, 3, 12, 2], 
  Z[9, 16, 10, 17], Z[8, 16, 9, 15], X[17, 14, 18, 15], X[6, 3, 7, 4], 
  Z[12, 6, 13, 5], Z[13, 4, 14, 5]], 33}
{{1, -5}, PD[Y[1, 11, 2, 10], Y[18, 7, 1, 8], Z[11, 3, 12, 2], 
  Z[9, 16, 10, 17], Z[8, 16, 9, 15], X[17, 14, 18, 15], X[3, 7, 4, 6], 
  Z[12, 6, 13, 5], Z[13, 4, 14, 5]], 34}
{{1, -3}, PD[Y[1, 10, 2, 11], Y[18, 7, 1, 8], X[9, 6, 10, 7], 
  X[2, 15, 3, 16], Z[11, 16, 12, 17], Z[8, 17, 9, 18], Y[5, 15, 6, 14], 
  Y[3, 13, 4, 12], Z[13, 5, 14, 4]], 35}
{{1, -3}, PD[Y[1, 10, 2, 11], Y[18, 7, 1, 8], X[9, 6, 10, 7], 
  Y[2, 15, 3, 16], X[16, 12, 17, 11], Z[8, 17, 9, 18], Y[5, 15, 6, 14], 
  Y[3, 13, 4, 12], Z[13, 5, 14, 4]], 36}
{{1, -2}, PD[Y[1, 12, 2, 13], Y[18, 7, 1, 8], Z[11, 2, 12, 3], 
  X[13, 16, 14, 17], Z[8, 17, 9, 18], X[6, 10, 7, 9], Y[3, 10, 4, 11], 
  Z[15, 5, 16, 4], Z[14, 5, 15, 6]], 37}
{{1, -2}, PD[X[1, 9, 2, 8], Y[6, 17, 1, 18], Z[9, 5, 10, 4], Y[2, 11, 3, 12], 
  Z[7, 14, 8, 15], Z[18, 14, 7, 13], Y[5, 17, 6, 16], Z[10, 3, 11, 4], 
  X[12, 16, 13, 15]], 38}
{{1, -4}, PD[X[1, 4, 2, 5], Y[18, 9, 1, 10], Z[3, 16, 4, 17], 
  Z[2, 16, 3, 15], Z[5, 12, 6, 13], X[10, 13, 11, 14], Y[17, 9, 18, 8], 
  Y[14, 7, 15, 8], Y[11, 6, 12, 7]], 39}
{{1, -4}, PD[Y[1, 10, 2, 11], Y[18, 7, 1, 8], X[9, 6, 10, 7], 
  Y[2, 12, 3, 11], Z[8, 17, 9, 18], Y[5, 15, 6, 14], Z[12, 4, 13, 3], 
  X[16, 14, 17, 13], Y[4, 15, 5, 16]], 40}
{{1, -4}, PD[Y[1, 10, 2, 11], Y[18, 7, 1, 8], X[9, 6, 10, 7], 
  Y[2, 12, 3, 11], Z[8, 17, 9, 18], Y[5, 15, 6, 14], Z[12, 4, 13, 3], 
  X[13, 16, 14, 17], Y[4, 15, 5, 16]], 41}
{{1, -4}, PD[X[1, 17, 2, 16], Y[10, 5, 1, 6], Y[17, 5, 18, 4], 
  Z[2, 13, 3, 12], Y[15, 6, 16, 7], X[18, 10, 15, 9], Z[3, 13, 4, 14], 
  Y[11, 7, 12, 8], Z[8, 14, 9, 11]], 42}
{{1, -4}, PD[Y[1, 17, 2, 16], Y[10, 5, 1, 6], X[17, 5, 18, 4], 
  Y[2, 13, 3, 12], X[6, 16, 7, 15], Y[9, 18, 10, 15], Y[3, 13, 4, 14], 
  Z[11, 7, 12, 8], Y[8, 14, 9, 11]], 43}


==> HARD EPD CODES/NEW_Hard_Markers_8_Crossings_10.txt <==
{{1, 0}, PD[Y[1, 16, 2, 15], X[10, 4, 1, 3], X[16, 13, 17, 14], 
  Y[2, 14, 3, 15], Y[9, 18, 10, 17], Y[4, 12, 5, 13], Y[8, 18, 9, 19], 
  Z[11, 5, 12, 6], Z[19, 7, 20, 8], Y[6, 20, 7, 11]], 1}
{{1, 0}, PD[Y[1, 16, 2, 15], X[10, 4, 1, 3], X[16, 13, 17, 14], 
  Y[2, 14, 3, 15], Z[9, 18, 10, 17], Z[4, 12, 5, 13], Z[8, 18, 9, 19], 
  Y[11, 5, 12, 6], Y[19, 7, 20, 8], Z[6, 20, 7, 11]], 2}
{{1, -4}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], Y[7, 14, 8, 15], 
  Y[2, 11, 3, 12], Y[9, 20, 10, 19], Z[17, 6, 18, 5], Z[15, 6, 16, 7], 
  X[16, 13, 11, 14], Y[3, 13, 4, 12], Z[20, 4, 17, 5]], 3}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 17], Y[7, 12, 8, 13], 
  Y[2, 20, 3, 19], Y[9, 16, 10, 17], X[18, 16, 19, 15], Z[13, 6, 14, 7], 
  Z[11, 4, 12, 5], Z[20, 4, 11, 3], Z[14, 6, 15, 5]], 4}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 17], Z[7, 12, 8, 13], 
  Z[2, 20, 3, 19], Y[9, 16, 10, 17], X[18, 16, 19, 15], Y[13, 6, 14, 7], 
  Y[11, 4, 12, 5], Y[20, 4, 11, 3], Y[14, 6, 15, 5]], 5}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 17, 1, 16], Y[7, 13, 8, 14], 
  Y[2, 19, 3, 18], Y[9, 15, 10, 16], X[17, 15, 18, 14], Y[6, 13, 7, 12], 
  Z[19, 6, 20, 5], Y[3, 11, 4, 12], Z[20, 4, 11, 5]], 6}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 17, 1, 16], Z[7, 13, 8, 14], 
  Z[2, 19, 3, 18], Y[9, 15, 10, 16], X[17, 15, 18, 14], Z[6, 13, 7, 12], 
  Y[19, 6, 20, 5], Z[3, 11, 4, 12], Y[20, 4, 11, 5]], 7}
{{1, -4}, PD[X[1, 14, 2, 15], Y[16, 18, 1, 19], X[6, 14, 7, 13], 
  Z[2, 10, 3, 9], Y[15, 20, 16, 19], Z[17, 7, 18, 8], Y[12, 4, 13, 3], 
  Z[5, 10, 6, 11], Y[8, 20, 9, 17], Y[11, 4, 12, 5]], 8}
{{1, -4}, PD[X[1, 14, 2, 15], Y[16, 18, 1, 19], Z[13, 6, 14, 7], 
  X[2, 10, 3, 9], Y[15, 20, 16, 19], Z[17, 7, 18, 8], Z[12, 4, 13, 3], 
  Y[5, 10, 6, 11], Y[8, 20, 9, 17], Z[11, 4, 12, 5]], 9}
{{1, -3}, PD[X[1, 18, 2, 17], Y[10, 14, 1, 15], X[6, 18, 7, 19], 
  Y[2, 12, 3, 13], Z[16, 9, 17, 8], Z[15, 9, 16, 10], Z[13, 7, 14, 8], 
  Z[19, 3, 20, 4], Y[5, 12, 6, 11], Z[20, 5, 11, 4]], 10}
{{1, -2}, PD[X[1, 18, 2, 17], Y[10, 14, 1, 15], Y[18, 7, 19, 6], 
  Z[2, 12, 3, 13], Z[16, 9, 17, 8], Z[15, 9, 16, 10], X[13, 7, 14, 8], 
  Y[19, 3, 20, 4], Z[5, 12, 6, 11], Y[20, 5, 11, 4]], 11}
{{1, -3}, PD[X[1, 18, 2, 17], Y[10, 14, 1, 15], Z[18, 7, 19, 6], 
  X[2, 12, 3, 13], Z[16, 9, 17, 8], Z[15, 9, 16, 10], Z[13, 7, 14, 8], 
  Z[19, 3, 20, 4], Y[5, 12, 6, 11], Z[20, 5, 11, 4]], 12}
{{1, -2}, PD[X[1, 18, 2, 17], Y[10, 14, 1, 15], Z[18, 7, 19, 6], 
  Y[2, 12, 3, 13], Z[16, 9, 17, 8], Z[15, 9, 16, 10], X[13, 7, 14, 8], 
  Z[19, 3, 20, 4], Y[5, 12, 6, 11], Z[20, 5, 11, 4]], 13}
{{1, -2}, PD[Y[1, 18, 2, 17], Y[10, 14, 1, 15], X[18, 7, 19, 6], 
  X[2, 12, 3, 13], Z[16, 9, 17, 8], Z[15, 9, 16, 10], Z[13, 7, 14, 8], 
  Y[19, 3, 20, 4], Z[5, 12, 6, 11], Y[20, 5, 11, 4]], 14}
{{1, -2}, PD[Y[1, 18, 2, 17], Y[10, 14, 1, 15], X[18, 7, 19, 6], 
  X[2, 12, 3, 13], Z[16, 9, 17, 8], Z[15, 9, 16, 10], Z[13, 7, 14, 8], 
  Z[19, 3, 20, 4], Y[5, 12, 6, 11], Z[20, 5, 11, 4]], 15}
{{1, -3}, PD[Y[1, 18, 2, 17], Y[10, 14, 1, 15], X[18, 7, 19, 6], 
  Y[2, 12, 3, 13], Z[16, 9, 17, 8], Z[15, 9, 16, 10], X[13, 7, 14, 8], 
  Z[19, 3, 20, 4], Y[5, 12, 6, 11], Z[20, 5, 11, 4]], 16}
{{1, -3}, PD[Y[1, 18, 2, 17], Y[10, 14, 1, 15], Z[18, 7, 19, 6], 
  X[2, 12, 3, 13], Z[16, 9, 17, 8], Z[15, 9, 16, 10], X[7, 14, 8, 13], 
  Z[19, 3, 20, 4], Y[5, 12, 6, 11], Z[20, 5, 11, 4]], 17}
{{1, -4}, PD[X[1, 5, 2, 4], X[11, 1, 12, 20], Y[5, 15, 6, 14], 
  Y[2, 14, 3, 13], Y[3, 12, 4, 13], Z[19, 7, 20, 6], Y[10, 15, 11, 16], 
  Z[18, 9, 19, 10], Y[7, 17, 8, 16], Z[17, 9, 18, 8]], 18}
{{1, -4}, PD[X[1, 5, 2, 4], Y[20, 11, 1, 12], X[5, 15, 6, 14], 
  Y[2, 14, 3, 13], Y[3, 12, 4, 13], Y[19, 7, 20, 6], Z[10, 15, 11, 16], 
  Y[18, 9, 19, 10], Z[7, 17, 8, 16], Y[17, 9, 18, 8]], 19}
{{1, -6}, PD[Y[1, 15, 2, 16], Y[4, 7, 1, 8], X[14, 17, 15, 18], 
  Y[2, 17, 3, 16], Z[8, 3, 9, 4], Z[6, 18, 7, 19], Y[13, 9, 14, 10], 
  X[19, 13, 20, 12], Z[5, 11, 6, 12], Z[10, 11, 5, 20]], 20}
{{1, -6}, PD[Y[1, 15, 2, 16], Y[4, 7, 1, 8], X[14, 17, 15, 18], 
  Y[2, 17, 3, 16], Z[8, 3, 9, 4], Z[6, 18, 7, 19], Y[13, 9, 14, 10], 
  X[12, 19, 13, 20], Z[5, 11, 6, 12], Z[10, 11, 5, 20]], 21}
{{1, -6}, PD[X[1, 6, 2, 7], Y[8, 18, 1, 19], Z[5, 15, 6, 14], 
  Z[2, 11, 3, 12], Y[7, 20, 8, 19], Z[17, 14, 18, 13], Z[4, 10, 5, 9], 
  X[15, 10, 16, 11], Z[3, 16, 4, 9], Y[12, 17, 13, 20]], 22}
{{1, -6}, PD[X[1, 6, 2, 7], Y[8, 18, 1, 19], Z[5, 15, 6, 14], 
  Z[2, 11, 3, 12], Y[7, 20, 8, 19], Z[17, 14, 18, 13], Z[4, 10, 5, 9], 
  X[10, 16, 11, 15], Z[3, 16, 4, 9], Y[12, 17, 13, 20]], 23}
{{1, -4}, PD[Y[1, 13, 2, 14], Y[4, 8, 1, 9], Z[12, 18, 13, 19], 
  Y[2, 15, 3, 14], Z[9, 3, 10, 4], X[7, 11, 8, 10], Y[19, 11, 20, 12], 
  Y[17, 6, 18, 5], X[6, 16, 7, 15], Y[20, 16, 17, 5]], 24}
{{1, -6}, PD[X[1, 10, 2, 11], Y[12, 5, 1, 6], Y[9, 18, 10, 19], 
  Z[2, 14, 3, 15], Y[11, 7, 12, 6], X[4, 8, 5, 7], Z[19, 8, 20, 9], 
  Z[17, 14, 18, 13], Z[3, 16, 4, 15], Z[20, 16, 17, 13]], 25}
{{1, -6}, PD[X[1, 10, 2, 11], Y[12, 5, 1, 6], Y[9, 18, 10, 19], 
  Z[2, 14, 3, 15], Y[11, 7, 12, 6], X[7, 4, 8, 5], Z[19, 8, 20, 9], 
  Z[17, 14, 18, 13], Z[3, 16, 4, 15], Z[20, 16, 17, 13]], 26}
{{1, -6}, PD[X[1, 10, 2, 11], Y[12, 5, 1, 6], Z[9, 18, 10, 19], 
  Y[2, 14, 3, 15], Y[11, 7, 12, 6], X[4, 8, 5, 7], Y[19, 8, 20, 9], 
  Y[17, 14, 18, 13], Y[3, 16, 4, 15], Y[20, 16, 17, 13]], 27}
{{1, -6}, PD[X[1, 10, 2, 11], Y[12, 5, 1, 6], Z[9, 18, 10, 19], 
  Y[2, 14, 3, 15], Y[11, 7, 12, 6], X[7, 4, 8, 5], Y[19, 8, 20, 9], 
  Y[17, 14, 18, 13], Y[3, 16, 4, 15], Y[20, 16, 17, 13]], 28}
{{1, 0}, PD[Y[15, 2, 16, 1], Y[16, 10, 17, 1], Y[14, 2, 15, 3], 
  Z[9, 17, 10, 18], Z[3, 13, 4, 14], X[18, 4, 19, 5], X[8, 13, 9, 12], 
  Y[19, 8, 20, 7], Z[5, 11, 6, 12], Y[20, 6, 11, 7]], 29}
{{1, 0}, PD[Y[15, 2, 16, 1], Y[16, 10, 17, 1], Y[14, 2, 15, 3], 
  Z[9, 17, 10, 18], Z[3, 13, 4, 14], X[18, 4, 19, 5], X[8, 13, 9, 12], 
  Z[19, 8, 20, 7], Y[5, 11, 6, 12], Z[20, 6, 11, 7]], 30}
{{1, 0}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 10], X[17, 13, 18, 12], 
  X[2, 7, 3, 8], Z[9, 15, 10, 14], Y[13, 9, 14, 8], Y[18, 3, 19, 4], 
  Y[11, 7, 12, 6], Y[19, 5, 20, 4], Z[5, 11, 6, 20]], 31}
{{1, 0}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 10], X[17, 13, 18, 12], 
  X[2, 7, 3, 8], Z[9, 15, 10, 14], Y[13, 9, 14, 8], Z[18, 3, 19, 4], 
  Z[11, 7, 12, 6], Z[19, 5, 20, 4], Y[5, 11, 6, 20]], 32}
{{1, -2}, PD[Y[1, 16, 2, 15], Y[10, 18, 1, 19], Z[16, 3, 17, 2], 
  X[14, 9, 15, 8], Z[19, 9, 20, 10], Z[17, 3, 18, 4], Y[7, 12, 8, 11], 
  Z[13, 5, 14, 6], X[4, 20, 5, 11], Y[6, 12, 7, 13]], 33}
{{1, -2}, PD[Y[1, 16, 2, 15], Y[10, 18, 1, 19], Z[16, 3, 17, 2], 
  X[14, 9, 15, 8], Z[19, 9, 20, 10], Z[17, 3, 18, 4], Z[7, 12, 8, 11], 
  Y[13, 5, 14, 6], X[4, 20, 5, 11], Z[6, 12, 7, 13]], 34}
{{1, -4}, PD[X[1, 5, 2, 4], Y[6, 17, 1, 18], Y[5, 17, 6, 16], Z[2, 9, 3, 10], 
  Z[3, 11, 4, 10], X[18, 11, 19, 12], Z[15, 9, 16, 8], Y[19, 15, 20, 14], 
  Z[12, 7, 13, 8], Y[20, 13, 7, 14]], 35}
{{1, -4}, PD[X[1, 5, 2, 4], Y[6, 17, 1, 18], Y[5, 17, 6, 16], Z[2, 9, 3, 10], 
  Z[3, 11, 4, 10], Z[18, 11, 19, 12], X[8, 15, 9, 16], Z[19, 15, 20, 14], 
  Y[12, 7, 13, 8], Z[20, 13, 7, 14]], 36}
{{1, -4}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 10], X[17, 9, 18, 8], 
  Z[2, 13, 3, 14], Z[9, 15, 10, 14], X[7, 19, 8, 18], Y[12, 3, 13, 4], 
  Z[6, 11, 7, 12], Y[19, 5, 20, 4], Z[5, 11, 6, 20]], 37}
{{1, -4}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 10], Y[17, 9, 18, 8], 
  X[2, 13, 3, 14], Z[9, 15, 10, 14], Y[18, 7, 19, 8], X[12, 3, 13, 4], 
  Z[6, 11, 7, 12], Y[19, 5, 20, 4], Z[5, 11, 6, 20]], 38}
{{1, -4}, PD[X[1, 9, 2, 8], Y[20, 11, 1, 12], Z[9, 19, 10, 18], 
  X[17, 2, 18, 3], Y[7, 12, 8, 13], Y[19, 11, 20, 10], Y[3, 14, 4, 15], 
  Z[16, 6, 17, 5], Z[13, 6, 14, 7], Y[4, 16, 5, 15]], 39}
{{1, -4}, PD[Y[1, 13, 2, 12], Y[8, 17, 1, 18], Z[13, 3, 14, 2], 
  X[11, 15, 12, 14], X[18, 15, 19, 16], Y[7, 17, 8, 16], Y[3, 10, 4, 11], 
  Z[19, 4, 20, 5], Y[6, 10, 7, 9], Z[20, 6, 9, 5]], 40}
{{1, -2}, PD[X[1, 6, 2, 7], Y[10, 18, 1, 17], Y[5, 12, 6, 13], 
  Y[2, 20, 3, 19], Y[7, 16, 8, 17], Y[9, 14, 10, 15], X[18, 14, 19, 13], 
  Y[4, 12, 5, 11], Z[20, 4, 11, 3], Z[15, 8, 16, 9]], 41}
{{1, -2}, PD[X[1, 6, 2, 7], Y[10, 18, 1, 17], Z[5, 12, 6, 13], 
  Z[2, 20, 3, 19], Y[7, 16, 8, 17], Y[9, 14, 10, 15], X[18, 14, 19, 13], 
  Z[4, 12, 5, 11], Y[20, 4, 11, 3], Z[15, 8, 16, 9]], 42}
{{1, -4}, PD[X[1, 6, 2, 7], Y[16, 19, 1, 18], Y[5, 11, 6, 10], 
  Y[2, 13, 3, 14], Y[7, 17, 8, 18], Y[15, 19, 16, 20], X[9, 14, 10, 15], 
  Y[4, 11, 5, 12], Z[12, 3, 13, 4], Z[20, 8, 17, 9]], 43}
{{1, -4}, PD[X[1, 6, 2, 7], Y[16, 19, 1, 18], Y[5, 11, 6, 10], 
  Y[2, 13, 3, 14], Y[7, 17, 8, 18], Y[15, 19, 16, 20], X[14, 10, 15, 9], 
  Y[4, 11, 5, 12], Z[12, 3, 13, 4], Z[20, 8, 17, 9]], 44}
{{1, -4}, PD[X[1, 6, 2, 7], Y[16, 19, 1, 18], Z[5, 11, 6, 10], 
  Z[2, 13, 3, 14], Y[7, 17, 8, 18], Y[15, 19, 16, 20], X[9, 14, 10, 15], 
  Z[4, 11, 5, 12], Y[12, 3, 13, 4], Z[20, 8, 17, 9]], 45}
{{1, -4}, PD[X[1, 6, 2, 7], Y[16, 19, 1, 18], Z[5, 11, 6, 10], 
  Z[2, 13, 3, 14], Y[7, 17, 8, 18], Y[15, 19, 16, 20], X[14, 10, 15, 9], 
  Z[4, 11, 5, 12], Y[12, 3, 13, 4], Z[20, 8, 17, 9]], 46}
{{1, -4}, PD[Y[1, 13, 2, 14], X[8, 19, 1, 18], Z[12, 4, 13, 5], 
  Y[2, 11, 3, 10], Z[14, 17, 15, 18], X[19, 8, 20, 7], Y[5, 9, 6, 10], 
  Z[11, 4, 12, 3], Y[20, 15, 17, 16], Y[6, 9, 7, 16]], 47}
{{1, -4}, PD[Y[1, 13, 2, 14], Y[8, 19, 1, 18], Z[12, 4, 13, 5], 
  Y[2, 11, 3, 10], X[14, 17, 15, 18], Y[7, 19, 8, 20], Y[5, 9, 6, 10], 
  Z[11, 4, 12, 3], X[20, 15, 17, 16], Y[6, 9, 7, 16]], 48}
{{1, -4}, PD[Y[1, 11, 2, 10], X[20, 17, 1, 18], Z[11, 3, 12, 2], 
  Z[9, 18, 10, 19], Y[19, 8, 20, 9], X[16, 7, 17, 8], Y[3, 13, 4, 12], 
  Z[15, 5, 16, 4], Y[6, 13, 7, 14], Z[14, 5, 15, 6]], 49}
{{1, -6}, PD[Y[1, 19, 2, 18], X[8, 5, 1, 6], Z[19, 13, 20, 12], 
  Y[2, 9, 3, 10], Z[17, 6, 18, 7], Y[7, 16, 8, 17], Y[4, 15, 5, 16], 
  Y[13, 15, 14, 20], X[11, 9, 12, 14], Y[3, 11, 4, 10]], 50}
{{1, -6}, PD[Y[1, 19, 2, 18], X[8, 5, 1, 6], Z[19, 13, 20, 12], 
  Y[2, 9, 3, 10], Z[17, 6, 18, 7], Y[7, 16, 8, 17], Y[4, 15, 5, 16], 
  Y[13, 15, 14, 20], X[14, 11, 9, 12], Y[3, 11, 4, 10]], 51}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 14, 1, 15], Y[7, 18, 8, 17], 
  Y[2, 18, 3, 19], Y[9, 16, 10, 15], X[13, 17, 14, 16], Y[6, 12, 7, 13], 
  Y[3, 20, 4, 19], Y[5, 12, 6, 11], Z[20, 5, 11, 4]], 52}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 14, 1, 15], Z[7, 18, 8, 17], 
  Z[2, 18, 3, 19], Y[9, 16, 10, 15], X[13, 17, 14, 16], Z[6, 12, 7, 13], 
  Z[3, 20, 4, 19], Z[5, 12, 6, 11], Y[20, 5, 11, 4]], 53}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], Y[7, 12, 8, 11], 
  Y[2, 12, 3, 13], Y[9, 20, 10, 19], X[17, 11, 18, 20], Y[6, 16, 7, 17], 
  Y[3, 16, 4, 15], Z[13, 5, 14, 6], Y[4, 14, 5, 15]], 54}
{{1, -2}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], Z[7, 12, 8, 11], 
  Z[2, 12, 3, 13], Y[9, 20, 10, 19], X[17, 11, 18, 20], Z[6, 16, 7, 17], 
  Z[3, 16, 4, 15], Y[13, 5, 14, 6], Z[4, 14, 5, 15]], 55}
{{1, -5}, PD[Y[1, 13, 2, 14], X[10, 7, 1, 8], Z[12, 2, 13, 3], 
  Z[14, 9, 15, 8], Y[9, 16, 10, 15], Y[6, 17, 7, 16], Y[3, 17, 4, 18], 
  X[11, 19, 12, 18], Y[5, 20, 6, 19], Y[4, 20, 5, 11]], 56}
{{1, -5}, PD[Y[1, 13, 2, 14], X[10, 7, 1, 8], Z[12, 2, 13, 3], 
  Z[14, 9, 15, 8], Y[9, 16, 10, 15], Y[6, 17, 7, 16], Y[3, 17, 4, 18], 
  X[18, 11, 19, 12], Y[5, 20, 6, 19], Y[4, 20, 5, 11]], 57}
{{1, -3}, PD[Y[1, 16, 2, 17], X[20, 12, 1, 11], Z[15, 6, 16, 7], 
  X[5, 2, 6, 3], Z[17, 10, 18, 11], Z[19, 8, 20, 9], Z[12, 8, 13, 7], 
  Z[14, 3, 15, 4], Y[4, 13, 5, 14], Y[9, 18, 10, 19]], 58}
{{1, -4}, PD[Y[1, 15, 2, 14], Y[12, 19, 1, 20], Z[15, 7, 16, 6], 
  X[2, 6, 3, 5], Z[13, 10, 14, 11], Z[20, 10, 13, 9], X[11, 8, 12, 9], 
  Z[18, 7, 19, 8], Z[16, 4, 17, 3], Y[4, 18, 5, 17]], 59}
{{1, -4}, PD[X[1, 4, 2, 5], Y[10, 13, 1, 14], Y[3, 16, 4, 17], 
  Y[2, 16, 3, 15], Y[5, 15, 6, 14], Y[9, 19, 10, 18], X[12, 20, 13, 19], 
  Z[17, 7, 18, 6], Y[8, 12, 9, 11], Z[20, 8, 11, 7]], 60}
{{1, -5}, PD[Y[1, 14, 2, 15], Y[8, 11, 1, 12], Z[13, 2, 14, 3], 
  X[15, 13, 16, 12], Y[7, 19, 8, 18], X[10, 20, 11, 19], Y[3, 17, 4, 16], 
  Z[17, 5, 18, 4], Y[6, 10, 7, 9], Z[20, 6, 9, 5]], 61}
{{1, -5}, PD[Y[1, 14, 2, 15], Y[8, 11, 1, 12], Z[13, 2, 14, 3], 
  X[15, 13, 16, 12], Y[7, 19, 8, 18], X[19, 10, 20, 11], Y[3, 17, 4, 16], 
  Z[17, 5, 18, 4], Y[6, 10, 7, 9], Z[20, 6, 9, 5]], 62}
{{1, -3}, PD[X[1, 12, 2, 13], Y[20, 6, 1, 5], Z[11, 16, 12, 17], 
  Z[2, 16, 3, 15], Y[13, 4, 14, 5], Y[19, 10, 20, 11], X[6, 10, 7, 9], 
  Y[17, 9, 18, 8], Z[3, 14, 4, 15], Y[18, 7, 19, 8]], 63}
{{1, -5}, PD[X[1, 5, 2, 4], Y[12, 18, 1, 17], Y[5, 14, 6, 15], 
  Y[2, 15, 3, 16], Y[3, 17, 4, 16], Y[11, 18, 12, 19], Z[13, 9, 14, 8], 
  Y[6, 20, 7, 19], X[10, 8, 11, 7], Z[20, 9, 13, 10]], 64}
{{1, -5}, PD[X[1, 5, 2, 4], Y[12, 18, 1, 17], Y[5, 14, 6, 15], 
  Y[2, 15, 3, 16], Y[3, 17, 4, 16], Y[11, 18, 12, 19], Z[13, 9, 14, 8], 
  Y[6, 20, 7, 19], X[7, 10, 8, 11], Z[20, 9, 13, 10]], 65}
{{1, -4}, PD[Y[1, 18, 2, 19], Y[8, 12, 1, 11], Z[17, 4, 18, 5], 
  Y[2, 9, 3, 10], X[19, 10, 20, 11], Y[7, 16, 8, 17], X[12, 16, 13, 15], 
  Y[5, 15, 6, 14], Y[3, 9, 4, 20], Y[6, 13, 7, 14]], 66}
{{1, -4}, PD[Y[1, 13, 2, 12], Y[10, 19, 1, 20], Z[13, 7, 14, 6], 
  X[2, 6, 3, 5], Z[11, 4, 12, 5], Z[20, 4, 11, 3], Y[9, 15, 10, 14], 
  X[15, 18, 16, 19], Y[7, 16, 8, 17], Y[8, 18, 9, 17]], 67}
{{1, -5}, PD[Y[1, 15, 2, 14], X[10, 3, 1, 4], Z[15, 3, 16, 2], 
  Z[13, 4, 14, 5], Y[9, 16, 10, 17], Y[5, 18, 6, 19], X[12, 20, 13, 19], 
  Z[17, 8, 18, 9], Y[6, 11, 7, 12], Z[20, 7, 11, 8]], 68}
{{1, -5}, PD[Y[1, 15, 2, 14], X[10, 3, 1, 4], Z[15, 3, 16, 2], 
  Z[13, 4, 14, 5], Y[9, 16, 10, 17], Y[5, 18, 6, 19], X[19, 12, 20, 13], 
  Z[17, 8, 18, 9], Y[6, 11, 7, 12], Z[20, 7, 11, 8]], 69}
{{1, -5}, PD[Y[1, 17, 2, 16], X[12, 3, 1, 4], Z[17, 3, 18, 2], 
  Z[15, 4, 16, 5], Y[11, 18, 12, 19], X[5, 11, 6, 10], Z[14, 9, 15, 10], 
  Z[19, 9, 20, 8], Y[6, 13, 7, 14], Z[20, 7, 13, 8]], 70}
{{1, -5}, PD[Y[1, 17, 2, 16], X[12, 3, 1, 4], Z[17, 3, 18, 2], 
  Z[15, 4, 16, 5], Y[11, 18, 12, 19], X[10, 5, 11, 6], Z[14, 9, 15, 10], 
  Z[19, 9, 20, 8], Y[6, 13, 7, 14], Z[20, 7, 13, 8]], 71}
{{1, -6}, PD[Y[1, 12, 2, 13], X[8, 3, 1, 4], Z[11, 2, 12, 3], 
  Z[13, 5, 14, 4], Y[7, 11, 8, 10], Y[5, 19, 6, 18], X[14, 18, 15, 17], 
  Z[9, 16, 10, 17], Y[6, 19, 7, 20], Y[15, 20, 16, 9]], 72}
{{1, -6}, PD[Y[1, 12, 2, 13], X[8, 3, 1, 4], Z[11, 2, 12, 3], 
  Z[13, 5, 14, 4], Y[7, 11, 8, 10], Y[5, 19, 6, 18], X[17, 14, 18, 15], 
  Z[9, 16, 10, 17], Y[6, 19, 7, 20], Y[15, 20, 16, 9]], 73}
{{1, -5}, PD[Y[8, 2, 9, 1], Y[9, 20, 10, 1], X[7, 18, 8, 19], 
  Z[2, 12, 3, 11], Z[19, 10, 20, 11], Z[6, 15, 7, 16], Y[17, 4, 18, 5], 
  Y[12, 4, 13, 3], X[16, 13, 17, 14], Z[5, 15, 6, 14]], 74}
{{1, -5}, PD[Y[8, 2, 9, 1], Y[9, 20, 10, 1], X[7, 18, 8, 19], 
  Z[2, 12, 3, 11], Z[19, 10, 20, 11], Z[6, 15, 7, 16], Y[17, 4, 18, 5], 
  Y[12, 4, 13, 3], X[13, 17, 14, 16], Z[5, 15, 6, 14]], 75}
{{1, -5}, PD[Y[12, 2, 13, 1], Y[13, 20, 14, 1], Y[11, 2, 12, 3], 
  X[19, 10, 20, 11], Y[14, 4, 15, 3], Y[18, 6, 19, 5], X[9, 7, 10, 6], 
  Z[4, 16, 5, 15], Y[17, 9, 18, 8], Z[7, 17, 8, 16]], 76}
{{1, -4}, PD[Y[10, 2, 11, 1], Y[11, 20, 12, 1], Y[9, 2, 10, 3], 
  X[19, 8, 20, 9], Y[12, 4, 13, 3], X[13, 18, 14, 19], Z[7, 15, 8, 14], 
  Z[4, 15, 5, 16], Y[17, 7, 18, 6], Z[5, 17, 6, 16]], 77}
{{1, -3}, PD[Y[10, 2, 11, 1], Y[11, 20, 12, 1], Y[9, 2, 10, 3], 
  Z[19, 8, 20, 9], X[12, 4, 13, 3], X[13, 18, 14, 19], Y[7, 15, 8, 14], 
  Y[4, 15, 5, 16], Z[17, 7, 18, 6], Y[5, 17, 6, 16]], 78}
{{1, -3}, PD[Y[10, 2, 11, 1], Y[11, 20, 12, 1], Y[9, 2, 10, 3], 
  Z[19, 8, 20, 9], X[12, 4, 13, 3], Z[18, 14, 19, 13], X[7, 15, 8, 14], 
  Y[4, 15, 5, 16], Z[17, 7, 18, 6], Y[5, 17, 6, 16]], 79}
{{1, -5}, PD[X[1, 15, 2, 14], Y[8, 19, 1, 20], X[15, 5, 16, 4], 
  Z[2, 11, 3, 12], Z[13, 7, 14, 6], Z[20, 7, 13, 8], Z[18, 5, 19, 6], 
  Z[16, 9, 17, 10], Z[3, 11, 4, 10], Y[12, 17, 9, 18]], 80}
{{1, -5}, PD[X[1, 15, 2, 14], Y[8, 19, 1, 20], X[4, 15, 5, 16], 
  Z[2, 11, 3, 12], Z[13, 7, 14, 6], Z[20, 7, 13, 8], Z[18, 5, 19, 6], 
  Z[16, 9, 17, 10], Z[3, 11, 4, 10], Y[12, 17, 9, 18]], 81}
{{1, -5}, PD[Y[1, 15, 2, 14], Y[8, 19, 1, 20], X[15, 5, 16, 4], 
  Y[2, 11, 3, 12], Z[13, 7, 14, 6], Z[20, 7, 13, 8], X[18, 5, 19, 6], 
  Y[16, 9, 17, 10], Y[3, 11, 4, 10], Z[12, 17, 9, 18]], 82}
{{1, -5}, PD[Y[1, 15, 2, 14], Y[8, 19, 1, 20], X[15, 5, 16, 4], 
  Y[2, 11, 3, 12], Z[13, 7, 14, 6], Z[20, 7, 13, 8], X[5, 19, 6, 18], 
  Y[16, 9, 17, 10], Y[3, 11, 4, 10], Z[12, 17, 9, 18]], 83}
{{1, -4}, PD[Y[1, 15, 2, 14], Y[8, 19, 1, 20], Z[15, 5, 16, 4], 
  X[2, 11, 3, 12], Z[13, 7, 14, 6], Z[20, 7, 13, 8], Z[18, 5, 19, 6], 
  Z[16, 9, 17, 10], X[10, 3, 11, 4], Y[12, 17, 9, 18]], 84}
{{1, -4}, PD[Y[1, 15, 2, 14], Y[8, 19, 1, 20], Z[15, 5, 16, 4], 
  Y[2, 11, 3, 12], Z[13, 7, 14, 6], Z[20, 7, 13, 8], Z[18, 5, 19, 6], 
  X[16, 9, 17, 10], Y[3, 11, 4, 10], X[12, 17, 9, 18]], 85}
{{1, -5}, PD[Y[1, 8, 2, 9], Y[20, 12, 1, 11], Z[7, 16, 8, 17], X[2, 6, 3, 5], 
  Z[9, 18, 10, 19], Z[10, 20, 11, 19], X[12, 18, 13, 17], Z[6, 16, 7, 15], 
  Z[3, 15, 4, 14], Z[4, 13, 5, 14]], 86}
{{1, -5}, PD[Y[1, 8, 2, 9], Y[20, 12, 1, 11], Z[7, 16, 8, 17], X[2, 6, 3, 5], 
  Z[9, 18, 10, 19], Z[10, 20, 11, 19], X[17, 12, 18, 13], Z[6, 16, 7, 15], 
  Z[3, 15, 4, 14], Z[4, 13, 5, 14]], 87}
{{1, -4}, PD[Y[1, 15, 2, 14], Y[20, 11, 1, 12], Z[15, 7, 16, 6], 
  X[2, 6, 3, 5], Z[13, 19, 14, 18], Z[12, 19, 13, 20], X[17, 11, 18, 10], 
  Y[7, 17, 8, 16], Z[3, 8, 4, 9], Z[4, 10, 5, 9]], 88}
{{1, -4}, PD[Y[10, 2, 11, 1], Y[11, 16, 12, 1], X[9, 13, 10, 12], 
  X[2, 15, 3, 16], Y[8, 19, 9, 18], Z[13, 7, 14, 6], Z[14, 5, 15, 6], 
  Y[3, 17, 4, 18], Y[7, 19, 8, 20], Y[4, 17, 5, 20]], 89}
{{1, -4}, PD[Y[10, 2, 11, 1], Y[11, 16, 12, 1], X[9, 13, 10, 12], 
  X[2, 15, 3, 16], Z[8, 19, 9, 18], Y[13, 7, 14, 6], Y[14, 5, 15, 6], 
  Z[3, 17, 4, 18], Z[7, 19, 8, 20], Z[4, 17, 5, 20]], 90}
{{1, -6}, PD[Y[18, 2, 19, 1], Y[19, 12, 20, 1], Y[17, 6, 18, 7], 
  X[2, 11, 3, 12], Y[20, 8, 17, 7], X[5, 11, 6, 10], Z[3, 13, 4, 14], 
  Z[8, 14, 9, 15], Z[9, 16, 10, 15], Z[4, 13, 5, 16]], 91}
{{1, -6}, PD[Y[18, 2, 19, 1], Y[19, 12, 20, 1], Y[17, 6, 18, 7], 
  X[2, 11, 3, 12], Y[20, 8, 17, 7], X[10, 5, 11, 6], Z[3, 13, 4, 14], 
  Z[8, 14, 9, 15], Z[9, 16, 10, 15], Z[4, 13, 5, 16]], 92}
{{1, -6}, PD[Y[1, 10, 2, 11], X[16, 3, 1, 4], Z[9, 2, 10, 3], 
  Z[11, 5, 12, 4], Y[15, 9, 16, 8], X[5, 15, 6, 14], Z[12, 17, 13, 18], 
  Z[7, 19, 8, 18], Z[6, 19, 7, 20], Z[13, 17, 14, 20]], 93}
{{1, -6}, PD[Y[1, 10, 2, 11], X[16, 3, 1, 4], Z[9, 2, 10, 3], 
  Z[11, 5, 12, 4], Y[15, 9, 16, 8], X[14, 5, 15, 6], Z[12, 17, 13, 18], 
  Z[7, 19, 8, 18], Z[6, 19, 7, 20], Z[13, 17, 14, 20]], 94}
{{1, -6}, PD[X[1, 15, 2, 14], Y[16, 8, 1, 7], Y[15, 8, 16, 9], 
  Y[2, 9, 3, 10], Y[13, 7, 14, 6], Y[3, 18, 4, 19], X[10, 5, 11, 6], 
  Y[12, 18, 13, 17], Y[4, 20, 5, 19], Y[11, 20, 12, 17]], 95}
{{1, -6}, PD[X[1, 15, 2, 14], Y[16, 8, 1, 7], Y[15, 8, 16, 9], 
  Y[2, 9, 3, 10], Y[13, 7, 14, 6], Y[3, 18, 4, 19], X[5, 11, 6, 10], 
  Y[12, 18, 13, 17], Y[4, 20, 5, 19], Y[11, 20, 12, 17]], 96}
{{1, -5}, PD[X[1, 9, 2, 8], Y[10, 17, 1, 18], Y[9, 17, 10, 16], 
  Y[2, 16, 3, 15], Y[7, 18, 8, 19], Y[3, 13, 4, 12], X[14, 19, 15, 20], 
  Y[6, 13, 7, 14], Y[4, 11, 5, 12], Z[20, 5, 11, 6]], 97}
{{1, -5}, PD[X[1, 9, 2, 8], Y[10, 17, 1, 18], Y[9, 17, 10, 16], 
  Y[2, 16, 3, 15], Y[7, 18, 8, 19], Y[3, 13, 4, 12], X[19, 15, 20, 14], 
  Y[6, 13, 7, 14], Y[4, 11, 5, 12], Z[20, 5, 11, 6]], 98}
{{1, -4}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 10], X[17, 15, 18, 14], 
  X[2, 9, 3, 10], Y[18, 5, 19, 6], Y[13, 9, 14, 8], Z[3, 13, 4, 12], 
  Z[4, 11, 5, 12], Y[19, 7, 20, 6], Z[7, 11, 8, 20]], 99}
{{1, -4}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 10], X[17, 15, 18, 14], 
  X[2, 9, 3, 10], Z[18, 5, 19, 6], Z[13, 9, 14, 8], Y[3, 13, 4, 12], 
  Y[4, 11, 5, 12], Z[19, 7, 20, 6], Y[7, 11, 8, 20]], 100}
{{1, -4}, PD[Y[8, 2, 9, 1], Y[9, 14, 10, 1], X[7, 11, 8, 10], 
  X[2, 13, 3, 14], Y[6, 16, 7, 17], Y[11, 20, 12, 19], Y[12, 18, 13, 19], 
  Y[3, 18, 4, 17], Y[5, 16, 6, 15], Z[20, 5, 15, 4]], 101}
{{1, -4}, PD[Y[8, 2, 9, 1], Y[9, 14, 10, 1], X[7, 11, 8, 10], 
  X[2, 13, 3, 14], Z[6, 16, 7, 17], Z[11, 20, 12, 19], Z[12, 18, 13, 19], 
  Z[3, 18, 4, 17], Z[5, 16, 6, 15], Y[20, 5, 15, 4]], 102}
{{1, -5}, PD[Y[18, 2, 19, 1], Y[19, 10, 20, 1], Y[17, 14, 18, 13], 
  X[2, 9, 3, 10], Y[20, 12, 17, 13], Z[14, 8, 15, 9], Y[3, 15, 4, 16], 
  Z[11, 5, 12, 6], X[7, 4, 8, 5], Z[16, 7, 11, 6]], 103}
{{1, -5}, PD[X[1, 19, 2, 18], Y[20, 15, 1, 16], Y[19, 15, 20, 14], 
  Y[2, 14, 3, 13], Z[17, 7, 18, 6], Z[16, 7, 17, 8], Y[3, 11, 4, 10], 
  Z[12, 6, 13, 5], X[8, 12, 9, 11], Y[4, 9, 5, 10]], 104}
{{1, -4}, PD[Y[11, 1, 12, 2], Y[10, 1, 11, 4], X[12, 10, 13, 9], 
  Z[2, 19, 3, 18], Z[3, 17, 4, 18], Y[13, 7, 14, 6], X[19, 9, 20, 8], 
  Y[16, 7, 17, 8], Y[14, 5, 15, 6], Z[20, 15, 5, 16]], 105}
{{1, -4}, PD[Y[11, 1, 12, 2], Y[10, 1, 11, 4], X[12, 10, 13, 9], 
  Z[2, 19, 3, 18], Z[3, 17, 4, 18], Z[13, 7, 14, 6], Z[8, 19, 9, 20], 
  X[7, 17, 8, 16], Z[14, 5, 15, 6], Y[20, 15, 5, 16]], 106}
{{1, -6}, PD[Y[18, 2, 19, 1], Y[19, 4, 20, 1], Y[17, 8, 18, 7], 
  Z[2, 15, 3, 14], Z[3, 13, 4, 14], Y[20, 6, 17, 7], X[8, 16, 9, 15], 
  X[12, 10, 13, 9], Z[5, 11, 6, 10], Z[16, 11, 5, 12]], 107}
{{1, -6}, PD[Y[7, 2, 8, 1], Y[8, 4, 9, 1], X[6, 12, 7, 11], Z[2, 18, 3, 19], 
  Z[3, 20, 4, 19], Y[9, 17, 10, 16], Y[10, 15, 11, 16], Y[5, 14, 6, 15], 
  Y[12, 14, 5, 13], X[17, 20, 18, 13]], 108}
{{1, -6}, PD[Y[7, 2, 8, 1], Y[8, 4, 9, 1], X[6, 12, 7, 11], Z[2, 18, 3, 19], 
  Z[3, 20, 4, 19], Y[9, 17, 10, 16], Y[10, 15, 11, 16], Y[5, 14, 6, 15], 
  Y[12, 14, 5, 13], X[20, 18, 13, 17]], 109}
{{1, -4}, PD[Y[1, 12, 2, 13], Y[4, 7, 1, 8], Z[11, 18, 12, 19], 
  Y[2, 14, 3, 13], Z[8, 3, 9, 4], X[6, 10, 7, 9], Y[19, 10, 20, 11], 
  X[17, 14, 18, 15], Y[5, 16, 6, 17], Y[20, 16, 5, 15]], 110}
{{1, -5}, PD[Y[1, 10, 2, 9], Y[4, 18, 1, 19], Z[10, 13, 11, 14], 
  Y[2, 8, 3, 9], Z[19, 3, 20, 4], X[17, 13, 18, 20], X[6, 12, 7, 11], 
  Y[14, 7, 15, 8], Y[16, 6, 17, 5], Z[12, 16, 5, 15]], 111}
{{1, -6}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], Z[7, 13, 8, 12], X[2, 6, 3, 5], 
  Y[9, 20, 10, 19], Z[17, 12, 18, 11], Z[6, 13, 7, 14], Z[3, 14, 4, 15], 
  Z[4, 16, 5, 15], Z[20, 16, 17, 11]], 112}
{{1, -6}, PD[X[1, 8, 2, 9], Y[10, 18, 1, 19], Z[7, 13, 8, 12], X[5, 2, 6, 3], 
  Y[9, 20, 10, 19], Z[17, 12, 18, 11], Z[6, 13, 7, 14], Z[3, 14, 4, 15], 
  Z[4, 16, 5, 15], Z[20, 16, 17, 11]], 113}
{{1, -6}, PD[Y[1, 19, 2, 18], X[14, 11, 1, 12], Z[19, 7, 20, 6], 
  X[2, 6, 3, 5], Z[17, 12, 18, 13], Y[13, 16, 14, 17], Y[10, 15, 11, 16], 
  Y[7, 15, 8, 20], Z[3, 8, 4, 9], Z[4, 10, 5, 9]], 114}
{{1, -6}, PD[Y[1, 19, 2, 18], X[14, 11, 1, 12], Z[19, 7, 20, 6], 
  X[5, 2, 6, 3], Z[17, 12, 18, 13], Y[13, 16, 14, 17], Y[10, 15, 11, 16], 
  Y[7, 15, 8, 20], Z[3, 8, 4, 9], Z[4, 10, 5, 9]], 115}
{{1, -4}, PD[X[1, 6, 2, 7], Y[20, 10, 1, 9], Z[5, 16, 6, 17], 
  Z[2, 16, 3, 15], Z[7, 18, 8, 19], Z[8, 20, 9, 19], Z[10, 18, 11, 17], 
  Z[4, 13, 5, 14], Z[3, 13, 4, 12], X[14, 11, 15, 12]], 116}
{{1, -3}, PD[Y[1, 6, 2, 7], Y[20, 10, 1, 9], X[5, 16, 6, 17], 
  Y[2, 16, 3, 15], Z[7, 18, 8, 19], Z[8, 20, 9, 19], Z[10, 18, 11, 17], 
  Y[4, 13, 5, 14], Y[3, 13, 4, 12], X[14, 11, 15, 12]], 117}
{{1, -5}, PD[Y[18, 2, 19, 1], Y[19, 8, 20, 1], Y[17, 12, 18, 11], 
  X[2, 7, 3, 8], Y[20, 10, 17, 11], Z[12, 6, 13, 7], Y[3, 13, 4, 14], 
  X[14, 9, 15, 10], Y[5, 16, 6, 15], Y[4, 16, 5, 9]], 118}
{{1, -5}, PD[Y[8, 2, 9, 1], Y[9, 4, 10, 1], X[7, 11, 8, 10], Z[2, 19, 3, 18], 
  Z[3, 17, 4, 18], X[6, 14, 7, 13], Z[11, 20, 12, 19], Y[16, 13, 17, 12], 
  Z[5, 15, 6, 16], Z[14, 15, 5, 20]], 119}
{{1, -4}, PD[X[1, 12, 2, 13], Y[14, 5, 1, 6], Y[11, 18, 12, 19], 
  Y[2, 18, 3, 17], Y[13, 7, 14, 6], X[4, 8, 5, 7], Z[19, 10, 20, 11], 
  Y[3, 16, 4, 17], Y[8, 16, 9, 15], Y[9, 20, 10, 15]], 120}
{{1, -4}, PD[X[1, 12, 2, 13], Y[14, 5, 1, 6], Y[11, 18, 12, 19], 
  Y[2, 18, 3, 17], Y[13, 7, 14, 6], X[7, 4, 8, 5], Z[19, 10, 20, 11], 
  Y[3, 16, 4, 17], Y[8, 16, 9, 15], Y[9, 20, 10, 15]], 121}
{{1, -4}, PD[X[1, 12, 2, 13], Y[14, 5, 1, 6], Z[11, 18, 12, 19], 
  Z[2, 18, 3, 17], Y[13, 7, 14, 6], X[4, 8, 5, 7], Y[19, 10, 20, 11], 
  Z[3, 16, 4, 17], Z[8, 16, 9, 15], Z[9, 20, 10, 15]], 122}
{{1, -4}, PD[X[1, 12, 2, 13], Y[14, 5, 1, 6], Z[11, 18, 12, 19], 
  Z[2, 18, 3, 17], Y[13, 7, 14, 6], X[7, 4, 8, 5], Y[19, 10, 20, 11], 
  Z[3, 16, 4, 17], Z[8, 16, 9, 15], Z[9, 20, 10, 15]], 123}
{{1, -4}, PD[X[1, 8, 2, 9], Y[10, 19, 1, 18], Y[7, 13, 8, 14], 
  Y[2, 13, 3, 12], Y[9, 17, 10, 18], X[19, 17, 20, 16], Z[14, 6, 15, 7], 
  Y[3, 11, 4, 12], Z[20, 4, 11, 5], Z[15, 6, 16, 5]], 124}
{{1, -4}, PD[X[1, 8, 2, 9], Y[10, 19, 1, 18], Y[7, 13, 8, 14], 
  Y[2, 13, 3, 12], Y[9, 17, 10, 18], X[16, 19, 17, 20], Z[14, 6, 15, 7], 
  Y[3, 11, 4, 12], Z[20, 4, 11, 5], Z[15, 6, 16, 5]], 125}
{{1, -4}, PD[X[1, 8, 2, 9], Y[10, 19, 1, 18], Z[7, 13, 8, 14], 
  Z[2, 13, 3, 12], Y[9, 17, 10, 18], X[19, 17, 20, 16], Y[14, 6, 15, 7], 
  Z[3, 11, 4, 12], Y[20, 4, 11, 5], Y[15, 6, 16, 5]], 126}
{{1, -4}, PD[X[1, 8, 2, 9], Y[10, 19, 1, 18], Z[7, 13, 8, 14], 
  Z[2, 13, 3, 12], Y[9, 17, 10, 18], X[16, 19, 17, 20], Y[14, 6, 15, 7], 
  Z[3, 11, 4, 12], Y[20, 4, 11, 5], Y[15, 6, 16, 5]], 127}
{{1, -4}, PD[Y[1, 12, 2, 11], Y[8, 19, 1, 18], X[12, 16, 13, 15], 
  Y[2, 15, 3, 14], X[10, 18, 11, 17], Y[7, 19, 8, 20], Z[16, 5, 17, 4], 
  Z[13, 4, 14, 3], Z[9, 6, 10, 5], Z[20, 6, 9, 7]], 128}
{{1, -4}, PD[Y[1, 12, 2, 11], Y[8, 19, 1, 18], X[12, 16, 13, 15], 
  Y[2, 15, 3, 14], X[17, 10, 18, 11], Y[7, 19, 8, 20], Z[16, 5, 17, 4], 
  Z[13, 4, 14, 3], Z[9, 6, 10, 5], Z[20, 6, 9, 7]], 129}
{{1, -4}, PD[Y[1, 16, 2, 17], Y[20, 8, 1, 7], X[15, 13, 16, 12], 
  Y[2, 13, 3, 14], X[17, 6, 18, 7], Y[19, 8, 20, 9], Z[11, 4, 12, 5], 
  Z[14, 3, 15, 4], Y[5, 10, 6, 11], Y[18, 10, 19, 9]], 130}
{{1, -4}, PD[Y[1, 16, 2, 17], Y[20, 8, 1, 7], X[15, 13, 16, 12], 
  Y[2, 13, 3, 14], X[6, 18, 7, 17], Y[19, 8, 20, 9], Z[11, 4, 12, 5], 
  Z[14, 3, 15, 4], Y[5, 10, 6, 11], Y[18, 10, 19, 9]], 131}
{{1, -2}, PD[X[1, 6, 2, 7], Y[10, 12, 1, 13], Y[5, 16, 6, 15], 
  Y[2, 16, 3, 17], Y[7, 14, 8, 13], Y[9, 12, 10, 11], X[19, 15, 20, 14], 
  Y[4, 18, 5, 19], Y[3, 18, 4, 17], Y[8, 20, 9, 11]], 132}
{{1, -4}, PD[X[1, 6, 2, 7], Y[10, 12, 1, 13], Z[5, 16, 6, 15], 
  Z[2, 16, 3, 17], Y[7, 14, 8, 13], Y[9, 12, 10, 11], X[14, 19, 15, 20], 
  Z[4, 18, 5, 19], Z[3, 18, 4, 17], Y[8, 20, 9, 11]], 133}
{{1, -4}, PD[X[1, 6, 2, 7], Y[10, 12, 1, 13], Z[5, 16, 6, 15], 
  Z[2, 16, 3, 17], Y[7, 14, 8, 13], Y[9, 12, 10, 11], X[19, 15, 20, 14], 
  Z[4, 18, 5, 19], Z[3, 18, 4, 17], Y[8, 20, 9, 11]], 134}
{{1, -2}, PD[Y[1, 6, 2, 7], Y[10, 12, 1, 13], X[5, 16, 6, 15], 
  Y[2, 16, 3, 17], X[13, 7, 14, 8], Y[9, 12, 10, 11], Y[14, 19, 15, 20], 
  Y[4, 18, 5, 19], Y[3, 18, 4, 17], Y[8, 20, 9, 11]], 135}
{{1, -4}, PD[X[1, 12, 2, 13], Y[16, 7, 1, 8], Y[11, 18, 12, 19], 
  Y[2, 18, 3, 17], Y[13, 9, 14, 8], Y[15, 7, 16, 6], Z[19, 10, 20, 11], 
  Y[3, 20, 4, 17], X[9, 4, 10, 5], Y[14, 5, 15, 6]], 136}
{{1, -4}, PD[X[1, 12, 2, 13], Y[16, 7, 1, 8], Y[11, 18, 12, 19], 
  Y[2, 18, 3, 17], Y[13, 9, 14, 8], Y[15, 7, 16, 6], Z[19, 10, 20, 11], 
  Y[3, 20, 4, 17], X[4, 10, 5, 9], Y[14, 5, 15, 6]], 137}
{{1, -4}, PD[X[1, 12, 2, 13], Y[16, 7, 1, 8], Z[11, 18, 12, 19], 
  Z[2, 18, 3, 17], Y[13, 9, 14, 8], Y[15, 7, 16, 6], Y[19, 10, 20, 11], 
  Z[3, 20, 4, 17], X[9, 4, 10, 5], Y[14, 5, 15, 6]], 138}
{{1, -4}, PD[X[1, 12, 2, 13], Y[16, 7, 1, 8], Z[11, 18, 12, 19], 
  Z[2, 18, 3, 17], Y[13, 9, 14, 8], Y[15, 7, 16, 6], Y[19, 10, 20, 11], 
  Z[3, 20, 4, 17], X[4, 10, 5, 9], Y[14, 5, 15, 6]], 139}
{{1, -4}, PD[Y[1, 19, 2, 18], X[6, 8, 1, 9], Z[19, 3, 20, 2], 
  Z[17, 9, 18, 10], Y[5, 14, 6, 15], Y[7, 13, 8, 14], X[3, 12, 4, 11], 
  Z[20, 11, 17, 10], Z[15, 4, 16, 5], Y[12, 13, 7, 16]], 140}
{{1, -4}, PD[Y[1, 19, 2, 18], X[6, 8, 1, 9], Z[19, 3, 20, 2], 
  Z[17, 9, 18, 10], Y[5, 14, 6, 15], Y[7, 13, 8, 14], X[11, 3, 12, 4], 
  Z[20, 11, 17, 10], Z[15, 4, 16, 5], Y[12, 13, 7, 16]], 141}
{{1, -4}, PD[Y[1, 19, 2, 18], X[6, 8, 1, 9], Z[19, 3, 20, 2], 
  Z[17, 9, 18, 10], Z[5, 14, 6, 15], Z[7, 13, 8, 14], X[3, 12, 4, 11], 
  Z[20, 11, 17, 10], Y[15, 4, 16, 5], Z[12, 13, 7, 16]], 142}
{{1, -4}, PD[Y[1, 19, 2, 18], X[6, 8, 1, 9], Z[19, 3, 20, 2], 
  Z[17, 9, 18, 10], Z[5, 14, 6, 15], Z[7, 13, 8, 14], X[11, 3, 12, 4], 
  Z[20, 11, 17, 10], Y[15, 4, 16, 5], Z[12, 13, 7, 16]], 143}
{{1, -4}, PD[X[1, 5, 2, 4], Y[12, 14, 1, 15], Y[5, 18, 6, 17], 
  Y[2, 17, 3, 16], Y[3, 15, 4, 16], X[11, 9, 12, 8], Z[13, 10, 14, 9], 
  Z[18, 7, 19, 6], Y[7, 20, 8, 19], Y[10, 13, 11, 20]], 144}
{{1, -4}, PD[X[1, 5, 2, 4], Y[12, 14, 1, 15], Y[5, 18, 6, 17], 
  Y[2, 17, 3, 16], Y[3, 15, 4, 16], X[8, 11, 9, 12], Z[13, 10, 14, 9], 
  Z[18, 7, 19, 6], Y[7, 20, 8, 19], Y[10, 13, 11, 20]], 145}
{{1, -4}, PD[X[1, 5, 2, 4], Y[10, 17, 1, 16], Y[5, 13, 6, 14], 
  Y[2, 14, 3, 15], Y[3, 16, 4, 15], Y[9, 17, 10, 18], Z[12, 6, 13, 7], 
  X[18, 12, 19, 11], Y[8, 20, 9, 11], Y[7, 20, 8, 19]], 146}
{{1, -4}, PD[X[1, 5, 2, 4], Y[10, 17, 1, 16], Y[5, 13, 6, 14], 
  Y[2, 14, 3, 15], Y[3, 16, 4, 15], Y[9, 17, 10, 18], Z[12, 6, 13, 7], 
  X[11, 18, 12, 19], Y[8, 20, 9, 11], Y[7, 20, 8, 19]], 147}
{{1, -4}, PD[Y[1, 13, 2, 14], Y[10, 18, 1, 19], Z[12, 2, 13, 3], 
  X[14, 20, 15, 19], X[9, 7, 10, 6], Z[17, 8, 18, 7], Y[3, 11, 4, 12], 
  Z[20, 4, 11, 5], Z[15, 5, 16, 6], Y[8, 17, 9, 16]], 148}
{{1, -4}, PD[Y[1, 13, 2, 14], Y[10, 18, 1, 19], Z[12, 2, 13, 3], 
  X[14, 20, 15, 19], X[6, 9, 7, 10], Z[17, 8, 18, 7], Y[3, 11, 4, 12], 
  Z[20, 4, 11, 5], Z[15, 5, 16, 6], Y[8, 17, 9, 16]], 149}
{{1, -4}, PD[Y[1, 14, 2, 15], Y[20, 6, 1, 5], Z[13, 2, 14, 3], 
  X[15, 4, 16, 5], Y[19, 6, 20, 7], Y[3, 12, 4, 13], Y[16, 12, 17, 11], 
  X[7, 11, 8, 10], Y[18, 9, 19, 10], Y[17, 9, 18, 8]], 150}
{{1, -4}, PD[Y[1, 14, 2, 15], Y[20, 6, 1, 5], Z[13, 2, 14, 3], 
  X[15, 4, 16, 5], Y[19, 6, 20, 7], Y[3, 12, 4, 13], Y[16, 12, 17, 11], 
  X[10, 7, 11, 8], Y[18, 9, 19, 10], Y[17, 9, 18, 8]], 151}
{{1, -4}, PD[Y[1, 13, 2, 14], X[10, 6, 1, 5], Z[12, 2, 13, 3], 
  Z[14, 4, 15, 5], Y[9, 19, 10, 20], Y[6, 19, 7, 18], Y[3, 11, 4, 12], 
  X[15, 11, 16, 20], Y[8, 17, 9, 16], Y[7, 17, 8, 18]], 152}
{{1, -4}, PD[Y[1, 13, 2, 14], X[10, 6, 1, 5], Z[12, 2, 13, 3], 
  Z[14, 4, 15, 5], Y[9, 19, 10, 20], Y[6, 19, 7, 18], Y[3, 11, 4, 12], 
  X[20, 15, 11, 16], Y[8, 17, 9, 16], Y[7, 17, 8, 18]], 153}
{{1, -2}, PD[Y[1, 13, 2, 14], X[10, 6, 1, 5], Z[12, 2, 13, 3], 
  Z[14, 4, 15, 5], Z[9, 19, 10, 20], Z[6, 19, 7, 18], Y[3, 11, 4, 12], 
  X[20, 15, 11, 16], Z[8, 17, 9, 16], Z[7, 17, 8, 18]], 154}
{{1, -2}, PD[Y[1, 13, 2, 14], Y[10, 6, 1, 5], Z[12, 2, 13, 3], 
  X[14, 4, 15, 5], X[19, 10, 20, 9], Z[6, 19, 7, 18], Y[3, 11, 4, 12], 
  Y[15, 11, 16, 20], Z[8, 17, 9, 16], Z[7, 17, 8, 18]], 155}
{{1, -4}, PD[Y[1, 15, 2, 14], Y[10, 18, 1, 17], Z[15, 3, 16, 2], 
  X[13, 17, 14, 16], Y[9, 18, 10, 19], Y[3, 12, 4, 13], Z[19, 8, 20, 9], 
  Z[11, 7, 12, 6], X[4, 7, 5, 8], Z[20, 5, 11, 6]], 156}
{{1, -4}, PD[Y[1, 15, 2, 14], Y[10, 18, 1, 17], Z[15, 3, 16, 2], 
  X[13, 17, 14, 16], Y[9, 18, 10, 19], Y[3, 12, 4, 13], Z[19, 8, 20, 9], 
  Z[11, 7, 12, 6], X[7, 5, 8, 4], Z[20, 5, 11, 6]], 157}
{{1, -4}, PD[Y[1, 12, 2, 11], Y[8, 15, 1, 14], Z[12, 3, 13, 2], 
  X[10, 14, 11, 13], Y[7, 15, 8, 16], Y[3, 9, 4, 10], X[16, 20, 17, 19], 
  Y[6, 18, 7, 19], Z[20, 4, 9, 5], Z[17, 5, 18, 6]], 158}
{{1, -4}, PD[Y[1, 12, 2, 11], Y[8, 15, 1, 14], Z[12, 3, 13, 2], 
  X[10, 14, 11, 13], Y[7, 15, 8, 16], Y[3, 9, 4, 10], X[19, 16, 20, 17], 
  Y[6, 18, 7, 19], Z[20, 4, 9, 5], Z[17, 5, 18, 6]], 159}
{{1, -4}, PD[Y[1, 12, 2, 13], Y[4, 7, 1, 8], Z[11, 18, 12, 17], 
  Y[2, 14, 3, 13], Z[8, 3, 9, 4], X[6, 10, 7, 9], X[16, 19, 17, 20], 
  Z[14, 18, 11, 19], Y[5, 15, 6, 16], Y[10, 15, 5, 20]], 160}
{{1, -4}, PD[Y[1, 12, 2, 13], Y[4, 7, 1, 8], Z[11, 18, 12, 17], 
  Y[2, 14, 3, 13], Z[8, 3, 9, 4], X[6, 10, 7, 9], X[16, 19, 17, 20], 
  Z[14, 18, 11, 19], Z[5, 15, 6, 16], Z[10, 15, 5, 20]], 161}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 18, 1, 17], Y[5, 10, 6, 11], 
  Y[2, 14, 3, 13], Y[7, 16, 8, 17], X[18, 16, 19, 15], Z[11, 15, 12, 20], 
  Y[4, 10, 5, 9], Z[14, 4, 9, 3], Z[12, 19, 13, 20]], 162}
{{1, -2}, PD[X[1, 6, 2, 7], Y[8, 18, 1, 17], Z[5, 10, 6, 11], 
  Z[2, 14, 3, 13], Y[7, 16, 8, 17], X[18, 16, 19, 15], Y[11, 15, 12, 20], 
  Z[4, 10, 5, 9], Y[14, 4, 9, 3], Y[12, 19, 13, 20]], 163}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], Y[17, 4, 18, 5], 
  Z[2, 16, 3, 15], Y[19, 11, 20, 10], X[8, 12, 9, 11], Z[5, 12, 6, 13], 
  Y[16, 4, 17, 3], Y[14, 8, 15, 7], Z[6, 14, 7, 13]], 164}
{{1, -2}, PD[X[1, 18, 2, 19], Y[20, 9, 1, 10], Z[17, 4, 18, 5], 
  Y[2, 16, 3, 15], Y[19, 11, 20, 10], X[8, 12, 9, 11], Y[5, 12, 6, 13], 
  Z[16, 4, 17, 3], Z[14, 8, 15, 7], Y[6, 14, 7, 13]], 165}
{{1, -6}, PD[X[1, 8, 2, 9], Y[10, 13, 1, 14], Y[7, 18, 8, 19], 
  Y[2, 18, 3, 17], Y[9, 15, 10, 14], X[12, 16, 13, 15], Z[19, 6, 20, 7], 
  Y[3, 20, 4, 17], Z[11, 5, 12, 4], Z[16, 5, 11, 6]], 166}
{{1, -6}, PD[X[1, 8, 2, 9], Y[10, 13, 1, 14], Y[7, 18, 8, 19], 
  Y[2, 18, 3, 17], Y[9, 15, 10, 14], X[15, 12, 16, 13], Z[19, 6, 20, 7], 
  Y[3, 20, 4, 17], Z[11, 5, 12, 4], Z[16, 5, 11, 6]], 167}
{{1, -6}, PD[X[1, 8, 2, 9], Y[10, 13, 1, 14], Z[7, 18, 8, 19], 
  Z[2, 18, 3, 17], Y[9, 15, 10, 14], X[12, 16, 13, 15], Y[19, 6, 20, 7], 
  Z[3, 20, 4, 17], Y[11, 5, 12, 4], Y[16, 5, 11, 6]], 168}
{{1, -6}, PD[X[1, 8, 2, 9], Y[10, 13, 1, 14], Z[7, 18, 8, 19], 
  Z[2, 18, 3, 17], Y[9, 15, 10, 14], X[15, 12, 16, 13], Y[19, 6, 20, 7], 
  Z[3, 20, 4, 17], Y[11, 5, 12, 4], Y[16, 5, 11, 6]], 169}
{{1, -4}, PD[X[1, 6, 2, 7], Y[8, 11, 1, 12], Y[5, 18, 6, 17], 
  Y[2, 18, 3, 19], Y[7, 13, 8, 12], X[10, 14, 11, 13], Z[16, 5, 17, 4], 
  Y[3, 16, 4, 15], Z[19, 9, 20, 10], Y[14, 20, 9, 15]], 170}
{{1, -4}, PD[X[1, 6, 2, 7], Y[8, 11, 1, 12], Z[5, 18, 6, 17], 
  Z[2, 18, 3, 19], Y[7, 13, 8, 12], X[10, 14, 11, 13], Y[16, 5, 17, 4], 
  Z[3, 16, 4, 15], Y[19, 9, 20, 10], Z[14, 20, 9, 15]], 171}
{{1, -4}, PD[Y[1, 15, 2, 14], Y[4, 7, 1, 8], X[15, 12, 16, 13], 
  Y[2, 13, 3, 14], Z[8, 3, 9, 4], X[6, 10, 7, 9], Y[11, 19, 12, 20], 
  Y[16, 19, 11, 18], Y[5, 17, 6, 18], Y[10, 17, 5, 20]], 172}
{{1, -4}, PD[Y[1, 15, 2, 14], Y[4, 7, 1, 8], X[15, 12, 16, 13], 
  Y[2, 13, 3, 14], Z[8, 3, 9, 4], X[6, 10, 7, 9], Z[11, 19, 12, 20], 
  Z[16, 19, 11, 18], Z[5, 17, 6, 18], Z[10, 17, 5, 20]], 173}
{{1, -4}, PD[X[1, 9, 2, 8], Y[10, 5, 1, 6], Y[9, 5, 10, 4], Z[2, 19, 3, 18], 
  Z[7, 14, 8, 15], Z[6, 14, 7, 13], Z[3, 19, 4, 20], Y[17, 12, 18, 11], 
  X[12, 16, 13, 15], Y[20, 16, 17, 11]], 174}
{{1, -6}, PD[X[18, 2, 19, 1], X[4, 20, 1, 19], Y[17, 14, 18, 15], 
  Y[2, 6, 3, 7], Y[3, 8, 4, 7], Y[20, 16, 17, 15], Z[13, 10, 14, 9], 
  Z[5, 11, 6, 10], Z[8, 11, 5, 12], Z[16, 12, 13, 9]], 175}
{{1, -6}, PD[Y[18, 2, 19, 1], Y[19, 4, 20, 1], X[17, 14, 18, 15], 
  Z[2, 6, 3, 7], Z[3, 8, 4, 7], X[15, 20, 16, 17], Y[13, 10, 14, 9], 
  Y[5, 11, 6, 10], Y[8, 11, 5, 12], Y[16, 12, 13, 9]], 176}
{{1, -6}, PD[Y[18, 2, 19, 1], Y[19, 4, 20, 1], Y[17, 14, 18, 15], 
  X[2, 6, 3, 7], X[7, 3, 8, 4], Y[20, 16, 17, 15], Z[13, 10, 14, 9], 
  Z[5, 11, 6, 10], Z[8, 11, 5, 12], Z[16, 12, 13, 9]], 177}
{{1, -6}, PD[Y[18, 2, 19, 1], Y[19, 4, 20, 1], Y[17, 14, 18, 15], 
  Z[2, 6, 3, 7], Z[3, 8, 4, 7], Y[20, 16, 17, 15], X[13, 10, 14, 9], 
  Y[5, 11, 6, 10], Y[8, 11, 5, 12], X[12, 13, 9, 16]], 178}
{{1, -6}, PD[Y[18, 2, 19, 1], Y[19, 4, 20, 1], Y[17, 14, 18, 15], 
  Z[2, 6, 3, 7], Z[3, 8, 4, 7], Y[20, 16, 17, 15], Z[13, 10, 14, 9], 
  X[5, 11, 6, 10], X[11, 5, 12, 8], Z[16, 12, 13, 9]], 179}
{{1, -2}, PD[Y[13, 2, 14, 1], Y[14, 8, 15, 1], Y[12, 2, 13, 3], 
  X[7, 5, 8, 4], X[15, 10, 16, 11], Z[3, 11, 4, 12], Y[6, 19, 7, 20], 
  Y[5, 19, 6, 18], Y[9, 17, 10, 18], Y[16, 17, 9, 20]], 180}
{{1, -2}, PD[Y[13, 2, 14, 1], Y[14, 8, 15, 1], Y[12, 2, 13, 3], 
  X[7, 5, 8, 4], X[15, 10, 16, 11], Z[3, 11, 4, 12], Z[6, 19, 7, 20], 
  Z[5, 19, 6, 18], Z[9, 17, 10, 18], Z[16, 17, 9, 20]], 181}
{{1, -4}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 20], Y[9, 19, 10, 18], X[2, 5, 3, 6], 
  Z[19, 7, 20, 6], Y[10, 16, 11, 15], X[17, 14, 18, 15], Z[4, 13, 5, 14], 
  Z[3, 13, 4, 12], Z[16, 12, 17, 11]], 182}
{{1, -4}, PD[Y[1, 14, 2, 15], Y[8, 12, 1, 11], Z[13, 6, 14, 7], 
  X[2, 6, 3, 5], X[15, 10, 16, 11], Y[7, 12, 8, 13], Y[3, 20, 4, 19], 
  Y[4, 18, 5, 19], Y[9, 17, 10, 18], Y[16, 17, 9, 20]], 183}
{{1, -4}, PD[Y[1, 14, 2, 15], Y[8, 12, 1, 11], Z[13, 6, 14, 7], 
  X[2, 6, 3, 5], X[15, 10, 16, 11], Y[7, 12, 8, 13], Z[3, 20, 4, 19], 
  Z[4, 18, 5, 19], Z[9, 17, 10, 18], Z[16, 17, 9, 20]], 184}
{{1, -6}, PD[Y[1, 19, 2, 18], X[12, 10, 1, 9], Z[19, 3, 20, 2], 
  Z[17, 9, 18, 8], Y[11, 15, 12, 14], Y[10, 15, 11, 16], X[3, 6, 4, 7], 
  Z[20, 7, 17, 8], Z[13, 5, 14, 4], Z[16, 5, 13, 6]], 185}
{{1, -6}, PD[Y[1, 19, 2, 18], X[12, 10, 1, 9], Z[19, 3, 20, 2], 
  Z[17, 9, 18, 8], Y[11, 15, 12, 14], Y[10, 15, 11, 16], X[6, 4, 7, 3], 
  Z[20, 7, 17, 8], Z[13, 5, 14, 4], Z[16, 5, 13, 6]], 186}
{{1, -6}, PD[Y[1, 19, 2, 18], X[12, 10, 1, 9], Z[19, 3, 20, 2], 
  Z[17, 9, 18, 8], Z[11, 15, 12, 14], Z[10, 15, 11, 16], X[3, 6, 4, 7], 
  Z[20, 7, 17, 8], Y[13, 5, 14, 4], Y[16, 5, 13, 6]], 187}
{{1, -6}, PD[Y[1, 19, 2, 18], X[12, 10, 1, 9], Z[19, 3, 20, 2], 
  Z[17, 9, 18, 8], Z[11, 15, 12, 14], Z[10, 15, 11, 16], X[6, 4, 7, 3], 
  Z[20, 7, 17, 8], Y[13, 5, 14, 4], Y[16, 5, 13, 6]], 188}
{{1, -2}, PD[Y[1, 18, 2, 17], X[6, 4, 1, 3], Z[18, 12, 19, 11], 
  Y[2, 16, 3, 17], Y[5, 9, 6, 10], Y[4, 9, 5, 8], Y[12, 20, 13, 19], 
  X[10, 16, 11, 15], Z[7, 14, 8, 15], Z[20, 14, 7, 13]], 189}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 14], X[9, 19, 10, 18], X[2, 5, 3, 6], 
  Z[13, 7, 14, 6], Y[19, 13, 20, 12], Z[10, 15, 11, 16], Y[17, 5, 18, 4], 
  Z[3, 17, 4, 16], Y[20, 11, 15, 12]], 190}
{{1, -2}, PD[Y[18, 1, 19, 2], Y[17, 1, 18, 8], X[19, 10, 20, 11], 
  X[2, 5, 3, 6], Z[7, 17, 8, 16], Z[9, 14, 10, 15], Z[20, 14, 9, 13], 
  Y[11, 4, 12, 5], Z[3, 12, 4, 13], Z[6, 15, 7, 16]], 191}
{{1, -2}, PD[Y[1, 15, 2, 14], X[20, 11, 1, 12], Z[15, 6, 16, 7], 
  Y[2, 13, 3, 14], Z[12, 3, 13, 4], Z[19, 9, 20, 8], Y[10, 17, 11, 18], 
  Y[5, 16, 6, 17], X[7, 5, 8, 4], Z[18, 9, 19, 10]], 192}
{{1, -4}, PD[Y[1, 10, 2, 9], X[6, 4, 1, 3], Z[10, 17, 11, 18], Y[2, 8, 3, 9], 
  Y[5, 13, 6, 14], Y[4, 13, 5, 12], Y[16, 11, 17, 12], X[18, 16, 19, 15], 
  Z[7, 20, 8, 15], Z[14, 20, 7, 19]], 193}
{{1, -6}, PD[Y[1, 12, 2, 11], X[8, 4, 1, 3], Z[12, 19, 13, 18], 
  Y[2, 10, 3, 11], X[4, 8, 5, 7], Y[19, 14, 20, 13], Y[17, 10, 18, 9], 
  Y[5, 16, 6, 15], Y[6, 14, 7, 15], Y[20, 16, 17, 9]], 194}
{{1, -4}, PD[X[1, 16, 2, 17], Y[14, 6, 1, 5], Y[15, 9, 16, 8], 
  Z[2, 20, 3, 19], Y[17, 4, 18, 5], X[10, 13, 11, 14], Z[6, 11, 7, 12], 
  Z[7, 13, 8, 12], Y[20, 9, 15, 10], Z[3, 18, 4, 19]], 195}
{{1, -4}, PD[X[1, 5, 2, 4], Y[12, 17, 1, 18], Y[5, 15, 6, 14], 
  Y[2, 20, 3, 19], Y[3, 18, 4, 19], X[8, 11, 9, 12], Z[16, 10, 17, 9], 
  Z[15, 10, 16, 11], Y[6, 13, 7, 14], Z[20, 7, 13, 8]], 196}
{{1, -6}, PD[Y[1, 8, 2, 7], Y[4, 12, 1, 13], Z[8, 3, 9, 2], X[6, 13, 7, 14], 
  Y[3, 12, 4, 11], Z[9, 19, 10, 18], X[14, 18, 15, 17], Y[5, 16, 6, 17], 
  Z[10, 19, 11, 20], Z[15, 20, 16, 5]], 197}
{{1, -6}, PD[Y[1, 17, 2, 16], X[20, 3, 1, 4], Z[17, 3, 18, 2], 
  Z[15, 4, 16, 5], Z[19, 9, 20, 8], Z[18, 9, 19, 10], Y[5, 14, 6, 15], 
  Y[7, 13, 8, 12], X[10, 13, 11, 14], Y[6, 11, 7, 12]], 198}
{{1, -6}, PD[Y[1, 17, 2, 16], X[20, 3, 1, 4], Z[17, 3, 18, 2], 
  Z[15, 4, 16, 5], Z[19, 9, 20, 8], Z[18, 9, 19, 10], Y[5, 14, 6, 15], 
  Y[7, 13, 8, 12], X[13, 11, 14, 10], Y[6, 11, 7, 12]], 199}
{{1, -4}, PD[Y[14, 2, 15, 1], Y[15, 10, 16, 1], Y[13, 7, 14, 6], 
  Z[2, 18, 3, 17], Z[9, 16, 10, 17], X[5, 8, 6, 9], Y[12, 7, 13, 8], 
  X[18, 12, 19, 11], Z[3, 11, 4, 20], Z[4, 19, 5, 20]], 200}
{{1, -6}, PD[Y[1, 8, 2, 9], X[16, 4, 1, 3], Z[7, 18, 8, 19], Y[2, 10, 3, 9], 
  X[12, 15, 13, 16], Z[4, 13, 5, 14], Y[19, 6, 20, 7], Y[17, 10, 18, 11], 
  Z[11, 20, 12, 17], Y[14, 5, 15, 6]], 201}
{{1, -6}, PD[Y[1, 10, 2, 11], X[16, 4, 1, 3], X[9, 7, 10, 6], 
  Y[2, 12, 3, 11], Z[15, 18, 16, 17], Z[4, 18, 5, 19], Z[5, 20, 6, 19], 
  Y[8, 13, 9, 14], Y[7, 13, 8, 12], Y[20, 15, 17, 14]], 202}
{{1, -6}, PD[Y[1, 10, 2, 11], X[16, 4, 1, 3], X[6, 9, 7, 10], 
  Y[2, 12, 3, 11], Z[15, 18, 16, 17], Z[4, 18, 5, 19], Z[5, 20, 6, 19], 
  Y[8, 13, 9, 14], Y[7, 13, 8, 12], Y[20, 15, 17, 14]], 203}
{{1, -4}, PD[Y[1, 11, 2, 12], X[8, 4, 1, 3], X[10, 20, 11, 19], 
  Y[2, 13, 3, 12], Y[7, 16, 8, 15], Y[4, 16, 5, 17], Z[18, 7, 19, 6], 
  Y[9, 14, 10, 15], Y[20, 14, 9, 13], Y[5, 18, 6, 17]], 204}
{{1, -4}, PD[Y[1, 11, 2, 10], X[8, 4, 1, 3], Z[11, 19, 12, 18], 
  Y[2, 9, 3, 10], Y[7, 16, 8, 17], Y[4, 16, 5, 15], Y[19, 13, 20, 12], 
  X[17, 9, 18, 20], Y[6, 14, 7, 13], Y[5, 14, 6, 15]], 205}
{{1, -4}, PD[Y[1, 15, 2, 16], Y[10, 12, 1, 13], Z[14, 2, 15, 3], 
  X[16, 14, 17, 13], X[6, 9, 7, 10], Z[11, 8, 12, 7], Y[3, 20, 4, 19], 
  Z[17, 5, 18, 6], Y[8, 11, 9, 20], Y[4, 18, 5, 19]], 206}
{{1, -6}, PD[Y[1, 18, 2, 19], X[12, 4, 1, 3], Z[17, 8, 18, 9], 
  Y[2, 20, 3, 19], X[4, 12, 5, 11], Y[9, 15, 10, 16], Z[20, 8, 17, 7], 
  Y[5, 13, 6, 14], Y[10, 15, 11, 14], Z[16, 6, 13, 7]], 207}
{{1, -4}, PD[Y[13, 2, 14, 1], Y[14, 6, 15, 1], Y[12, 2, 13, 3], 
  Z[5, 15, 6, 16], X[3, 19, 4, 18], Y[11, 9, 12, 8], Y[16, 9, 11, 10], 
  X[19, 5, 20, 4], Y[17, 8, 18, 7], Z[10, 17, 7, 20]], 208}
{{1, -4}, PD[Y[13, 2, 14, 1], Y[14, 6, 15, 1], Y[12, 2, 13, 3], 
  Z[5, 15, 6, 16], Z[3, 19, 4, 18], X[11, 9, 12, 8], X[9, 11, 10, 16], 
  Z[4, 19, 5, 20], Y[17, 8, 18, 7], Z[10, 17, 7, 20]], 209}
{{1, -4}, PD[Y[13, 2, 14, 1], Y[14, 6, 15, 1], Y[12, 2, 13, 3], 
  Z[5, 15, 6, 16], Z[3, 19, 4, 18], Y[11, 9, 12, 8], Y[16, 9, 11, 10], 
  Z[4, 19, 5, 20], X[17, 8, 18, 7], X[10, 17, 7, 20]], 210}
{{1, -4}, PD[X[1, 5, 2, 4], Y[16, 18, 1, 19], Y[5, 11, 6, 10], 
  Z[2, 13, 3, 14], Z[3, 15, 4, 14], Z[19, 15, 20, 16], Z[17, 7, 18, 8], 
  Z[11, 7, 12, 6], X[12, 9, 13, 10], Z[20, 9, 17, 8]], 211}
{{1, -4}, PD[X[1, 5, 2, 4], Y[16, 18, 1, 19], X[8, 5, 9, 6], Z[2, 13, 3, 14], 
  Z[3, 15, 4, 14], Z[19, 15, 20, 16], Z[17, 9, 18, 10], Z[6, 11, 7, 12], 
  Z[7, 13, 8, 12], Z[20, 11, 17, 10]], 212}
{{1, -4}, PD[X[1, 5, 2, 4], Y[10, 12, 1, 13], Y[5, 20, 6, 19], Z[2, 7, 3, 8], 
  Z[3, 9, 4, 8], Z[13, 9, 14, 10], Z[11, 16, 12, 17], Z[20, 16, 11, 15], 
  Y[6, 18, 7, 19], X[17, 14, 18, 15]], 213}
{{1, -4}, PD[X[1, 5, 2, 4], Y[10, 19, 1, 18], Y[5, 13, 6, 14], Z[2, 7, 3, 8], 
  Z[3, 9, 4, 8], Z[17, 10, 18, 9], X[19, 12, 20, 13], Y[6, 15, 7, 14], 
  Z[16, 12, 17, 11], Y[20, 16, 11, 15]], 214}
{{1, -2}, PD[Y[1, 7, 2, 6], Y[20, 12, 1, 11], X[7, 12, 8, 13], 
  Y[2, 15, 3, 16], X[16, 5, 17, 6], Z[10, 20, 11, 19], Z[8, 18, 9, 17], 
  Z[13, 5, 14, 4], Z[14, 3, 15, 4], Y[18, 10, 19, 9]], 215}
{{1, -4}, PD[X[1, 17, 2, 18], Y[12, 5, 1, 6], Y[16, 4, 17, 5], 
  Z[2, 15, 3, 14], Z[18, 8, 19, 9], Z[6, 11, 7, 12], Y[15, 4, 16, 3], 
  X[13, 8, 14, 7], Z[19, 10, 20, 9], Y[10, 13, 11, 20]], 216}
{{1, -4}, PD[X[1, 17, 2, 18], Y[12, 5, 1, 6], Y[16, 4, 17, 5], 
  Z[2, 15, 3, 14], Z[18, 8, 19, 9], Z[6, 11, 7, 12], Y[15, 4, 16, 3], 
  X[7, 13, 8, 14], Z[19, 10, 20, 9], Y[10, 13, 11, 20]], 217}
{{1, -2}, PD[Y[1, 9, 2, 8], Y[20, 12, 1, 11], X[9, 12, 10, 13], 
  Y[2, 17, 3, 18], X[18, 7, 19, 8], Z[10, 20, 11, 19], Z[13, 7, 14, 6], 
  Z[16, 3, 17, 4], Z[14, 5, 15, 6], Y[4, 15, 5, 16]], 218}
{{1, -4}, PD[X[1, 8, 2, 9], Y[16, 18, 1, 19], Y[7, 17, 8, 18], 
  Y[2, 13, 3, 14], X[9, 14, 10, 15], Z[19, 15, 20, 16], Y[6, 17, 7, 20], 
  Z[12, 3, 13, 4], Z[10, 5, 11, 6], Y[4, 11, 5, 12]], 219}
{{1, -4}, PD[X[1, 9, 2, 8], Y[16, 18, 1, 19], Y[9, 18, 10, 17], 
  X[7, 3, 8, 2], Z[19, 15, 20, 16], Y[10, 20, 11, 17], Z[6, 14, 7, 13], 
  Z[3, 14, 4, 15], Y[11, 4, 12, 5], Y[12, 6, 13, 5]], 220}
{{1, -4}, PD[X[1, 9, 2, 8], Y[20, 12, 1, 11], X[9, 12, 10, 13], 
  Z[2, 15, 3, 16], Z[7, 17, 8, 16], Z[10, 20, 11, 19], Y[13, 5, 14, 4], 
  Y[14, 3, 15, 4], Z[6, 17, 7, 18], Y[18, 5, 19, 6]], 221}
{{1, -4}, PD[Y[17, 2, 18, 1], Y[18, 14, 19, 1], Y[16, 9, 17, 8], 
  Z[2, 12, 3, 11], X[13, 5, 14, 4], Y[19, 5, 20, 6], Z[7, 16, 8, 15], 
  X[9, 13, 10, 12], Z[3, 10, 4, 11], Y[20, 7, 15, 6]], 222}
{{1, -4}, PD[X[1, 6, 2, 7], Y[10, 13, 1, 14], Y[5, 12, 6, 13], 
  Y[2, 20, 3, 19], Y[7, 16, 8, 17], Z[14, 9, 15, 10], Y[4, 12, 5, 11], 
  Z[20, 4, 11, 3], X[18, 16, 19, 15], Y[8, 18, 9, 17]], 223}
{{1, -4}, PD[X[1, 6, 2, 7], Y[10, 13, 1, 14], Y[5, 12, 6, 13], 
  Y[2, 20, 3, 19], Y[7, 16, 8, 17], Z[14, 9, 15, 10], Y[4, 12, 5, 11], 
  Z[20, 4, 11, 3], X[15, 18, 16, 19], Y[8, 18, 9, 17]], 224}
{{1, -4}, PD[Y[1, 11, 2, 10], Y[20, 14, 1, 13], X[11, 14, 12, 15], 
  Y[2, 9, 3, 10], Z[12, 20, 13, 19], Z[15, 7, 16, 6], Z[8, 3, 9, 4], 
  X[18, 7, 19, 8], Z[16, 5, 17, 6], Y[4, 17, 5, 18]], 225}
{{1, -4}, PD[Y[1, 11, 2, 10], Y[20, 14, 1, 13], X[11, 14, 12, 15], 
  Y[2, 9, 3, 10], Z[12, 20, 13, 19], Z[15, 7, 16, 6], Z[8, 3, 9, 4], 
  X[7, 19, 8, 18], Z[16, 5, 17, 6], Y[4, 17, 5, 18]], 226}
{{1, -4}, PD[Y[1, 12, 2, 13], Y[20, 6, 1, 5], Z[11, 2, 12, 3], 
  X[13, 18, 14, 19], Z[4, 20, 5, 19], X[6, 4, 7, 3], Z[10, 16, 11, 15], 
  Y[17, 8, 18, 9], Y[14, 8, 15, 7], Z[9, 16, 10, 17]], 227}
{{1, -4}, PD[Y[1, 12, 2, 13], Y[20, 6, 1, 5], Z[11, 2, 12, 3], 
  Z[13, 18, 14, 19], Z[4, 20, 5, 19], X[6, 4, 7, 3], Z[10, 16, 11, 15], 
  Y[17, 8, 18, 9], X[7, 14, 8, 15], Z[9, 16, 10, 17]], 228}
{{1, -5}, PD[Y[1, 10, 2, 11], Y[20, 7, 1, 8], X[9, 6, 10, 7], 
  Y[2, 16, 3, 15], Z[11, 18, 12, 19], Z[8, 19, 9, 20], X[5, 16, 6, 17], 
  Y[3, 14, 4, 15], Y[17, 12, 18, 13], Y[4, 14, 5, 13]], 229}
{{1, -5}, PD[Y[1, 10, 2, 11], Y[20, 7, 1, 8], X[9, 6, 10, 7], 
  Y[2, 16, 3, 15], Z[11, 18, 12, 19], Z[8, 19, 9, 20], X[16, 6, 17, 5], 
  Y[3, 14, 4, 15], Y[17, 12, 18, 13], Y[4, 14, 5, 13]], 230}
{{1, -4}, PD[X[1, 17, 2, 16], Y[20, 7, 1, 8], Y[17, 7, 18, 6], 
  Y[2, 14, 3, 13], Y[15, 10, 16, 11], Z[8, 19, 9, 20], Y[18, 9, 19, 10], 
  X[5, 14, 6, 15], Y[3, 12, 4, 13], Z[11, 4, 12, 5]], 231}
{{1, -4}, PD[X[1, 17, 2, 16], Y[20, 7, 1, 8], Y[17, 7, 18, 6], 
  Y[2, 14, 3, 13], Y[15, 10, 16, 11], Z[8, 19, 9, 20], Y[18, 9, 19, 10], 
  X[14, 6, 15, 5], Y[3, 12, 4, 13], Z[11, 4, 12, 5]], 232}
{{1, -3}, PD[X[1, 17, 2, 16], Y[20, 7, 1, 8], Y[17, 7, 18, 6], 
  Z[2, 14, 3, 13], X[10, 16, 11, 15], Z[8, 19, 9, 20], Y[18, 9, 19, 10], 
  Z[5, 14, 6, 15], Z[3, 12, 4, 13], Y[11, 4, 12, 5]], 233}
{{1, -4}, PD[Y[1, 17, 2, 16], Y[20, 7, 1, 8], X[17, 7, 18, 6], 
  Y[2, 14, 3, 13], X[15, 10, 16, 11], Z[8, 19, 9, 20], Y[18, 9, 19, 10], 
  Y[5, 14, 6, 15], Y[3, 12, 4, 13], Z[11, 4, 12, 5]], 234}
{{1, -4}, PD[Y[1, 17, 2, 16], Y[20, 7, 1, 8], X[17, 7, 18, 6], 
  Y[2, 14, 3, 13], X[10, 16, 11, 15], Z[8, 19, 9, 20], Y[18, 9, 19, 10], 
  Y[5, 14, 6, 15], Y[3, 12, 4, 13], Z[11, 4, 12, 5]], 235}
{{1, -5}, PD[X[1, 6, 2, 7], Y[10, 12, 1, 13], Y[5, 19, 6, 20], 
  Y[2, 19, 3, 18], Y[7, 15, 8, 16], Z[13, 9, 14, 10], Z[11, 4, 12, 3], 
  Z[20, 4, 11, 5], X[17, 15, 18, 14], Y[8, 17, 9, 16]], 236}
{{1, -5}, PD[X[1, 6, 2, 7], Y[10, 12, 1, 13], Y[5, 19, 6, 20], 
  Y[2, 19, 3, 18], Y[7, 15, 8, 16], Z[13, 9, 14, 10], Z[11, 4, 12, 3], 
  Z[20, 4, 11, 5], X[14, 17, 15, 18], Y[8, 17, 9, 16]], 237}
{{1, -3}, PD[Y[1, 15, 2, 16], Y[8, 12, 1, 13], X[14, 11, 15, 12], 
  Y[2, 18, 3, 19], Z[16, 6, 17, 7], Z[13, 7, 14, 8], X[17, 10, 18, 11], 
  Y[3, 20, 4, 19], Y[5, 10, 6, 9], Z[20, 5, 9, 4]], 238}
{{1, -5}, PD[Y[1, 19, 2, 18], Y[8, 10, 1, 9], X[19, 10, 20, 11], 
  Y[2, 16, 3, 15], Z[17, 7, 18, 6], Z[20, 8, 9, 7], X[11, 17, 12, 16], 
  Y[3, 12, 4, 13], Z[14, 6, 15, 5], Y[4, 14, 5, 13]], 239}
{{1, -5}, PD[Y[1, 19, 2, 18], Y[8, 10, 1, 9], X[19, 10, 20, 11], 
  Y[2, 16, 3, 15], Z[17, 7, 18, 6], Z[20, 8, 9, 7], X[16, 11, 17, 12], 
  Y[3, 12, 4, 13], Z[14, 6, 15, 5], Y[4, 14, 5, 13]], 240}
{{1, -5}, PD[Y[1, 10, 2, 11], Y[20, 7, 1, 8], X[9, 6, 10, 7], 
  Y[2, 13, 3, 14], Z[11, 18, 12, 19], Z[8, 19, 9, 20], Y[5, 13, 6, 12], 
  Y[3, 16, 4, 17], X[14, 17, 15, 18], Y[4, 16, 5, 15]], 241}
{{1, -6}, PD[Y[1, 19, 2, 18], Y[10, 12, 1, 11], X[19, 12, 20, 13], 
  X[2, 6, 3, 5], Z[17, 9, 18, 8], Z[20, 10, 11, 9], Z[13, 7, 14, 6], 
  Y[3, 14, 4, 15], Y[4, 16, 5, 15], Y[7, 17, 8, 16]], 242}
{{1, -6}, PD[Y[1, 19, 2, 18], Y[10, 12, 1, 11], X[19, 12, 20, 13], 
  X[5, 2, 6, 3], Z[17, 9, 18, 8], Z[20, 10, 11, 9], Z[13, 7, 14, 6], 
  Y[3, 14, 4, 15], Y[4, 16, 5, 15], Y[7, 17, 8, 16]], 243}
{{1, -5}, PD[Y[1, 19, 2, 18], Y[12, 14, 1, 13], X[19, 14, 20, 15], 
  X[2, 6, 3, 5], Z[17, 11, 18, 10], Z[20, 12, 13, 11], Z[15, 7, 16, 6], 
  Z[3, 8, 4, 9], Z[4, 10, 5, 9], Z[16, 7, 17, 8]], 244}
{{1, -6}, PD[Y[1, 9, 2, 8], Y[16, 5, 1, 6], Z[9, 18, 10, 19], 
  X[2, 11, 3, 12], Z[7, 14, 8, 15], Z[6, 14, 7, 13], X[15, 12, 16, 13], 
  Z[4, 18, 5, 17], Z[10, 20, 11, 19], Z[3, 20, 4, 17]], 245}
{{1, -6}, PD[Y[1, 9, 2, 8], Y[16, 5, 1, 6], Z[9, 18, 10, 19], 
  X[2, 11, 3, 12], Z[7, 14, 8, 15], Z[6, 14, 7, 13], X[12, 16, 13, 15], 
  Z[4, 18, 5, 17], Z[10, 20, 11, 19], Z[3, 20, 4, 17]], 246}
{{1, -5}, PD[Y[1, 17, 2, 18], Y[14, 6, 1, 5], Z[16, 2, 17, 3], 
  Z[18, 12, 19, 13], Z[4, 14, 5, 13], X[6, 4, 7, 3], Z[15, 9, 16, 10], 
  X[11, 8, 12, 9], Z[19, 8, 20, 7], Y[10, 20, 11, 15]], 247}
{{1, -6}, PD[Y[1, 18, 2, 19], Y[8, 15, 1, 16], X[17, 14, 18, 15], 
  Y[2, 11, 3, 12], Z[19, 6, 20, 7], Z[16, 7, 17, 8], Z[13, 4, 14, 5], 
  Z[10, 3, 11, 4], X[12, 10, 13, 9], Y[5, 20, 6, 9]], 248}
{{1, -6}, PD[Y[1, 18, 2, 19], Y[8, 15, 1, 16], X[17, 14, 18, 15], 
  Y[2, 11, 3, 12], Z[19, 6, 20, 7], Z[16, 7, 17, 8], Z[13, 4, 14, 5], 
  Z[10, 3, 11, 4], X[9, 12, 10, 13], Y[5, 20, 6, 9]], 249}
{{1, -5}, PD[X[1, 7, 2, 6], Y[10, 15, 1, 14], Y[7, 15, 8, 16], 
  Y[2, 19, 3, 18], Y[5, 12, 6, 11], Z[13, 10, 14, 9], Y[8, 13, 9, 12], 
  Z[16, 5, 17, 4], Z[19, 4, 20, 3], X[17, 11, 18, 20]], 250}
{{1, -5}, PD[X[1, 7, 2, 6], Y[10, 15, 1, 14], Y[7, 15, 8, 16], 
  Y[2, 19, 3, 18], Y[5, 12, 6, 11], Z[13, 10, 14, 9], Y[8, 13, 9, 12], 
  Z[16, 5, 17, 4], Z[19, 4, 20, 3], X[20, 17, 11, 18]], 251}
{{1, -6}, PD[Y[8, 2, 9, 1], Y[9, 20, 10, 1], X[7, 11, 8, 10], 
  Z[2, 11, 3, 12], Z[19, 13, 20, 12], Z[6, 14, 7, 13], Z[3, 17, 4, 16], 
  X[18, 15, 19, 16], Z[5, 14, 6, 15], Y[17, 5, 18, 4]], 252}
{{1, -6}, PD[Y[8, 2, 9, 1], Y[9, 20, 10, 1], X[7, 11, 8, 10], 
  Z[2, 11, 3, 12], Z[19, 13, 20, 12], Z[6, 14, 7, 13], Z[3, 17, 4, 16], 
  X[15, 19, 16, 18], Z[5, 14, 6, 15], Y[17, 5, 18, 4]], 253}
{{1, -6}, PD[Y[18, 2, 19, 1], Y[19, 16, 20, 1], Y[17, 8, 18, 9], 
  X[2, 8, 3, 7], Z[15, 6, 16, 7], Y[20, 10, 17, 9], Y[3, 13, 4, 12], 
  X[14, 11, 15, 12], Y[5, 10, 6, 11], Z[13, 5, 14, 4]], 254}
{{1, -6}, PD[Y[18, 2, 19, 1], Y[19, 16, 20, 1], Y[17, 8, 18, 9], 
  X[2, 8, 3, 7], Z[15, 6, 16, 7], Y[20, 10, 17, 9], Y[3, 13, 4, 12], 
  X[11, 15, 12, 14], Y[5, 10, 6, 11], Z[13, 5, 14, 4]], 255}
{{1, -5}, PD[Y[1, 19, 2, 18], Y[12, 14, 1, 13], X[19, 14, 20, 15], 
  Y[2, 8, 3, 7], Z[17, 11, 18, 10], Z[20, 12, 13, 11], Z[15, 5, 16, 4], 
  Z[8, 4, 9, 3], X[6, 10, 7, 9], Z[16, 5, 17, 6]], 256}
{{1, -4}, PD[Y[1, 12, 2, 11], Y[8, 15, 1, 14], X[12, 15, 13, 16], 
  Y[2, 19, 3, 18], Z[10, 7, 11, 6], Z[13, 8, 14, 7], X[9, 16, 10, 17], 
  Z[19, 4, 20, 3], Z[17, 6, 18, 5], Z[20, 4, 9, 5]], 257}
{{1, -4}, PD[Y[1, 12, 2, 11], Y[8, 15, 1, 14], X[12, 15, 13, 16], 
  Y[2, 19, 3, 18], Z[10, 7, 11, 6], Z[13, 8, 14, 7], Y[16, 10, 17, 9], 
  Z[19, 4, 20, 3], X[17, 6, 18, 5], Z[20, 4, 9, 5]], 258}
{{1, -5}, PD[Y[1, 15, 2, 16], Y[8, 12, 1, 13], X[14, 11, 15, 12], 
  Y[2, 17, 3, 16], Z[13, 7, 14, 8], X[10, 20, 11, 19], Z[17, 4, 18, 3], 
  Y[6, 19, 7, 18], Z[9, 5, 10, 6], Z[20, 5, 9, 4]], 259}
{{1, -5}, PD[Y[1, 15, 2, 16], Y[8, 12, 1, 13], X[14, 11, 15, 12], 
  Y[2, 17, 3, 16], Z[13, 7, 14, 8], X[19, 10, 20, 11], Z[17, 4, 18, 3], 
  Y[6, 19, 7, 18], Z[9, 5, 10, 6], Z[20, 5, 9, 4]], 260}
{{1, -4}, PD[Y[13, 1, 14, 2], Y[12, 1, 13, 8], X[14, 12, 15, 11], 
  Z[2, 11, 3, 10], Z[7, 19, 8, 20], X[15, 19, 16, 18], Z[3, 18, 4, 17], 
  Y[9, 6, 10, 5], Y[20, 6, 9, 7], Y[16, 5, 17, 4]], 261}
{{1, -6}, PD[Y[18, 1, 19, 2], Y[17, 1, 18, 6], X[19, 8, 20, 9], 
  Z[2, 12, 3, 11], Z[5, 15, 6, 14], Y[16, 8, 17, 7], Z[20, 16, 7, 15], 
  X[9, 13, 10, 12], Z[3, 10, 4, 11], Y[13, 5, 14, 4]], 262}
{{1, -6}, PD[Y[18, 1, 19, 2], Y[17, 1, 18, 6], X[19, 8, 20, 9], 
  Z[2, 12, 3, 11], Z[5, 15, 6, 14], Y[16, 8, 17, 7], Z[20, 16, 7, 15], 
  X[12, 9, 13, 10], Z[3, 10, 4, 11], Y[13, 5, 14, 4]], 263}
{{1, -5}, PD[Y[1, 19, 2, 18], Y[6, 14, 1, 13], X[19, 14, 20, 15], 
  Y[2, 11, 3, 10], Z[17, 5, 18, 4], Z[20, 6, 13, 5], Z[15, 7, 16, 8], 
  X[11, 8, 12, 9], Y[3, 9, 4, 10], Z[16, 7, 17, 12]], 264}
{{1, -4}, PD[Y[1, 9, 2, 8], Y[20, 12, 1, 11], X[9, 12, 10, 13], 
  Y[2, 15, 3, 16], X[18, 7, 19, 8], Z[10, 20, 11, 19], Z[13, 7, 14, 6], 
  Z[14, 5, 15, 6], Y[3, 17, 4, 16], Z[17, 5, 18, 4]], 265}
{{1, -6}, PD[Y[1, 11, 2, 10], Y[16, 6, 1, 5], Z[11, 3, 12, 2], 
  X[9, 15, 10, 14], Z[4, 16, 5, 15], X[6, 4, 7, 3], Z[12, 20, 13, 19], 
  Z[13, 18, 14, 19], Z[8, 17, 9, 18], Z[7, 17, 8, 20]], 266}
{{1, -6}, PD[Y[1, 11, 2, 10], Y[16, 6, 1, 5], Z[11, 3, 12, 2], 
  X[9, 15, 10, 14], Z[4, 16, 5, 15], X[3, 6, 4, 7], Z[12, 20, 13, 19], 
  Z[13, 18, 14, 19], Z[8, 17, 9, 18], Z[7, 17, 8, 20]], 267}
{{1, -5}, PD[X[1, 13, 2, 12], Y[16, 8, 1, 7], Y[13, 8, 14, 9], 
  Z[2, 18, 3, 19], X[11, 5, 12, 4], Z[6, 16, 7, 15], Y[14, 6, 15, 5], 
  Z[9, 17, 10, 18], Z[3, 20, 4, 19], Z[10, 17, 11, 20]], 268}
{{1, -5}, PD[X[1, 13, 2, 12], Y[16, 8, 1, 7], Y[13, 8, 14, 9], 
  Z[2, 18, 3, 19], X[4, 11, 5, 12], Z[6, 16, 7, 15], Y[14, 6, 15, 5], 
  Z[9, 17, 10, 18], Z[3, 20, 4, 19], Z[10, 17, 11, 20]], 269}
{{1, -5}, PD[Y[1, 13, 2, 12], Y[16, 8, 1, 7], X[13, 8, 14, 9], 
  Y[2, 18, 3, 19], X[11, 5, 12, 4], Z[6, 16, 7, 15], Y[14, 6, 15, 5], 
  Y[9, 17, 10, 18], Y[3, 20, 4, 19], Y[10, 17, 11, 20]], 270}
{{1, -5}, PD[Y[1, 13, 2, 12], Y[16, 8, 1, 7], X[13, 8, 14, 9], 
  Y[2, 18, 3, 19], X[4, 11, 5, 12], Z[6, 16, 7, 15], Y[14, 6, 15, 5], 
  Y[9, 17, 10, 18], Y[3, 20, 4, 19], Y[10, 17, 11, 20]], 271}
{{1, -5}, PD[Y[9, 2, 10, 1], Y[10, 6, 11, 1], X[8, 12, 9, 11], 
  Z[2, 12, 3, 13], Z[5, 14, 6, 13], Y[7, 16, 8, 17], Z[3, 20, 4, 19], 
  Z[4, 18, 5, 19], X[17, 14, 18, 15], Y[20, 16, 7, 15]], 272}
{{1, -6}, PD[Y[14, 2, 15, 1], Y[15, 6, 16, 1], Y[13, 10, 14, 11], 
  X[2, 10, 3, 9], X[5, 8, 6, 9], Y[16, 12, 13, 11], Z[3, 20, 4, 19], 
  Z[4, 18, 5, 19], Z[7, 17, 8, 18], Z[12, 17, 7, 20]], 273}
{{1, -6}, PD[Y[14, 2, 15, 1], Y[15, 6, 16, 1], Y[13, 10, 14, 11], 
  X[2, 10, 3, 9], X[8, 6, 9, 5], Y[16, 12, 13, 11], Z[3, 20, 4, 19], 
  Z[4, 18, 5, 19], Z[7, 17, 8, 18], Z[12, 17, 7, 20]], 274}
{{1, -6}, PD[X[1, 12, 2, 13], Y[16, 10, 1, 9], Z[11, 18, 12, 19], 
  Z[2, 18, 3, 17], Y[13, 7, 14, 6], Z[8, 16, 9, 15], Z[10, 20, 11, 19], 
  Z[3, 20, 4, 17], X[7, 4, 8, 5], Y[14, 5, 15, 6]], 275}
{{1, -6}, PD[X[1, 12, 2, 13], Y[16, 10, 1, 9], Z[11, 18, 12, 19], 
  Z[2, 18, 3, 17], Y[13, 7, 14, 6], Z[8, 16, 9, 15], Z[10, 20, 11, 19], 
  Z[3, 20, 4, 17], X[4, 8, 5, 7], Y[14, 5, 15, 6]], 276}
{{1, -5}, PD[Y[1, 19, 2, 18], Y[10, 12, 1, 11], X[19, 12, 20, 13], 
  X[2, 5, 3, 6], Z[17, 9, 18, 8], Z[20, 10, 11, 9], Z[13, 4, 14, 5], 
  Y[3, 14, 4, 15], Y[6, 15, 7, 16], Y[7, 17, 8, 16]], 277}
{{1, -5}, PD[Y[1, 19, 2, 18], Y[10, 12, 1, 11], X[19, 12, 20, 13], 
  X[5, 3, 6, 2], Z[17, 9, 18, 8], Z[20, 10, 11, 9], Z[13, 4, 14, 5], 
  Y[3, 14, 4, 15], Y[6, 15, 7, 16], Y[7, 17, 8, 16]], 278}
{{1, -4}, PD[Y[1, 14, 2, 13], Y[10, 18, 1, 19], X[14, 18, 15, 17], 
  Y[2, 17, 3, 16], Z[12, 6, 13, 7], Z[19, 6, 20, 5], X[4, 10, 5, 9], 
  Z[15, 4, 16, 3], Y[7, 11, 8, 12], Z[20, 8, 11, 9]], 279}
{{1, -5}, PD[Y[1, 15, 2, 16], Y[8, 12, 1, 13], Z[14, 4, 15, 5], 
  Y[2, 17, 3, 16], X[13, 18, 14, 19], Y[7, 12, 8, 11], Y[5, 9, 6, 10], 
  Y[3, 17, 4, 18], X[19, 10, 20, 11], Y[6, 9, 7, 20]], 280}
{{1, -5}, PD[Y[1, 15, 2, 16], Y[8, 12, 1, 13], Z[14, 4, 15, 5], 
  Y[2, 17, 3, 16], X[13, 18, 14, 19], Y[7, 12, 8, 11], Y[5, 9, 6, 10], 
  Y[3, 17, 4, 18], X[10, 20, 11, 19], Y[6, 9, 7, 20]], 281}
{{1, -3}, PD[Y[13, 1, 14, 2], Y[12, 1, 13, 10], X[14, 20, 15, 19], 
  Z[2, 19, 3, 18], Z[9, 12, 10, 11], Y[20, 9, 11, 8], Y[15, 5, 16, 6], 
  X[6, 4, 7, 3], Y[17, 8, 18, 7], Z[4, 16, 5, 17]], 282}
{{1, -4}, PD[Y[1, 17, 2, 16], Y[20, 7, 1, 8], X[17, 5, 18, 4], 
  Y[2, 15, 3, 16], Z[8, 19, 9, 20], Z[6, 11, 7, 12], Z[5, 11, 6, 10], 
  Y[18, 13, 19, 14], Y[3, 15, 4, 14], X[12, 9, 13, 10]], 283}
{{1, -5}, PD[Y[1, 9, 2, 8], Y[20, 13, 1, 14], X[9, 13, 10, 12], 
  Y[2, 12, 3, 11], Z[7, 17, 8, 16], Z[14, 19, 15, 20], Z[10, 4, 11, 3], 
  X[15, 5, 16, 4], Z[6, 17, 7, 18], Y[18, 5, 19, 6]], 284}
{{1, -5}, PD[Y[1, 9, 2, 8], Y[20, 13, 1, 14], X[9, 13, 10, 12], 
  Y[2, 12, 3, 11], Z[7, 17, 8, 16], Z[14, 19, 15, 20], Z[10, 4, 11, 3], 
  X[4, 15, 5, 16], Z[6, 17, 7, 18], Y[18, 5, 19, 6]], 285}
{{1, -4}, PD[X[1, 17, 2, 16], Y[20, 7, 1, 8], Y[17, 7, 18, 6], 
  X[11, 2, 12, 3], Y[15, 10, 16, 11], Z[8, 19, 9, 20], Y[18, 9, 19, 10], 
  Z[5, 12, 6, 13], Z[3, 14, 4, 15], Y[13, 4, 14, 5]], 286}
{{1, -4}, PD[X[1, 17, 2, 16], Y[20, 7, 1, 8], Y[17, 7, 18, 6], 
  Z[2, 12, 3, 11], X[15, 10, 16, 11], Z[8, 19, 9, 20], Y[18, 9, 19, 10], 
  Z[5, 12, 6, 13], Z[3, 14, 4, 15], Y[13, 4, 14, 5]], 287}
{{1, -3}, PD[Y[1, 17, 2, 16], Y[20, 7, 1, 8], X[17, 7, 18, 6], 
  Y[2, 12, 3, 11], X[10, 16, 11, 15], Z[8, 19, 9, 20], Y[18, 9, 19, 10], 
  Y[5, 12, 6, 13], Y[3, 14, 4, 15], Z[13, 4, 14, 5]], 288}
{{1, -5}, PD[Y[13, 1, 14, 2], Y[12, 1, 13, 10], X[14, 12, 15, 11], 
  Z[2, 11, 3, 20], Z[9, 19, 10, 20], Y[15, 7, 16, 8], X[3, 8, 4, 9], 
  Y[18, 7, 19, 6], Y[16, 5, 17, 4], Z[5, 18, 6, 17]], 289}
{{1, -5}, PD[Y[13, 1, 14, 2], Y[12, 1, 13, 10], X[14, 12, 15, 11], 
  Z[2, 11, 3, 20], Z[9, 19, 10, 20], Y[15, 7, 16, 8], X[8, 4, 9, 3], 
  Y[18, 7, 19, 6], Y[16, 5, 17, 4], Z[5, 18, 6, 17]], 290}
{{1, -6}, PD[Y[17, 1, 18, 2], Y[16, 1, 17, 8], X[18, 16, 19, 15], 
  Z[2, 15, 3, 14], Z[7, 13, 8, 14], X[19, 10, 20, 11], Z[3, 11, 4, 12], 
  Z[6, 13, 7, 12], Y[9, 5, 10, 6], Y[20, 5, 9, 4]], 291}
{{1, -6}, PD[Y[17, 1, 18, 2], Y[16, 1, 17, 8], X[18, 16, 19, 15], 
  Z[2, 15, 3, 14], Z[7, 13, 8, 14], X[10, 20, 11, 19], Z[3, 11, 4, 12], 
  Z[6, 13, 7, 12], Y[9, 5, 10, 6], Y[20, 5, 9, 4]], 292}
{{1, -5}, PD[Y[17, 1, 18, 2], Y[16, 1, 17, 6], X[18, 16, 19, 15], 
  Z[2, 15, 3, 14], Z[5, 13, 6, 14], X[19, 8, 20, 9], Z[3, 9, 4, 10], 
  Z[4, 11, 5, 10], Y[12, 8, 13, 7], Z[20, 12, 7, 11]], 293}
{{1, -6}, PD[Y[10, 1, 11, 2], Y[9, 1, 10, 16], X[11, 9, 12, 8], 
  Z[2, 8, 3, 7], Z[15, 6, 16, 7], Y[12, 18, 13, 19], X[3, 14, 4, 15], 
  Y[5, 18, 6, 17], Y[13, 20, 14, 19], Y[4, 20, 5, 17]], 294}
{{1, -6}, PD[Y[10, 1, 11, 2], Y[9, 1, 10, 16], X[11, 9, 12, 8], 
  Z[2, 8, 3, 7], Z[15, 6, 16, 7], Y[12, 18, 13, 19], X[14, 4, 15, 3], 
  Y[5, 18, 6, 17], Y[13, 20, 14, 19], Y[4, 20, 5, 17]], 295}
{{1, -6}, PD[Y[1, 16, 2, 17], Y[10, 13, 1, 14], X[15, 12, 16, 13], 
  Y[2, 20, 3, 19], Z[17, 8, 18, 9], Z[14, 9, 15, 10], Z[11, 5, 12, 4], 
  Z[20, 5, 11, 6], X[3, 6, 4, 7], Z[18, 8, 19, 7]], 296}
{{1, -6}, PD[Y[1, 16, 2, 17], Y[10, 13, 1, 14], X[15, 12, 16, 13], 
  Y[2, 20, 3, 19], Z[17, 8, 18, 9], Z[14, 9, 15, 10], Z[11, 5, 12, 4], 
  Z[20, 5, 11, 6], X[6, 4, 7, 3], Z[18, 8, 19, 7]], 297}
{{1, -5}, PD[X[1, 9, 2, 8], Y[12, 15, 1, 16], Y[9, 15, 10, 14], 
  Y[2, 20, 3, 19], Y[7, 18, 8, 19], Z[16, 11, 17, 12], Y[10, 17, 11, 18], 
  Z[13, 5, 14, 4], Z[20, 5, 13, 6], X[3, 6, 4, 7]], 298}
{{1, -5}, PD[X[1, 9, 2, 8], Y[12, 15, 1, 16], Y[9, 15, 10, 14], 
  Y[2, 20, 3, 19], Y[7, 18, 8, 19], Z[16, 11, 17, 12], Y[10, 17, 11, 18], 
  Z[13, 5, 14, 4], Z[20, 5, 13, 6], X[6, 4, 7, 3]], 299}
{{1, -4}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 10], X[17, 15, 18, 14], 
  Z[2, 14, 3, 13], Z[9, 12, 10, 13], Y[18, 5, 19, 6], X[8, 4, 9, 3], 
  Y[11, 5, 12, 4], Y[19, 7, 20, 6], Z[7, 11, 8, 20]], 300}
{{1, -6}, PD[Y[18, 2, 19, 1], Y[19, 16, 20, 1], Y[17, 10, 18, 11], 
  X[2, 10, 3, 9], Z[15, 8, 16, 9], Y[20, 12, 17, 11], Y[3, 14, 4, 15], 
  X[7, 5, 8, 4], Z[12, 5, 13, 6], Z[13, 7, 14, 6]], 301}
{{1, -6}, PD[Y[18, 2, 19, 1], Y[19, 16, 20, 1], Y[17, 10, 18, 11], 
  X[2, 10, 3, 9], Z[15, 8, 16, 9], Y[20, 12, 17, 11], Y[3, 14, 4, 15], 
  X[4, 7, 5, 8], Z[12, 5, 13, 6], Z[13, 7, 14, 6]], 302}
{{1, -6}, PD[X[1, 9, 2, 8], Y[16, 18, 1, 19], Y[9, 18, 10, 17], 
  X[2, 5, 3, 6], Z[7, 15, 8, 14], Z[19, 15, 20, 16], Y[10, 20, 11, 17], 
  Z[4, 12, 5, 11], Z[3, 12, 4, 13], Z[6, 13, 7, 14]], 303}
{{1, -6}, PD[X[1, 9, 2, 8], Y[16, 18, 1, 19], Y[9, 18, 10, 17], 
  X[5, 3, 6, 2], Z[7, 15, 8, 14], Z[19, 15, 20, 16], Y[10, 20, 11, 17], 
  Z[4, 12, 5, 11], Z[3, 12, 4, 13], Z[6, 13, 7, 14]], 304}
{{1, -5}, PD[Y[16, 2, 17, 1], Y[17, 8, 18, 1], X[15, 12, 16, 13], 
  Z[2, 12, 3, 11], Z[7, 10, 8, 11], Y[18, 14, 19, 13], Z[14, 20, 15, 19], 
  X[6, 4, 7, 3], Y[9, 5, 10, 4], Y[20, 5, 9, 6]], 305}
{{1, -5}, PD[X[1, 8, 2, 9], Y[16, 18, 1, 19], Y[7, 17, 8, 18], 
  X[13, 3, 14, 2], Z[9, 14, 10, 15], Z[19, 15, 20, 16], Y[6, 17, 7, 20], 
  Z[12, 5, 13, 6], Y[3, 11, 4, 10], Z[11, 5, 12, 4]], 306}
{{1, -5}, PD[X[1, 8, 2, 9], Y[16, 18, 1, 19], Y[7, 17, 8, 18], 
  Y[2, 13, 3, 14], X[9, 14, 10, 15], Z[19, 15, 20, 16], Y[6, 17, 7, 20], 
  Z[12, 5, 13, 6], Y[3, 11, 4, 10], Z[11, 5, 12, 4]], 307}
{{1, -5}, PD[Y[1, 17, 2, 16], X[14, 11, 1, 12], Z[17, 11, 18, 10], 
  X[5, 3, 6, 2], Z[15, 7, 16, 6], Y[12, 20, 13, 19], Y[13, 18, 14, 19], 
  Y[9, 5, 10, 4], Z[3, 9, 4, 8], Z[20, 7, 15, 8]], 308}
{{1, -4}, PD[Y[15, 1, 16, 2], Y[14, 1, 15, 10], X[16, 14, 17, 13], 
  Z[2, 13, 3, 12], Z[9, 19, 10, 20], Y[17, 5, 18, 6], X[6, 4, 7, 3], 
  Y[11, 8, 12, 7], Y[20, 8, 11, 9], Y[18, 5, 19, 4]], 309}
{{1, -6}, PD[Y[13, 1, 14, 2], Y[12, 1, 13, 6], Y[14, 9, 15, 10], 
  Z[2, 19, 3, 18], Z[5, 8, 6, 7], X[11, 9, 12, 8], Y[15, 11, 16, 10], 
  X[19, 16, 20, 17], Z[3, 17, 4, 18], Y[20, 5, 7, 4]], 310}
{{1, -6}, PD[Y[13, 1, 14, 2], Y[12, 1, 13, 6], Y[14, 9, 15, 10], 
  Z[2, 19, 3, 18], Z[5, 8, 6, 7], X[11, 9, 12, 8], Y[15, 11, 16, 10], 
  X[16, 20, 17, 19], Z[3, 17, 4, 18], Y[20, 5, 7, 4]], 311}
{{1, -6}, PD[Y[1, 14, 2, 13], Y[10, 18, 1, 19], X[14, 18, 15, 17], 
  Y[2, 17, 3, 16], Z[12, 6, 13, 7], Z[19, 9, 20, 10], Z[15, 4, 16, 3], 
  Y[7, 11, 8, 12], X[5, 9, 6, 8], Z[20, 5, 11, 4]], 312}
{{1, -6}, PD[Y[1, 14, 2, 13], Y[10, 18, 1, 19], X[14, 18, 15, 17], 
  Y[2, 17, 3, 16], Z[12, 6, 13, 7], Z[19, 9, 20, 10], Z[15, 4, 16, 3], 
  Y[7, 11, 8, 12], X[8, 5, 9, 6], Z[20, 5, 11, 4]], 313}
{{1, -5}, PD[Y[1, 17, 2, 18], Y[10, 13, 1, 12], X[16, 14, 17, 13], 
  Y[2, 14, 3, 15], Z[18, 7, 19, 6], Z[11, 10, 12, 9], Z[15, 3, 16, 4], 
  X[7, 4, 8, 5], Z[19, 5, 20, 6], Y[8, 11, 9, 20]], 314}
{{1, -5}, PD[Y[1, 17, 2, 18], Y[10, 13, 1, 12], X[16, 14, 17, 13], 
  Y[2, 14, 3, 15], Z[18, 7, 19, 6], Z[11, 10, 12, 9], Z[15, 3, 16, 4], 
  X[4, 8, 5, 7], Z[19, 5, 20, 6], Y[8, 11, 9, 20]], 315}
{{1, -5}, PD[Y[1, 17, 2, 18], Y[10, 14, 1, 15], X[16, 13, 17, 14], 
  Y[2, 19, 3, 18], Z[15, 9, 16, 10], Z[12, 7, 13, 6], Z[19, 7, 20, 8], 
  X[3, 8, 4, 9], Y[5, 12, 6, 11], Z[20, 5, 11, 4]], 316}
{{1, -5}, PD[Y[1, 17, 2, 18], Y[10, 14, 1, 15], X[16, 13, 17, 14], 
  Y[2, 19, 3, 18], Z[15, 9, 16, 10], Z[12, 7, 13, 6], Z[19, 7, 20, 8], 
  X[8, 4, 9, 3], Y[5, 12, 6, 11], Z[20, 5, 11, 4]], 317}
{{1, -5}, PD[Y[1, 10, 2, 11], Y[20, 7, 1, 8], X[9, 6, 10, 7], 
  X[2, 14, 3, 13], Z[11, 18, 12, 19], Z[8, 19, 9, 20], Z[5, 14, 6, 15], 
  Z[3, 16, 4, 17], Z[12, 18, 13, 17], Y[15, 4, 16, 5]], 318}
{{1, -5}, PD[Y[1, 10, 2, 11], Y[20, 7, 1, 8], X[9, 6, 10, 7], 
  X[13, 2, 14, 3], Z[11, 18, 12, 19], Z[8, 19, 9, 20], Z[5, 14, 6, 15], 
  Z[3, 16, 4, 17], Z[12, 18, 13, 17], Y[15, 4, 16, 5]], 319}
{{1, -3}, PD[Y[1, 17, 2, 18], Y[10, 14, 1, 15], X[16, 13, 17, 14], 
  X[2, 7, 3, 8], Z[18, 8, 19, 9], Z[15, 9, 16, 10], Z[12, 7, 13, 6], 
  Y[3, 20, 4, 19], Y[5, 12, 6, 11], Z[20, 5, 11, 4]], 320}
{{1, -4}, PD[Y[1, 9, 2, 8], Y[20, 12, 1, 11], X[9, 12, 10, 13], 
  Y[2, 17, 3, 18], X[18, 7, 19, 8], Z[10, 20, 11, 19], Z[13, 5, 14, 4], 
  Z[16, 3, 17, 4], Y[6, 15, 7, 16], Y[5, 15, 6, 14]], 321}
{{1, -6}, PD[Y[17, 2, 18, 1], Y[18, 10, 19, 1], X[16, 20, 17, 19], 
  X[2, 7, 3, 8], Z[9, 14, 10, 13], Y[15, 6, 16, 5], Y[20, 6, 15, 7], 
  Z[3, 11, 4, 12], Z[8, 12, 9, 13], Y[14, 4, 11, 5]], 322}
{{1, -6}, PD[Y[17, 2, 18, 1], Y[18, 10, 19, 1], X[16, 20, 17, 19], 
  X[7, 3, 8, 2], Z[9, 14, 10, 13], Y[15, 6, 16, 5], Y[20, 6, 15, 7], 
  Z[3, 11, 4, 12], Z[8, 12, 9, 13], Y[14, 4, 11, 5]], 323}
{{1, -4}, PD[X[1, 9, 2, 8], Y[14, 5, 1, 6], Y[9, 5, 10, 4], Z[2, 11, 3, 12], 
  Z[7, 19, 8, 18], Z[6, 19, 7, 20], Y[13, 16, 14, 17], Y[10, 3, 11, 4], 
  Y[12, 16, 13, 15], X[20, 18, 15, 17]], 324}
{{1, -4}, PD[Y[1, 9, 2, 8], X[14, 5, 1, 6], Z[9, 5, 10, 4], Y[2, 11, 3, 12], 
  Z[7, 19, 8, 18], Z[6, 19, 7, 20], Z[13, 16, 14, 17], Z[10, 3, 11, 4], 
  Z[12, 16, 13, 15], X[17, 20, 18, 15]], 325}
{{1, -4}, PD[X[1, 4, 2, 5], Y[20, 8, 1, 7], Y[3, 9, 4, 8], Y[2, 9, 3, 10], 
  Z[5, 14, 6, 15], Z[6, 16, 7, 15], Y[19, 12, 20, 13], Z[10, 18, 11, 17], 
  X[16, 14, 17, 13], Y[18, 12, 19, 11]], 326}
{{1, -6}, PD[X[1, 4, 2, 5], Y[8, 18, 1, 19], Y[3, 17, 4, 18], 
  Y[2, 17, 3, 16], Y[5, 13, 6, 12], Z[19, 7, 20, 8], Z[15, 10, 16, 9], 
  X[13, 10, 14, 11], Y[6, 11, 7, 12], Z[20, 14, 15, 9]], 327}
{{1, -6}, PD[X[1, 4, 2, 5], Y[8, 18, 1, 19], Y[3, 17, 4, 18], 
  Y[2, 17, 3, 16], Y[5, 13, 6, 12], Z[19, 7, 20, 8], Z[15, 10, 16, 9], 
  X[10, 14, 11, 13], Y[6, 11, 7, 12], Z[20, 14, 15, 9]], 328}
{{1, -5}, PD[Y[1, 12, 2, 13], Y[8, 18, 1, 19], Z[11, 16, 12, 15], 
  X[2, 5, 3, 6], Z[13, 6, 14, 7], Z[19, 7, 20, 8], X[20, 17, 15, 18], 
  Z[10, 16, 11, 17], Y[4, 9, 5, 10], Y[3, 9, 4, 14]], 329}
{{1, -2}, PD[Y[1, 14, 2, 15], Y[20, 8, 1, 7], Z[13, 2, 14, 3], 
  X[15, 18, 16, 19], Z[6, 20, 7, 19], X[8, 6, 9, 5], Y[3, 12, 4, 13], 
  Y[17, 10, 18, 11], Y[16, 10, 17, 9], Y[4, 12, 5, 11]], 330}
{{1, -4}, PD[X[1, 4, 2, 5], Y[20, 14, 1, 13], Y[3, 10, 4, 11], 
  Y[2, 10, 3, 9], Z[5, 18, 6, 19], Z[12, 20, 13, 19], X[14, 12, 15, 11], 
  Z[8, 18, 9, 17], Z[6, 16, 7, 15], Y[16, 8, 17, 7]], 331}
{{1, -6}, PD[X[1, 4, 2, 5], Y[8, 18, 1, 19], Z[3, 14, 4, 13], 
  Z[2, 14, 3, 15], Y[5, 10, 6, 11], Z[19, 7, 20, 8], X[17, 13, 18, 20], 
  Y[15, 9, 16, 10], Y[6, 12, 7, 11], Y[16, 9, 17, 12]], 332}
{{1, -6}, PD[X[1, 4, 2, 5], Y[8, 18, 1, 19], Z[3, 14, 4, 13], 
  Z[2, 14, 3, 15], Y[5, 10, 6, 11], Z[19, 7, 20, 8], X[20, 17, 13, 18], 
  Y[15, 9, 16, 10], Y[6, 12, 7, 11], Y[16, 9, 17, 12]], 333}
{{1, -6}, PD[Y[18, 2, 19, 1], Y[19, 10, 20, 1], Y[17, 14, 18, 15], 
  X[2, 5, 3, 6], X[9, 7, 10, 6], Y[20, 16, 17, 15], Z[13, 5, 14, 4], 
  Y[3, 13, 4, 12], Y[8, 11, 9, 12], Y[7, 11, 8, 16]], 334}
{{1, -6}, PD[Y[18, 2, 19, 1], Y[19, 10, 20, 1], Y[17, 14, 18, 15], 
  X[2, 5, 3, 6], X[6, 9, 7, 10], Y[20, 16, 17, 15], Z[13, 5, 14, 4], 
  Y[3, 13, 4, 12], Y[8, 11, 9, 12], Y[7, 11, 8, 16]], 335}
{{1, -4}, PD[Y[6, 1, 7, 2], Y[5, 1, 6, 20], X[7, 5, 8, 4], Z[2, 11, 3, 12], 
  Z[19, 14, 20, 15], Y[8, 18, 9, 17], Z[3, 11, 4, 10], X[12, 16, 13, 15], 
  Z[18, 14, 19, 13], Y[9, 16, 10, 17]], 336}
{{1, -2}, PD[Y[1, 17, 2, 16], X[8, 11, 1, 10], X[17, 5, 18, 4], 
  Y[2, 15, 3, 16], Y[9, 19, 10, 20], Z[7, 13, 8, 14], Y[11, 6, 12, 5], 
  Z[18, 14, 19, 9], Y[3, 15, 4, 20], Z[6, 13, 7, 12]], 337}
{{1, -2}, PD[X[1, 11, 2, 10], Y[20, 7, 1, 8], Y[11, 5, 12, 4], 
  Z[2, 13, 3, 14], Z[9, 16, 10, 17], Z[8, 16, 9, 15], Y[19, 7, 20, 6], 
  Z[5, 19, 6, 18], Y[12, 3, 13, 4], X[14, 18, 15, 17]], 338}
{{1, -2}, PD[X[1, 6, 2, 7], Y[20, 10, 1, 9], Z[5, 18, 6, 19], 
  Z[2, 16, 3, 15], Z[7, 12, 8, 13], Z[8, 14, 9, 13], Y[19, 10, 20, 11], 
  Z[4, 18, 5, 17], Y[16, 4, 17, 3], X[14, 12, 15, 11]], 339}
{{1, -4}, PD[X[1, 4, 2, 5], Y[20, 10, 1, 9], Z[3, 18, 4, 19], 
  Z[2, 18, 3, 17], Y[5, 14, 6, 15], X[8, 16, 9, 15], Y[19, 10, 20, 11], 
  Y[16, 12, 17, 11], Z[13, 6, 14, 7], Y[7, 12, 8, 13]], 340}
{{1, -4}, PD[X[1, 4, 2, 5], Y[20, 10, 1, 9], Z[3, 18, 4, 19], 
  Z[2, 18, 3, 17], Z[5, 14, 6, 15], Z[8, 16, 9, 15], Y[19, 10, 20, 11], 
  X[16, 12, 17, 11], Y[13, 6, 14, 7], Z[7, 12, 8, 13]], 341}
{{1, -5}, PD[X[1, 4, 2, 5], Y[12, 16, 1, 17], Z[3, 10, 4, 11], 
  Z[2, 10, 3, 9], Y[5, 19, 6, 20], Z[17, 7, 18, 8], Y[11, 16, 12, 15], 
  Y[8, 14, 9, 15], X[13, 19, 14, 18], Y[6, 13, 7, 20]], 342}
{{1, -6}, PD[X[1, 7, 2, 6], Y[8, 12, 1, 11], Y[7, 12, 8, 13], 
  Y[2, 13, 3, 14], Y[5, 19, 6, 18], X[10, 20, 11, 19], Y[3, 15, 4, 14], 
  Z[17, 5, 18, 4], Y[9, 16, 10, 17], Y[20, 16, 9, 15]], 343}
{{1, -6}, PD[X[1, 7, 2, 6], Y[8, 12, 1, 11], Y[7, 12, 8, 13], 
  Y[2, 13, 3, 14], Y[5, 19, 6, 18], X[19, 10, 20, 11], Y[3, 15, 4, 14], 
  Z[17, 5, 18, 4], Y[9, 16, 10, 17], Y[20, 16, 9, 15]], 344}
{{1, -4}, PD[Y[1, 18, 2, 19], X[10, 7, 1, 8], Z[17, 2, 18, 3], 
  X[19, 12, 20, 13], Y[8, 13, 9, 14], Y[9, 15, 10, 14], Y[6, 16, 7, 15], 
  Y[3, 16, 4, 17], Z[11, 5, 12, 4], Z[20, 5, 11, 6]], 345}
{{1, -6}, PD[Y[1, 12, 2, 13], X[20, 17, 1, 18], Z[11, 2, 12, 3], 
  Z[13, 7, 14, 6], Z[18, 6, 19, 5], Z[19, 4, 20, 5], Z[16, 3, 17, 4], 
  X[10, 7, 11, 8], Z[14, 10, 15, 9], Z[15, 8, 16, 9]], 346}
{{1, -6}, PD[Y[1, 12, 2, 13], X[20, 17, 1, 18], Z[11, 2, 12, 3], 
  Z[13, 7, 14, 6], Z[18, 6, 19, 5], Z[19, 4, 20, 5], Z[16, 3, 17, 4], 
  X[7, 11, 8, 10], Z[14, 10, 15, 9], Z[15, 8, 16, 9]], 347}
{{1, -4}, PD[Y[13, 1, 14, 2], Y[12, 1, 13, 8], X[14, 17, 15, 18], 
  Z[2, 18, 3, 19], Z[7, 12, 8, 11], Y[16, 6, 17, 7], Y[15, 6, 16, 5], 
  Z[3, 9, 4, 10], X[19, 10, 20, 11], Z[4, 9, 5, 20]], 348}
{{1, -4}, PD[X[1, 9, 2, 8], Y[20, 5, 1, 6], Y[9, 5, 10, 4], Z[2, 11, 3, 12], 
  Z[7, 15, 8, 14], Z[6, 15, 7, 16], X[16, 19, 17, 20], Y[10, 3, 11, 4], 
  Y[12, 17, 13, 18], Y[13, 19, 14, 18]], 349}
{{1, -6}, PD[X[1, 4, 2, 5], Y[8, 12, 1, 13], Y[3, 11, 4, 12], 
  Y[2, 11, 3, 10], Y[5, 20, 6, 19], Z[13, 7, 14, 8], Z[9, 16, 10, 17], 
  Z[20, 16, 9, 15], Y[6, 18, 7, 19], X[14, 18, 15, 17]], 350}
{{1, -6}, PD[X[1, 4, 2, 5], Y[8, 12, 1, 13], Y[3, 11, 4, 12], 
  Y[2, 11, 3, 10], Y[5, 20, 6, 19], Z[13, 7, 14, 8], Z[9, 16, 10, 17], 
  Z[20, 16, 9, 15], Y[6, 18, 7, 19], X[17, 14, 18, 15]], 351}
{{1, -4}, PD[Y[1, 8, 2, 9], Y[14, 18, 1, 17], X[7, 19, 8, 18], 
  Y[2, 11, 3, 12], X[12, 10, 13, 9], Z[16, 14, 17, 13], Y[6, 15, 7, 16], 
  Z[19, 5, 20, 4], Z[10, 3, 11, 4], Y[5, 15, 6, 20]], 352}
{{1, -4}, PD[Y[18, 2, 19, 1], Y[19, 6, 20, 1], Y[17, 12, 18, 13], 
  Z[2, 8, 3, 9], X[5, 14, 6, 15], Y[20, 14, 17, 13], Z[11, 8, 12, 7], 
  Z[3, 10, 4, 9], X[15, 4, 16, 5], Y[10, 11, 7, 16]], 353}
{{1, -4}, PD[X[1, 4, 2, 5], X[7, 14, 8, 1], Y[3, 9, 4, 8], Y[2, 9, 3, 10], 
  Z[5, 19, 6, 18], Z[6, 17, 7, 18], Z[13, 16, 14, 17], Z[10, 20, 11, 19], 
  Z[12, 16, 13, 15], Y[20, 12, 15, 11]], 354}
{{1, -4}, PD[Y[1, 14, 2, 13], Y[10, 17, 1, 16], X[14, 17, 15, 18], 
  Y[2, 12, 3, 13], Z[15, 10, 16, 9], Z[18, 6, 19, 7], Z[11, 3, 12, 4], 
  X[8, 6, 9, 5], Z[19, 8, 20, 7], Y[4, 20, 5, 11]], 355}
{{1, -4}, PD[Y[1, 14, 2, 13], Y[10, 17, 1, 16], X[14, 17, 15, 18], 
  Y[2, 12, 3, 13], Z[15, 10, 16, 9], Z[18, 6, 19, 7], Z[11, 3, 12, 4], 
  X[5, 8, 6, 9], Z[19, 8, 20, 7], Y[4, 20, 5, 11]], 356}
{{1, -3}, PD[Y[1, 15, 2, 14], X[12, 5, 1, 6], Z[15, 3, 16, 2], 
  Z[13, 9, 14, 8], Y[6, 20, 7, 19], Y[11, 18, 12, 19], Y[4, 17, 5, 18], 
  Y[3, 17, 4, 16], X[7, 10, 8, 11], Z[20, 9, 13, 10]], 357}
{{1, -3}, PD[Y[1, 14, 2, 15], X[20, 12, 1, 11], Z[13, 2, 14, 3], 
  Z[15, 9, 16, 8], Z[10, 5, 11, 6], Z[19, 4, 20, 5], Z[12, 4, 13, 3], 
  X[9, 19, 10, 18], Z[16, 7, 17, 8], Y[6, 17, 7, 18]], 358}
{{1, -4}, PD[Y[1, 17, 2, 18], X[12, 5, 1, 6], Z[16, 4, 17, 5], 
  Y[2, 19, 3, 18], Y[6, 14, 7, 15], Y[11, 16, 12, 15], Y[3, 19, 4, 20], 
  Z[13, 10, 14, 9], X[7, 10, 8, 11], Z[20, 8, 13, 9]], 359}
{{1, -6}, PD[Y[1, 19, 2, 18], Y[8, 10, 1, 9], X[19, 10, 20, 11], 
  Y[2, 11, 3, 12], Z[17, 5, 18, 4], Z[20, 8, 9, 7], Y[3, 13, 4, 12], 
  X[16, 14, 17, 13], Y[5, 14, 6, 15], Y[6, 16, 7, 15]], 360}
{{1, -6}, PD[Y[1, 19, 2, 18], Y[8, 10, 1, 9], X[19, 10, 20, 11], 
  Y[2, 11, 3, 12], Z[17, 5, 18, 4], Z[20, 8, 9, 7], Y[3, 13, 4, 12], 
  X[13, 16, 14, 17], Y[5, 14, 6, 15], Y[6, 16, 7, 15]], 361}
{{1, -5}, PD[X[1, 10, 2, 11], Y[20, 8, 1, 7], Z[9, 14, 10, 15], 
  Z[2, 14, 3, 13], Y[11, 4, 12, 5], Z[6, 17, 7, 18], X[19, 16, 20, 17], 
  Z[8, 16, 9, 15], Z[3, 12, 4, 13], Z[5, 19, 6, 18]], 362}
{{1, -5}, PD[X[1, 10, 2, 11], Y[20, 8, 1, 7], Z[9, 14, 10, 15], 
  Z[2, 14, 3, 13], Y[11, 4, 12, 5], Z[6, 17, 7, 18], X[16, 20, 17, 19], 
  Z[8, 16, 9, 15], Z[3, 12, 4, 13], Z[5, 19, 6, 18]], 363}
{{1, -5}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 12], X[17, 11, 18, 10], 
  Z[2, 10, 3, 9], Z[11, 15, 12, 14], Y[18, 4, 19, 3], X[8, 6, 9, 5], 
  Y[13, 7, 14, 6], Z[4, 20, 5, 19], Z[7, 13, 8, 20]], 364}
{{1, -5}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 12], X[17, 11, 18, 10], 
  Z[2, 10, 3, 9], Z[11, 15, 12, 14], Y[18, 4, 19, 3], X[5, 8, 6, 9], 
  Y[13, 7, 14, 6], Z[4, 20, 5, 19], Z[7, 13, 8, 20]], 365}
{{1, -5}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 12], Y[17, 11, 18, 10], 
  X[2, 10, 3, 9], Z[11, 15, 12, 14], Y[18, 4, 19, 3], X[8, 6, 9, 5], 
  Y[13, 7, 14, 6], Z[4, 20, 5, 19], Z[7, 13, 8, 20]], 366}
{{1, -5}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 12], Y[17, 11, 18, 10], 
  X[2, 10, 3, 9], Z[11, 15, 12, 14], Y[18, 4, 19, 3], X[5, 8, 6, 9], 
  Y[13, 7, 14, 6], Z[4, 20, 5, 19], Z[7, 13, 8, 20]], 367}
{{1, -6}, PD[Y[1, 14, 2, 15], Y[20, 7, 1, 8], X[13, 16, 14, 17], 
  Y[2, 16, 3, 15], X[8, 5, 9, 6], Y[19, 7, 20, 6], Y[17, 10, 18, 11], 
  Z[12, 3, 13, 4], Y[4, 11, 5, 12], Z[9, 18, 10, 19]], 368}
{{1, -6}, PD[Y[1, 14, 2, 15], Y[20, 7, 1, 8], X[13, 16, 14, 17], 
  Y[2, 16, 3, 15], X[5, 9, 6, 8], Y[19, 7, 20, 6], Y[17, 10, 18, 11], 
  Z[12, 3, 13, 4], Y[4, 11, 5, 12], Z[9, 18, 10, 19]], 369}
{{1, -5}, PD[X[1, 5, 2, 4], Y[12, 14, 1, 15], Y[5, 20, 6, 19], 
  Y[2, 19, 3, 18], Y[3, 17, 4, 18], Z[15, 10, 16, 9], X[11, 8, 12, 9], 
  Z[13, 7, 14, 8], Z[20, 7, 13, 6], Z[16, 10, 17, 11]], 370}
{{1, -5}, PD[X[1, 5, 2, 4], Y[12, 14, 1, 15], Y[5, 20, 6, 19], 
  Y[2, 19, 3, 18], Y[3, 17, 4, 18], Z[15, 10, 16, 9], X[8, 12, 9, 11], 
  Z[13, 7, 14, 8], Z[20, 7, 13, 6], Z[16, 10, 17, 11]], 371}
{{1, -4}, PD[Y[17, 2, 18, 1], Y[18, 8, 19, 1], Y[16, 2, 17, 3], 
  Z[7, 10, 8, 9], X[19, 10, 20, 11], Z[3, 15, 4, 16], Y[20, 7, 9, 6], 
  X[11, 14, 12, 15], Z[4, 12, 5, 13], Z[5, 14, 6, 13]], 372}
{{1, -4}, PD[Y[17, 2, 18, 1], Y[18, 8, 19, 1], Y[16, 2, 17, 3], 
  Z[7, 10, 8, 9], X[19, 10, 20, 11], Z[3, 15, 4, 16], Y[20, 7, 9, 6], 
  X[14, 12, 15, 11], Z[4, 12, 5, 13], Z[5, 14, 6, 13]], 373}
{{1, -4}, PD[Y[1, 17, 2, 16], X[12, 5, 1, 6], Z[17, 5, 18, 4], 
  Y[2, 15, 3, 16], X[6, 11, 7, 12], Z[18, 7, 19, 8], Y[3, 15, 4, 14], 
  Y[10, 19, 11, 20], Y[8, 13, 9, 14], Z[20, 9, 13, 10]], 374}
{{1, -4}, PD[Y[1, 17, 2, 16], Y[12, 5, 1, 6], X[17, 5, 18, 4], 
  Y[2, 15, 3, 16], Z[6, 11, 7, 12], X[18, 7, 19, 8], Y[3, 15, 4, 14], 
  Y[10, 19, 11, 20], Y[8, 13, 9, 14], Z[20, 9, 13, 10]], 375}
{{1, -4}, PD[Y[1, 17, 2, 16], Y[12, 5, 1, 6], X[17, 5, 18, 4], 
  Y[2, 15, 3, 16], Z[6, 11, 7, 12], X[7, 19, 8, 18], Y[3, 15, 4, 14], 
  Y[10, 19, 11, 20], Y[8, 13, 9, 14], Z[20, 9, 13, 10]], 376}
{{1, -4}, PD[Y[12, 2, 13, 1], Y[13, 8, 14, 1], X[11, 15, 12, 14], 
  Z[2, 15, 3, 16], Z[7, 18, 8, 19], X[10, 17, 11, 18], Z[3, 17, 4, 16], 
  Y[19, 6, 20, 7], Y[9, 4, 10, 5], Z[5, 20, 6, 9]], 377}
{{1, -4}, PD[Y[12, 2, 13, 1], Y[13, 8, 14, 1], X[11, 15, 12, 14], 
  Z[2, 15, 3, 16], Z[7, 18, 8, 19], X[17, 11, 18, 10], Z[3, 17, 4, 16], 
  Y[19, 6, 20, 7], Y[9, 4, 10, 5], Z[5, 20, 6, 9]], 378}
{{1, -4}, PD[Y[1, 11, 2, 10], Y[20, 14, 1, 13], X[11, 14, 12, 15], 
  Y[2, 9, 3, 10], Z[12, 20, 13, 19], X[15, 5, 16, 4], Z[8, 3, 9, 4], 
  Y[18, 5, 19, 6], Y[16, 7, 17, 8], Z[6, 17, 7, 18]], 379}
{{1, -4}, PD[Y[1, 11, 2, 10], Y[20, 14, 1, 13], X[11, 14, 12, 15], 
  Y[2, 9, 3, 10], Z[12, 20, 13, 19], X[4, 15, 5, 16], Z[8, 3, 9, 4], 
  Y[18, 5, 19, 6], Y[16, 7, 17, 8], Z[6, 17, 7, 18]], 380}
{{1, -5}, PD[Y[1, 11, 2, 10], Y[8, 18, 1, 19], X[11, 18, 12, 17], 
  Y[2, 17, 3, 16], Z[9, 5, 10, 4], X[19, 14, 20, 13], Y[7, 12, 8, 13], 
  Y[3, 15, 4, 16], Z[14, 5, 9, 6], Z[20, 6, 15, 7]], 381}
{{1, -6}, PD[Y[1, 10, 2, 9], Y[6, 12, 1, 13], Z[10, 15, 11, 16], 
  X[2, 16, 3, 17], Z[8, 18, 9, 17], Z[13, 18, 14, 19], X[5, 20, 6, 19], 
  Z[11, 15, 12, 20], Y[3, 7, 4, 8], Z[14, 4, 7, 5]], 382}
{{1, -6}, PD[Y[1, 10, 2, 9], Y[6, 12, 1, 13], Z[10, 15, 11, 16], 
  X[2, 16, 3, 17], Z[8, 18, 9, 17], Z[13, 18, 14, 19], X[19, 5, 20, 6], 
  Z[11, 15, 12, 20], Y[3, 7, 4, 8], Z[14, 4, 7, 5]], 383}
{{1, -5}, PD[Y[1, 15, 2, 14], Y[20, 9, 1, 10], Z[15, 3, 16, 2], 
  Z[13, 6, 14, 7], Z[10, 19, 11, 20], Z[8, 3, 9, 4], X[16, 8, 17, 7], 
  Z[12, 18, 13, 17], X[5, 19, 6, 18], Z[11, 5, 12, 4]], 384}
{{1, -4}, PD[Y[1, 13, 2, 12], Y[20, 5, 1, 6], X[13, 5, 14, 4], 
  Y[2, 9, 3, 10], Z[11, 16, 12, 17], X[6, 16, 7, 15], Y[19, 14, 20, 15], 
  Y[3, 9, 4, 8], Z[10, 18, 11, 17], Z[7, 18, 8, 19]], 385}
{{1, -6}, PD[Y[1, 18, 2, 17], Y[10, 13, 1, 12], X[18, 13, 19, 14], 
  Y[2, 14, 3, 15], Z[16, 6, 17, 7], Z[11, 5, 12, 6], Y[9, 19, 10, 20], 
  X[3, 9, 4, 8], Z[15, 8, 16, 7], Z[20, 5, 11, 4]], 386}
{{1, -6}, PD[Y[1, 18, 2, 17], Y[10, 13, 1, 12], X[18, 13, 19, 14], 
  Y[2, 14, 3, 15], Z[16, 6, 17, 7], Z[11, 5, 12, 6], Y[9, 19, 10, 20], 
  X[8, 3, 9, 4], Z[15, 8, 16, 7], Z[20, 5, 11, 4]], 387}
{{1, -4}, PD[Y[1, 14, 2, 15], Y[20, 6, 1, 5], X[13, 18, 14, 19], 
  Y[2, 18, 3, 17], Z[15, 10, 16, 11], Z[4, 12, 5, 11], Y[19, 6, 20, 7], 
  Y[12, 8, 13, 7], X[8, 4, 9, 3], Z[16, 10, 17, 9]], 388}
{{1, -4}, PD[Y[1, 14, 2, 15], Y[20, 6, 1, 5], Z[13, 18, 14, 19], 
  X[2, 18, 3, 17], Z[15, 10, 16, 11], Z[4, 12, 5, 11], Y[19, 6, 20, 7], 
  X[7, 12, 8, 13], Z[3, 8, 4, 9], Z[16, 10, 17, 9]], 389}
{{1, -6}, PD[Y[1, 8, 2, 9], Y[20, 6, 1, 5], Z[7, 12, 8, 13], X[2, 12, 3, 11], 
  Z[9, 17, 10, 16], Z[4, 15, 5, 16], X[19, 14, 20, 15], Z[6, 14, 7, 13], 
  Z[3, 19, 4, 18], Z[10, 17, 11, 18]], 390}
{{1, -6}, PD[Y[1, 8, 2, 9], Y[20, 6, 1, 5], Z[7, 12, 8, 13], X[2, 12, 3, 11], 
  Z[9, 17, 10, 16], Z[4, 15, 5, 16], X[14, 20, 15, 19], Z[6, 14, 7, 13], 
  Z[3, 19, 4, 18], Z[10, 17, 11, 18]], 391}
{{1, -6}, PD[Y[1, 11, 2, 10], X[14, 6, 1, 5], Z[11, 6, 12, 7], X[2, 7, 3, 8], 
  Z[9, 16, 10, 15], Z[4, 17, 5, 16], Z[13, 18, 14, 17], Z[12, 18, 13, 19], 
  Z[3, 19, 4, 20], Z[8, 20, 9, 15]], 392}
{{1, -6}, PD[Y[1, 11, 2, 10], X[14, 6, 1, 5], Z[11, 6, 12, 7], X[7, 3, 8, 2], 
  Z[9, 16, 10, 15], Z[4, 17, 5, 16], Z[13, 18, 14, 17], Z[12, 18, 13, 19], 
  Z[3, 19, 4, 20], Z[8, 20, 9, 15]], 393}
{{1, -4}, PD[Y[1, 13, 2, 12], X[8, 18, 1, 19], Z[13, 18, 14, 17], 
  Y[2, 11, 3, 12], X[19, 7, 20, 8], Z[14, 20, 15, 17], Z[10, 3, 11, 4], 
  Y[6, 9, 7, 10], Z[15, 5, 16, 4], Y[5, 9, 6, 16]], 394}
{{1, -4}, PD[Y[1, 13, 2, 12], Y[8, 18, 1, 19], X[13, 18, 14, 17], 
  Y[2, 11, 3, 12], Z[19, 7, 20, 8], X[20, 15, 17, 14], Z[10, 3, 11, 4], 
  Y[6, 9, 7, 10], Z[15, 5, 16, 4], Y[5, 9, 6, 16]], 395}
{{1, -4}, PD[X[6, 2, 7, 1], X[16, 8, 1, 7], Y[5, 11, 6, 10], Y[2, 13, 3, 14], 
  Z[15, 18, 16, 17], Z[8, 18, 9, 19], Z[9, 20, 10, 19], Y[4, 11, 5, 12], 
  Z[12, 3, 13, 4], Z[14, 20, 15, 17]], 396}
{{1, -4}, PD[Y[14, 1, 15, 2], Y[13, 1, 14, 20], Y[15, 5, 16, 4], 
  Z[2, 17, 3, 18], X[19, 8, 20, 9], Y[12, 7, 13, 8], Z[5, 11, 6, 10], 
  Y[16, 3, 17, 4], X[9, 18, 10, 19], Y[11, 7, 12, 6]], 397}
{{1, -4}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 12], Y[17, 9, 18, 8], 
  X[2, 8, 3, 7], Z[11, 15, 12, 14], Z[9, 19, 10, 18], X[6, 4, 7, 3], 
  Y[13, 5, 14, 4], Z[10, 19, 11, 20], Z[5, 13, 6, 20]], 398}
{{1, -4}, PD[Y[17, 2, 18, 1], Y[18, 14, 19, 1], Y[16, 8, 17, 9], 
  X[2, 8, 3, 7], Z[13, 5, 14, 4], Y[19, 12, 20, 11], Z[9, 15, 10, 16], 
  X[6, 4, 7, 3], Z[12, 5, 13, 6], Y[20, 10, 15, 11]], 399}
{{1, -2}, PD[X[1, 9, 2, 8], Y[4, 16, 1, 17], Y[9, 16, 10, 15], X[7, 3, 8, 2], 
  Z[17, 3, 18, 4], Y[10, 14, 11, 15], Y[6, 18, 7, 19], Z[13, 11, 14, 12], 
  Z[19, 5, 20, 6], Y[12, 20, 5, 13]], 400}
{{1, -2}, PD[Y[1, 9, 2, 8], X[4, 16, 1, 17], Z[9, 16, 10, 15], Y[2, 7, 3, 8], 
  X[17, 3, 18, 4], Z[10, 14, 11, 15], Z[6, 18, 7, 19], Y[13, 11, 14, 12], 
  Y[19, 5, 20, 6], Z[12, 20, 5, 13]], 401}
{{1, -2}, PD[Y[8, 1, 9, 2], Y[7, 1, 8, 20], Y[9, 3, 10, 2], Z[19, 7, 20, 6], 
  Z[3, 11, 4, 10], X[5, 14, 6, 15], Z[18, 13, 19, 14], Y[11, 17, 12, 16], 
  X[15, 4, 16, 5], Z[17, 13, 18, 12]], 402}
{{1, -2}, PD[Y[1, 17, 2, 16], X[6, 10, 1, 9], Z[17, 10, 18, 11], 
  Y[2, 15, 3, 16], X[8, 6, 9, 5], Z[18, 12, 19, 11], Z[14, 3, 15, 4], 
  Y[4, 13, 5, 14], Y[7, 20, 8, 13], Y[12, 20, 7, 19]], 403}
{{1, -2}, PD[X[1, 19, 2, 18], Y[8, 12, 1, 11], Y[19, 12, 20, 13], 
  Y[2, 13, 3, 14], Y[17, 11, 18, 10], X[20, 8, 17, 7], Y[3, 15, 4, 14], 
  Z[9, 7, 10, 6], Z[15, 5, 16, 4], Y[5, 9, 6, 16]], 404}
{{1, -2}, PD[Y[1, 19, 2, 18], Y[8, 12, 1, 11], X[19, 12, 20, 13], 
  Y[2, 13, 3, 14], X[10, 17, 11, 18], Y[7, 20, 8, 17], Y[3, 15, 4, 14], 
  Z[9, 7, 10, 6], Z[15, 5, 16, 4], Y[5, 9, 6, 16]], 405}
{{1, -2}, PD[X[1, 19, 2, 18], Y[8, 12, 1, 13], Y[19, 12, 20, 11], 
  Y[2, 11, 3, 10], Y[17, 13, 18, 14], X[20, 8, 17, 7], Y[3, 15, 4, 16], 
  Z[9, 6, 10, 5], Z[14, 6, 15, 7], Y[4, 9, 5, 16]], 406}
{{1, -2}, PD[Y[1, 19, 2, 18], Y[8, 12, 1, 13], X[19, 12, 20, 11], 
  Y[2, 11, 3, 10], X[13, 18, 14, 17], Y[7, 20, 8, 17], Y[3, 15, 4, 16], 
  Z[9, 6, 10, 5], Z[14, 6, 15, 7], Y[4, 9, 5, 16]], 407}
{{1, -4}, PD[Y[1, 19, 2, 18], X[12, 7, 1, 8], Z[19, 7, 20, 6], X[5, 2, 6, 3], 
  Z[17, 8, 18, 9], Y[11, 20, 12, 17], Y[3, 16, 4, 15], Y[4, 14, 5, 15], 
  Y[9, 14, 10, 13], Y[10, 16, 11, 13]], 408}
{{1, -2}, PD[X[1, 9, 2, 8], Y[16, 19, 1, 20], Y[9, 19, 10, 18], 
  Y[2, 18, 3, 17], Y[7, 20, 8, 17], X[10, 16, 11, 15], Y[3, 15, 4, 14], 
  Y[6, 11, 7, 12], Y[4, 13, 5, 14], Z[12, 5, 13, 6]], 409}
{{1, -4}, PD[Y[1, 8, 2, 9], X[20, 13, 1, 14], Z[7, 12, 8, 13], 
  X[11, 2, 12, 3], Z[9, 15, 10, 14], Y[19, 7, 20, 6], Z[3, 19, 4, 18], 
  Z[10, 15, 11, 16], Z[5, 17, 6, 16], Z[4, 17, 5, 18]], 410}
{{1, -4}, PD[Y[1, 11, 2, 12], X[8, 19, 1, 20], Z[10, 18, 11, 19], 
  X[17, 2, 18, 3], Z[12, 17, 13, 20], Y[7, 10, 8, 9], Y[3, 16, 4, 15], 
  Z[13, 5, 14, 6], Z[16, 7, 9, 6], Y[4, 14, 5, 15]], 411}
{{1, -4}, PD[Y[1, 11, 2, 12], Y[8, 19, 1, 20], X[10, 18, 11, 19], 
  Y[2, 18, 3, 17], X[20, 12, 17, 13], Y[7, 10, 8, 9], Y[3, 16, 4, 15], 
  Z[13, 5, 14, 6], Z[16, 7, 9, 6], Y[4, 14, 5, 15]], 412}
{{1, -4}, PD[Y[1, 8, 2, 9], X[20, 12, 1, 11], Z[7, 13, 8, 12], 
  X[13, 3, 14, 2], Z[9, 14, 10, 15], Z[10, 16, 11, 15], Y[19, 7, 20, 6], 
  Z[3, 19, 4, 18], Y[16, 5, 17, 6], Z[4, 17, 5, 18]], 413}
{{1, -6}, PD[Y[1, 19, 2, 18], X[6, 14, 1, 13], Z[19, 14, 20, 15], 
  Y[2, 8, 3, 9], Z[17, 13, 18, 12], Y[5, 20, 6, 17], Y[15, 7, 16, 8], 
  Y[3, 10, 4, 9], X[11, 5, 12, 4], Z[10, 16, 7, 11]], 414}
{{1, -6}, PD[Y[1, 19, 2, 18], X[6, 14, 1, 13], Z[19, 14, 20, 15], 
  Y[2, 8, 3, 9], Z[17, 13, 18, 12], Y[5, 20, 6, 17], Y[15, 7, 16, 8], 
  Y[3, 10, 4, 9], X[4, 11, 5, 12], Z[10, 16, 7, 11]], 415}
{{1, -4}, PD[Y[1, 19, 2, 18], X[16, 7, 1, 8], Z[19, 7, 20, 6], 
  Y[2, 11, 3, 12], Z[17, 8, 18, 9], Y[15, 20, 16, 17], Y[5, 11, 6, 10], 
  Y[3, 13, 4, 12], X[9, 14, 10, 15], Y[4, 13, 5, 14]], 416}
{{1, -6}, PD[Y[1, 15, 2, 16], X[12, 5, 1, 6], Z[14, 2, 15, 3], 
  Z[16, 7, 17, 6], Y[11, 18, 12, 17], Y[4, 19, 5, 18], Y[3, 19, 4, 20], 
  Z[13, 10, 14, 9], X[7, 10, 8, 11], Z[20, 8, 13, 9]], 417}
{{1, -6}, PD[Y[1, 15, 2, 16], X[12, 5, 1, 6], Z[14, 2, 15, 3], 
  Z[16, 7, 17, 6], Y[11, 18, 12, 17], Y[4, 19, 5, 18], Y[3, 19, 4, 20], 
  Z[13, 10, 14, 9], X[10, 8, 11, 7], Z[20, 8, 13, 9]], 418}
{{1, -4}, PD[Y[1, 19, 2, 18], X[14, 7, 1, 8], Z[19, 3, 20, 2], 
  Z[17, 8, 18, 9], Y[13, 16, 14, 17], Y[6, 15, 7, 16], Y[3, 15, 4, 20], 
  X[9, 12, 10, 13], Y[5, 11, 6, 10], Y[4, 11, 5, 12]], 419}
{{1, -4}, PD[Y[1, 19, 2, 18], X[10, 5, 1, 6], Z[19, 5, 20, 4], 
  Y[2, 13, 3, 14], Z[17, 6, 18, 7], Y[9, 20, 10, 17], Y[3, 13, 4, 12], 
  X[11, 14, 12, 15], Y[7, 11, 8, 16], Y[8, 15, 9, 16]], 420}
{{1, -4}, PD[X[1, 10, 2, 9], Y[6, 19, 1, 20], Y[10, 19, 11, 18], 
  Y[2, 18, 3, 17], Y[8, 20, 9, 17], Y[5, 15, 6, 16], Y[11, 15, 12, 14], 
  Y[3, 14, 4, 13], Y[7, 16, 8, 13], X[4, 12, 5, 7]], 421}
{{1, -5}, PD[X[1, 17, 2, 16], Y[8, 12, 1, 11], Y[17, 12, 18, 13], 
  Y[2, 13, 3, 14], Z[15, 7, 16, 6], Z[10, 8, 11, 7], X[18, 10, 19, 9], 
  Y[3, 9, 4, 20], Z[14, 5, 15, 6], Z[19, 5, 20, 4]], 422}
{{1, -5}, PD[Y[1, 17, 2, 16], Y[8, 12, 1, 11], X[17, 12, 18, 13], 
  Y[2, 13, 3, 14], Z[15, 7, 16, 6], Z[10, 8, 11, 7], X[18, 10, 19, 9], 
  Y[3, 9, 4, 20], Z[14, 5, 15, 6], Z[19, 5, 20, 4]], 423}
{{1, -5}, PD[Y[1, 9, 2, 8], X[20, 5, 1, 6], Z[9, 5, 10, 4], Y[2, 14, 3, 13], 
  Z[7, 17, 8, 16], Z[6, 17, 7, 18], Y[19, 10, 20, 11], Y[3, 14, 4, 15], 
  X[15, 12, 16, 13], Y[18, 12, 19, 11]], 424}
{{1, -5}, PD[Y[1, 9, 2, 8], Y[20, 5, 1, 6], X[9, 5, 10, 4], Y[2, 14, 3, 13], 
  Z[7, 17, 8, 16], Z[6, 17, 7, 18], Y[19, 10, 20, 11], Y[3, 14, 4, 15], 
  X[12, 16, 13, 15], Y[18, 12, 19, 11]], 425}
{{1, -6}, PD[Y[1, 17, 2, 16], X[14, 19, 1, 20], Z[17, 5, 18, 4], 
  Y[2, 11, 3, 12], Z[15, 8, 16, 9], Z[20, 8, 15, 7], Z[13, 6, 14, 7], 
  Z[18, 5, 19, 6], Y[3, 11, 4, 10], X[12, 10, 13, 9]], 426}
{{1, -6}, PD[Y[1, 17, 2, 16], X[14, 19, 1, 20], Z[17, 5, 18, 4], 
  Y[2, 11, 3, 12], Z[15, 8, 16, 9], Z[20, 8, 15, 7], Z[13, 6, 14, 7], 
  Z[18, 5, 19, 6], Y[3, 11, 4, 10], X[9, 12, 10, 13]], 427}
{{1, -6}, PD[Y[1, 17, 2, 16], Y[14, 19, 1, 20], Z[17, 5, 18, 4], 
  Y[2, 11, 3, 12], Z[15, 8, 16, 9], Z[20, 8, 15, 7], X[13, 6, 14, 7], 
  Z[18, 5, 19, 6], Y[3, 11, 4, 10], X[12, 10, 13, 9]], 428}
{{1, -6}, PD[Y[1, 17, 2, 16], Y[14, 19, 1, 20], Z[17, 5, 18, 4], 
  Y[2, 11, 3, 12], Z[15, 8, 16, 9], Z[20, 8, 15, 7], X[13, 6, 14, 7], 
  Z[18, 5, 19, 6], Y[3, 11, 4, 10], X[9, 12, 10, 13]], 429}
{{1, -6}, PD[Y[17, 2, 18, 1], Y[18, 12, 19, 1], Y[16, 8, 17, 9], 
  X[2, 8, 3, 7], Z[11, 6, 12, 7], X[19, 14, 20, 15], Z[9, 15, 10, 16], 
  Y[3, 10, 4, 11], Y[5, 14, 6, 13], Z[20, 5, 13, 4]], 430}
{{1, -6}, PD[Y[17, 2, 18, 1], Y[18, 12, 19, 1], Y[16, 8, 17, 9], 
  X[2, 8, 3, 7], Z[11, 6, 12, 7], X[14, 20, 15, 19], Z[9, 15, 10, 16], 
  Y[3, 10, 4, 11], Y[5, 14, 6, 13], Z[20, 5, 13, 4]], 431}
{{1, -5}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 20], X[17, 8, 18, 9], 
  Z[2, 9, 3, 10], X[19, 11, 20, 10], Y[14, 8, 15, 7], Y[18, 4, 19, 3], 
  Y[11, 6, 12, 7], Y[13, 4, 14, 5], Z[5, 12, 6, 13]], 432}
{{1, -5}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 20], X[17, 8, 18, 9], 
  Z[2, 9, 3, 10], X[10, 19, 11, 20], Y[14, 8, 15, 7], Y[18, 4, 19, 3], 
  Y[11, 6, 12, 7], Y[13, 4, 14, 5], Z[5, 12, 6, 13]], 433}
{{1, -5}, PD[Y[16, 1, 17, 2], Y[15, 1, 16, 20], Y[17, 8, 18, 9], 
  X[2, 9, 3, 10], X[10, 19, 11, 20], Y[14, 8, 15, 7], Y[18, 4, 19, 3], 
  Y[11, 6, 12, 7], Y[13, 4, 14, 5], Z[5, 12, 6, 13]], 434}
{{1, -4}, PD[Y[17, 1, 18, 2], Y[16, 1, 17, 14], Y[18, 9, 19, 8], 
  X[2, 8, 3, 7], Z[13, 16, 14, 15], X[9, 13, 10, 12], Y[19, 4, 20, 3], 
  Z[6, 15, 7, 20], Y[10, 6, 11, 5], Y[11, 4, 12, 5]], 435}
{{1, -6}, PD[Y[1, 7, 2, 6], Y[14, 18, 1, 19], X[7, 10, 8, 11], 
  Y[2, 11, 3, 12], X[5, 13, 6, 12], Z[19, 13, 20, 14], Z[17, 10, 18, 9], 
  Y[8, 17, 9, 16], Y[3, 16, 4, 15], Y[4, 20, 5, 15]], 436}
{{1, -6}, PD[Y[1, 7, 2, 6], Y[14, 18, 1, 19], X[7, 10, 8, 11], 
  Y[2, 11, 3, 12], X[12, 5, 13, 6], Z[19, 13, 20, 14], Z[17, 10, 18, 9], 
  Y[8, 17, 9, 16], Y[3, 16, 4, 15], Y[4, 20, 5, 15]], 437}
{{1, -4}, PD[Y[1, 17, 2, 16], X[14, 7, 1, 8], Z[17, 7, 18, 6], 
  Y[2, 15, 3, 16], Y[8, 20, 9, 19], Y[13, 18, 14, 19], Y[5, 11, 6, 10], 
  Z[20, 3, 15, 4], X[9, 12, 10, 13], Y[4, 11, 5, 12]], 438}
{{1, -4}, PD[Y[1, 11, 2, 12], Y[8, 18, 1, 19], Z[10, 2, 11, 3], 
  X[12, 10, 13, 9], Z[19, 9, 20, 16], X[4, 8, 5, 7], Z[17, 3, 18, 4], 
  Y[13, 17, 14, 20], Y[15, 5, 16, 6], Z[6, 14, 7, 15]], 439}
{{1, -5}, PD[Y[1, 9, 2, 8], Y[20, 11, 1, 12], Z[9, 15, 10, 14], 
  Y[2, 7, 3, 8], X[12, 3, 13, 4], X[19, 16, 20, 17], Z[10, 15, 11, 16], 
  Y[13, 7, 14, 6], Z[4, 18, 5, 17], Y[18, 6, 19, 5]], 440}
{{1, -5}, PD[Y[1, 9, 2, 8], Y[20, 11, 1, 12], Z[9, 15, 10, 14], 
  Y[2, 7, 3, 8], Z[12, 3, 13, 4], X[19, 16, 20, 17], Z[10, 15, 11, 16], 
  X[6, 13, 7, 14], Y[4, 18, 5, 17], Z[18, 6, 19, 5]], 441}
{{1, -4}, PD[X[1, 5, 2, 4], Y[10, 19, 1, 18], Y[5, 19, 6, 20], 
  Z[2, 15, 3, 14], Z[3, 13, 4, 14], Z[17, 12, 18, 13], X[6, 10, 7, 9], 
  Z[20, 16, 17, 15], Y[11, 7, 12, 8], Z[8, 16, 9, 11]], 442}
{{1, -6}, PD[X[1, 11, 2, 10], X[4, 19, 1, 20], Y[11, 6, 12, 7], 
  Z[2, 13, 3, 14], Z[9, 15, 10, 14], Z[20, 15, 9, 16], Z[3, 17, 4, 16], 
  Y[18, 6, 19, 5], Y[12, 8, 13, 7], Y[17, 8, 18, 5]], 443}
{{1, -6}, PD[X[1, 11, 2, 10], X[19, 1, 20, 4], Y[11, 6, 12, 7], 
  Z[2, 13, 3, 14], Z[9, 15, 10, 14], Z[20, 15, 9, 16], Z[3, 17, 4, 16], 
  Y[18, 6, 19, 5], Y[12, 8, 13, 7], Y[17, 8, 18, 5]], 444}
{{1, -6}, PD[Y[1, 11, 2, 10], Y[4, 19, 1, 20], Z[11, 6, 12, 7], 
  X[2, 13, 3, 14], Z[9, 15, 10, 14], Z[20, 15, 9, 16], X[3, 17, 4, 16], 
  Z[18, 6, 19, 5], Z[12, 8, 13, 7], Z[17, 8, 18, 5]], 445}
{{1, -6}, PD[Y[1, 11, 2, 10], Y[4, 19, 1, 20], Z[11, 6, 12, 7], 
  X[2, 13, 3, 14], Z[9, 15, 10, 14], Z[20, 15, 9, 16], X[16, 3, 17, 4], 
  Z[18, 6, 19, 5], Z[12, 8, 13, 7], Z[17, 8, 18, 5]], 446}
{{1, -6}, PD[Y[1, 11, 2, 10], Y[4, 19, 1, 20], Z[11, 6, 12, 7], 
  Y[2, 13, 3, 14], X[9, 15, 10, 14], X[15, 9, 16, 20], Y[3, 17, 4, 16], 
  Z[18, 6, 19, 5], Z[12, 8, 13, 7], Z[17, 8, 18, 5]], 447}
{{1, -5}, PD[X[1, 15, 2, 14], X[4, 19, 1, 20], Y[15, 11, 16, 10], 
  Y[2, 10, 3, 9], Y[13, 8, 14, 9], Y[20, 8, 13, 7], Y[3, 6, 4, 7], 
  Y[18, 11, 19, 12], Y[16, 5, 17, 6], Z[12, 17, 5, 18]], 448}
{{1, -5}, PD[X[1, 15, 2, 14], X[19, 1, 20, 4], Y[15, 11, 16, 10], 
  Y[2, 10, 3, 9], Y[13, 8, 14, 9], Y[20, 8, 13, 7], Y[3, 6, 4, 7], 
  Y[18, 11, 19, 12], Y[16, 5, 17, 6], Z[12, 17, 5, 18]], 449}
{{1, -5}, PD[X[1, 15, 2, 14], Y[4, 19, 1, 20], Z[15, 11, 16, 10], 
  Z[2, 10, 3, 9], Z[13, 8, 14, 9], Z[20, 8, 13, 7], X[3, 6, 4, 7], 
  Z[18, 11, 19, 12], Z[16, 5, 17, 6], Y[12, 17, 5, 18]], 450}
{{1, -5}, PD[X[1, 15, 2, 14], Y[4, 19, 1, 20], Z[15, 11, 16, 10], 
  Z[2, 10, 3, 9], Z[13, 8, 14, 9], Z[20, 8, 13, 7], X[6, 4, 7, 3], 
  Z[18, 11, 19, 12], Z[16, 5, 17, 6], Y[12, 17, 5, 18]], 451}
{{1, -5}, PD[Y[1, 15, 2, 14], X[4, 19, 1, 20], Z[15, 11, 16, 10], 
  X[2, 10, 3, 9], Z[13, 8, 14, 9], Z[20, 8, 13, 7], Z[3, 6, 4, 7], 
  Z[18, 11, 19, 12], Z[16, 5, 17, 6], Y[12, 17, 5, 18]], 452}
{{1, -5}, PD[Y[1, 15, 2, 14], X[4, 19, 1, 20], Z[15, 11, 16, 10], 
  X[9, 2, 10, 3], Z[13, 8, 14, 9], Z[20, 8, 13, 7], Z[3, 6, 4, 7], 
  Z[18, 11, 19, 12], Z[16, 5, 17, 6], Y[12, 17, 5, 18]], 453}
{{1, -5}, PD[Y[1, 15, 2, 14], Y[4, 19, 1, 20], Z[15, 11, 16, 10], 
  X[2, 10, 3, 9], Z[13, 8, 14, 9], Z[20, 8, 13, 7], X[3, 6, 4, 7], 
  Z[18, 11, 19, 12], Z[16, 5, 17, 6], Y[12, 17, 5, 18]], 454}
{{1, -5}, PD[Y[1, 15, 2, 14], Y[4, 19, 1, 20], Z[15, 11, 16, 10], 
  X[2, 10, 3, 9], Z[13, 8, 14, 9], Z[20, 8, 13, 7], X[6, 4, 7, 3], 
  Z[18, 11, 19, 12], Z[16, 5, 17, 6], Y[12, 17, 5, 18]], 455}
{{1, -6}, PD[X[1, 10, 2, 11], Y[20, 8, 1, 7], Z[9, 14, 10, 15], 
  Z[2, 14, 3, 13], Y[11, 6, 12, 7], X[19, 16, 20, 17], Z[8, 16, 9, 15], 
  Z[3, 19, 4, 18], Y[12, 6, 13, 5], Y[17, 5, 18, 4]], 456}
{{1, -6}, PD[X[1, 10, 2, 11], Y[20, 8, 1, 7], Z[9, 14, 10, 15], 
  Z[2, 14, 3, 13], Y[11, 6, 12, 7], X[16, 20, 17, 19], Z[8, 16, 9, 15], 
  Z[3, 19, 4, 18], Y[12, 6, 13, 5], Y[17, 5, 18, 4]], 457}
{{1, -6}, PD[X[1, 7, 2, 6], Y[10, 15, 1, 16], Y[7, 19, 8, 18], 
  Y[2, 18, 3, 17], Y[5, 16, 6, 17], Y[9, 15, 10, 14], Z[19, 9, 20, 8], 
  Y[3, 13, 4, 12], Y[4, 11, 5, 12], X[13, 20, 14, 11]], 458}
{{1, -6}, PD[X[1, 7, 2, 6], Y[10, 15, 1, 16], Y[7, 19, 8, 18], 
  Y[2, 18, 3, 17], Y[5, 16, 6, 17], Y[9, 15, 10, 14], Z[19, 9, 20, 8], 
  Y[3, 13, 4, 12], Y[4, 11, 5, 12], X[20, 14, 11, 13]], 459}
{{1, -5}, PD[Y[1, 14, 2, 13], Y[10, 16, 1, 17], Z[14, 5, 15, 4], 
  Y[2, 19, 3, 18], X[12, 17, 13, 18], X[6, 10, 7, 9], Z[15, 5, 16, 6], 
  Y[3, 19, 4, 20], Z[11, 7, 12, 8], Y[8, 20, 9, 11]], 460}
{{1, -6}, PD[Y[1, 17, 2, 16], Y[14, 19, 1, 20], Z[17, 9, 18, 8], 
  X[2, 8, 3, 7], Z[15, 6, 16, 7], Z[20, 6, 15, 5], X[13, 10, 14, 11], 
  Z[18, 9, 19, 10], Y[3, 13, 4, 12], Y[4, 11, 5, 12]], 461}
{{1, -6}, PD[Y[1, 17, 2, 16], Y[14, 19, 1, 20], Z[17, 9, 18, 8], 
  X[2, 8, 3, 7], Z[15, 6, 16, 7], Z[20, 6, 15, 5], X[10, 14, 11, 13], 
  Z[18, 9, 19, 10], Y[3, 13, 4, 12], Y[4, 11, 5, 12]], 462}
{{1, -6}, PD[Y[1, 16, 2, 17], X[20, 14, 1, 13], Z[15, 4, 16, 5], 
  Y[2, 10, 3, 9], Z[17, 12, 18, 13], Z[19, 6, 20, 7], Z[14, 6, 15, 5], 
  Y[3, 10, 4, 11], X[8, 12, 9, 11], Z[18, 8, 19, 7]], 463}
{{1, -6}, PD[Y[1, 16, 2, 17], X[20, 14, 1, 13], Z[15, 4, 16, 5], 
  Y[2, 10, 3, 9], Z[17, 12, 18, 13], Z[19, 6, 20, 7], Z[14, 6, 15, 5], 
  Y[3, 10, 4, 11], X[11, 8, 12, 9], Z[18, 8, 19, 7]], 464}
{{1, -5}, PD[Y[1, 16, 2, 17], Y[20, 8, 1, 7], X[15, 9, 16, 8], 
  Y[2, 11, 3, 12], X[17, 6, 18, 7], Y[19, 15, 20, 14], Z[9, 5, 10, 4], 
  Z[10, 3, 11, 4], Z[12, 5, 13, 6], Y[18, 13, 19, 14]], 465}
{{1, -5}, PD[Y[1, 16, 2, 17], Y[20, 8, 1, 7], X[15, 9, 16, 8], 
  Y[2, 11, 3, 12], X[6, 18, 7, 17], Y[19, 15, 20, 14], Z[9, 5, 10, 4], 
  Z[10, 3, 11, 4], Z[12, 5, 13, 6], Y[18, 13, 19, 14]], 466}
{{1, -4}, PD[Y[1, 18, 2, 17], X[14, 5, 1, 6], Z[18, 5, 19, 4], 
  Y[2, 9, 3, 10], Z[16, 6, 17, 7], Y[13, 19, 14, 20], Y[3, 9, 4, 8], 
  X[7, 10, 8, 11], Z[15, 12, 16, 11], Z[20, 12, 15, 13]], 467}
{{1, -4}, PD[Y[1, 19, 2, 18], Y[16, 8, 1, 7], Z[19, 5, 20, 4], 
  Y[2, 12, 3, 11], Z[17, 15, 18, 14], Z[6, 16, 7, 15], X[8, 6, 9, 5], 
  Z[20, 9, 17, 10], Y[3, 12, 4, 13], X[13, 10, 14, 11]], 468}
{{1, -5}, PD[Y[1, 17, 2, 18], Y[14, 10, 1, 9], Z[16, 2, 17, 3], 
  Z[18, 12, 19, 13], Z[8, 14, 9, 13], X[10, 4, 11, 3], Z[15, 12, 16, 11], 
  Z[19, 6, 20, 5], X[7, 4, 8, 5], Z[20, 6, 15, 7]], 469}
{{1, -5}, PD[Y[1, 17, 2, 18], Y[14, 10, 1, 9], Z[16, 2, 17, 3], 
  Z[18, 12, 19, 13], Z[8, 14, 9, 13], Z[10, 4, 11, 3], X[15, 12, 16, 11], 
  Z[19, 6, 20, 5], X[7, 4, 8, 5], Z[20, 6, 15, 7]], 470}
{{1, -5}, PD[Y[1, 19, 2, 18], X[12, 8, 1, 7], X[19, 14, 20, 15], 
  Y[2, 15, 3, 16], Z[17, 7, 18, 6], Z[11, 4, 12, 5], Z[8, 13, 9, 14], 
  Y[20, 9, 13, 10], Y[3, 10, 4, 11], Z[16, 5, 17, 6]], 471}
{{1, -5}, PD[X[1, 14, 2, 15], Y[4, 10, 1, 9], Z[13, 18, 14, 19], 
  Z[2, 18, 3, 17], Y[15, 8, 16, 9], X[3, 6, 4, 7], Z[10, 20, 11, 19], 
  Z[12, 6, 13, 5], Y[16, 8, 17, 7], Y[20, 12, 5, 11]], 472}
{{1, -5}, PD[X[1, 14, 2, 15], Y[4, 10, 1, 9], Z[13, 18, 14, 19], 
  Z[2, 18, 3, 17], Y[15, 8, 16, 9], X[6, 4, 7, 3], Z[10, 20, 11, 19], 
  Z[12, 6, 13, 5], Y[16, 8, 17, 7], Y[20, 12, 5, 11]], 473}
{{1, -5}, PD[Y[1, 14, 2, 15], X[4, 10, 1, 9], Z[13, 18, 14, 19], 
  X[2, 18, 3, 17], Z[15, 8, 16, 9], Z[3, 6, 4, 7], Z[10, 20, 11, 19], 
  Z[12, 6, 13, 5], Z[16, 8, 17, 7], Y[20, 12, 5, 11]], 474}
{{1, -5}, PD[Y[1, 14, 2, 15], X[4, 10, 1, 9], Z[13, 18, 14, 19], 
  X[17, 2, 18, 3], Z[15, 8, 16, 9], Z[3, 6, 4, 7], Z[10, 20, 11, 19], 
  Z[12, 6, 13, 5], Z[16, 8, 17, 7], Y[20, 12, 5, 11]], 475}
{{1, -6}, PD[X[1, 16, 2, 17], Y[4, 11, 1, 10], Z[15, 7, 16, 6], 
  X[2, 20, 3, 19], Y[17, 9, 18, 10], Y[3, 13, 4, 14], Z[11, 5, 12, 6], 
  Z[20, 7, 15, 8], Y[18, 9, 19, 14], Z[12, 5, 13, 8]], 476}
{{1, -6}, PD[X[1, 16, 2, 17], Y[4, 11, 1, 10], Z[15, 7, 16, 6], 
  X[19, 2, 20, 3], Y[17, 9, 18, 10], Y[3, 13, 4, 14], Z[11, 5, 12, 6], 
  Z[20, 7, 15, 8], Y[18, 9, 19, 14], Z[12, 5, 13, 8]], 477}
{{1, -6}, PD[Y[1, 16, 2, 17], X[4, 11, 1, 10], Z[15, 7, 16, 6], 
  Y[2, 20, 3, 19], Z[17, 9, 18, 10], X[3, 13, 4, 14], Z[11, 5, 12, 6], 
  Z[20, 7, 15, 8], Z[18, 9, 19, 14], Z[12, 5, 13, 8]], 478}
{{1, -6}, PD[Y[1, 16, 2, 17], X[4, 11, 1, 10], Z[15, 7, 16, 6], 
  Y[2, 20, 3, 19], Z[17, 9, 18, 10], X[13, 4, 14, 3], Z[11, 5, 12, 6], 
  Z[20, 7, 15, 8], Z[18, 9, 19, 14], Z[12, 5, 13, 8]], 479}
{{1, -4}, PD[X[1, 7, 2, 6], Y[10, 14, 1, 15], Y[7, 18, 8, 17], 
  Y[2, 17, 3, 16], Y[5, 15, 6, 16], Y[9, 19, 10, 20], X[13, 18, 14, 19], 
  Y[8, 13, 9, 12], Y[3, 12, 4, 11], Y[4, 20, 5, 11]], 480}
{{1, -3}, PD[Y[1, 9, 2, 8], X[20, 11, 1, 12], Z[9, 15, 10, 14], 
  X[13, 2, 14, 3], Z[7, 12, 8, 13], Y[19, 6, 20, 7], Z[10, 15, 11, 16], 
  Z[3, 16, 4, 17], Y[18, 6, 19, 5], Z[4, 18, 5, 17]], 481}
{{1, -3}, PD[Y[1, 17, 2, 18], X[6, 8, 1, 9], Z[16, 11, 17, 12], 
  X[10, 2, 11, 3], Z[18, 10, 19, 9], Y[5, 20, 6, 19], Y[7, 15, 8, 14], 
  Y[12, 15, 7, 16], Y[3, 14, 4, 13], Y[4, 20, 5, 13]], 482}
{{1, -5}, PD[X[1, 11, 2, 10], X[13, 1, 14, 20], Y[11, 5, 12, 4], 
  Z[2, 16, 3, 15], Z[9, 14, 10, 15], Y[19, 6, 20, 7], Y[12, 5, 13, 6], 
  Z[3, 16, 4, 17], Z[8, 18, 9, 17], Z[7, 18, 8, 19]], 483}
{{1, -5}, PD[Y[1, 11, 2, 10], X[20, 13, 1, 14], Z[11, 5, 12, 4], 
  Y[2, 16, 3, 15], X[14, 10, 15, 9], Z[19, 6, 20, 7], Z[12, 5, 13, 6], 
  Y[3, 16, 4, 17], Y[8, 18, 9, 17], Y[7, 18, 8, 19]], 484}
{{1, -4}, PD[Y[1, 18, 2, 17], X[6, 10, 1, 11], Z[18, 10, 19, 9], 
  X[2, 9, 3, 8], Z[16, 11, 17, 12], Y[5, 19, 6, 20], Y[3, 13, 4, 14], 
  Y[7, 15, 8, 14], Y[12, 15, 7, 16], Z[20, 4, 13, 5]], 485}
{{1, -4}, PD[Y[1, 18, 2, 17], X[6, 10, 1, 11], Z[18, 10, 19, 9], 
  X[8, 2, 9, 3], Z[16, 11, 17, 12], Y[5, 19, 6, 20], Y[3, 13, 4, 14], 
  Y[7, 15, 8, 14], Y[12, 15, 7, 16], Z[20, 4, 13, 5]], 486}
{{1, -4}, PD[Y[1, 6, 2, 7], X[20, 13, 1, 14], Z[5, 12, 6, 13], 
  X[2, 12, 3, 11], Z[7, 15, 8, 14], Y[19, 5, 20, 4], Z[3, 19, 4, 18], 
  Z[10, 17, 11, 18], Y[15, 9, 16, 8], Z[9, 17, 10, 16]], 487}
{{1, -4}, PD[Y[1, 6, 2, 7], X[20, 13, 1, 14], Z[5, 12, 6, 13], 
  X[11, 2, 12, 3], Z[7, 15, 8, 14], Y[19, 5, 20, 4], Z[3, 19, 4, 18], 
  Z[10, 17, 11, 18], Y[15, 9, 16, 8], Z[9, 17, 10, 16]], 488}
{{1, -4}, PD[X[1, 8, 2, 7], Y[4, 10, 1, 11], Z[8, 17, 9, 18], 
  Z[2, 18, 3, 19], Y[6, 11, 7, 12], X[3, 16, 4, 15], Z[9, 17, 10, 16], 
  Y[19, 15, 20, 14], Z[12, 5, 13, 6], Y[20, 13, 5, 14]], 489}
{{1, -4}, PD[X[1, 8, 2, 7], Y[4, 10, 1, 11], Z[8, 17, 9, 18], 
  Z[2, 18, 3, 19], Y[6, 11, 7, 12], X[15, 3, 16, 4], Z[9, 17, 10, 16], 
  Y[19, 15, 20, 14], Z[12, 5, 13, 6], Y[20, 13, 5, 14]], 490}
{{1, -4}, PD[Y[1, 8, 2, 7], X[4, 10, 1, 11], Z[8, 17, 9, 18], 
  X[2, 18, 3, 19], Z[6, 11, 7, 12], Z[3, 16, 4, 15], Z[9, 17, 10, 16], 
  Z[19, 15, 20, 14], Y[12, 5, 13, 6], Z[20, 13, 5, 14]], 491}
{{1, -4}, PD[Y[1, 8, 2, 7], X[4, 10, 1, 11], Z[8, 17, 9, 18], 
  X[18, 3, 19, 2], Z[6, 11, 7, 12], Z[3, 16, 4, 15], Z[9, 17, 10, 16], 
  Z[19, 15, 20, 14], Y[12, 5, 13, 6], Z[20, 13, 5, 14]], 492}
{{1, -4}, PD[Y[1, 10, 2, 11], X[20, 15, 1, 16], Z[9, 2, 10, 3], 
  Z[11, 17, 12, 16], Y[19, 7, 20, 6], Y[14, 8, 15, 7], Y[3, 8, 4, 9], 
  Y[17, 13, 18, 12], Z[5, 19, 6, 18], X[13, 4, 14, 5]], 493}
{{1, -4}, PD[Y[1, 10, 2, 11], X[20, 15, 1, 16], Z[9, 2, 10, 3], 
  Z[11, 17, 12, 16], Y[19, 7, 20, 6], Y[14, 8, 15, 7], Y[3, 8, 4, 9], 
  Y[17, 13, 18, 12], Z[5, 19, 6, 18], X[4, 14, 5, 13]], 494}
{{1, -2}, PD[Y[1, 12, 2, 11], X[8, 18, 1, 19], Z[12, 3, 13, 2], 
  Z[10, 19, 11, 20], Y[7, 15, 8, 16], Y[17, 14, 18, 15], Y[3, 14, 4, 13], 
  X[20, 4, 17, 5], Z[9, 6, 10, 5], Z[16, 6, 9, 7]], 495}
{{1, -2}, PD[Y[1, 12, 2, 11], Y[8, 18, 1, 19], Z[12, 3, 13, 2], 
  X[10, 19, 11, 20], Y[7, 15, 8, 16], X[17, 14, 18, 15], Y[3, 14, 4, 13], 
  Z[20, 4, 17, 5], Z[9, 6, 10, 5], Z[16, 6, 9, 7]], 496}
{{1, -4}, PD[Y[1, 10, 2, 11], Y[14, 17, 1, 18], Z[9, 2, 10, 3], 
  X[11, 19, 12, 18], Y[13, 4, 14, 5], X[16, 3, 17, 4], Z[8, 19, 9, 20], 
  Y[12, 6, 13, 5], Y[15, 7, 16, 6], Y[20, 7, 15, 8]], 497}
{{1, -4}, PD[Y[1, 16, 2, 17], Y[20, 7, 1, 8], Z[15, 2, 16, 3], 
  X[17, 9, 18, 8], Y[19, 13, 20, 12], X[6, 14, 7, 13], Y[3, 14, 4, 15], 
  Z[9, 4, 10, 5], Y[18, 11, 19, 12], Y[5, 10, 6, 11]], 498}
{{1, -4}, PD[Y[1, 14, 2, 13], Y[10, 18, 1, 19], Z[14, 3, 15, 2], 
  X[12, 9, 13, 8], Z[19, 9, 20, 10], X[17, 3, 18, 4], Z[15, 7, 16, 8], 
  Z[11, 5, 12, 6], Z[20, 5, 11, 4], Z[16, 7, 17, 6]], 499}
{{1, -6}, PD[X[1, 12, 2, 13], Y[20, 5, 1, 6], X[11, 2, 12, 3], 
  Y[13, 7, 14, 6], Y[19, 9, 20, 8], Z[4, 17, 5, 18], Z[3, 17, 4, 16], 
  Z[10, 15, 11, 16], Z[7, 15, 8, 14], Y[18, 9, 19, 10]], 500}
{{1, -6}, PD[Y[1, 12, 2, 13], X[20, 5, 1, 6], Z[11, 2, 12, 3], 
  Z[13, 7, 14, 6], Z[19, 9, 20, 8], Y[4, 17, 5, 18], Y[3, 17, 4, 16], 
  X[10, 15, 11, 16], Y[7, 15, 8, 14], Z[18, 9, 19, 10]], 501}
{{1, -6}, PD[Y[1, 12, 2, 13], X[20, 5, 1, 6], Z[11, 2, 12, 3], 
  Z[13, 7, 14, 6], Z[19, 9, 20, 8], Y[4, 17, 5, 18], Y[3, 17, 4, 16], 
  X[15, 11, 16, 10], Y[7, 15, 8, 14], Z[18, 9, 19, 10]], 502}
{{1, -4}, PD[X[1, 17, 2, 18], Y[6, 15, 1, 14], Z[16, 9, 17, 10], 
  Z[2, 9, 3, 8], Y[18, 13, 19, 14], X[5, 11, 6, 12], Z[15, 11, 16, 10], 
  Z[3, 7, 4, 8], Z[12, 19, 13, 20], Z[4, 7, 5, 20]], 503}
{{1, -4}, PD[X[1, 17, 2, 18], Y[6, 15, 1, 14], Z[16, 9, 17, 10], 
  Z[2, 9, 3, 8], Y[18, 13, 19, 14], X[11, 6, 12, 5], Z[15, 11, 16, 10], 
  Z[3, 7, 4, 8], Z[12, 19, 13, 20], Z[4, 7, 5, 20]], 504}
{{1, -4}, PD[X[1, 7, 2, 6], Y[10, 17, 1, 18], Y[7, 12, 8, 13], 
  Y[2, 13, 3, 14], Y[5, 18, 6, 19], Y[9, 17, 10, 16], Z[11, 8, 12, 9], 
  Y[3, 15, 4, 14], Z[19, 4, 20, 5], X[15, 11, 16, 20]], 505}
{{1, -4}, PD[X[1, 7, 2, 6], Y[10, 17, 1, 18], Y[7, 12, 8, 13], 
  Y[2, 13, 3, 14], Y[5, 18, 6, 19], Y[9, 17, 10, 16], Z[11, 8, 12, 9], 
  Y[3, 15, 4, 14], Z[19, 4, 20, 5], X[20, 15, 11, 16]], 506}
{{1, -4}, PD[Y[12, 2, 13, 1], Y[13, 8, 14, 1], Y[11, 2, 12, 3], 
  Z[7, 14, 8, 15], X[3, 20, 4, 19], Y[10, 18, 11, 19], X[15, 18, 16, 17], 
  Z[6, 20, 7, 17], Z[4, 9, 5, 10], Y[16, 5, 9, 6]], 507}
{{1, -4}, PD[Y[12, 2, 13, 1], Y[13, 8, 14, 1], Y[11, 2, 12, 3], 
  Z[7, 14, 8, 15], X[3, 20, 4, 19], Y[10, 18, 11, 19], X[17, 15, 18, 16], 
  Z[6, 20, 7, 17], Z[4, 9, 5, 10], Y[16, 5, 9, 6]], 508}
{{1, -4}, PD[Y[12, 2, 13, 1], Y[13, 8, 14, 1], Y[11, 2, 12, 3], 
  Z[7, 14, 8, 15], X[3, 20, 4, 19], Y[10, 18, 11, 19], Y[15, 18, 16, 17], 
  X[6, 20, 7, 17], Z[4, 9, 5, 10], Y[16, 5, 9, 6]], 509}
{{1, -4}, PD[Y[12, 2, 13, 1], Y[13, 8, 14, 1], Y[11, 2, 12, 3], 
  Z[7, 14, 8, 15], X[3, 20, 4, 19], Y[10, 18, 11, 19], Y[15, 18, 16, 17], 
  X[20, 7, 17, 6], Z[4, 9, 5, 10], Y[16, 5, 9, 6]], 510}
{{1, -4}, PD[Y[12, 2, 13, 1], Y[13, 8, 14, 1], Y[11, 2, 12, 3], 
  Z[7, 14, 8, 15], Z[3, 20, 4, 19], X[10, 18, 11, 19], X[15, 18, 16, 17], 
  Z[6, 20, 7, 17], Z[4, 9, 5, 10], Y[16, 5, 9, 6]], 511}
{{1, -4}, PD[Y[12, 2, 13, 1], Y[13, 8, 14, 1], Y[11, 2, 12, 3], 
  Z[7, 14, 8, 15], Z[3, 20, 4, 19], X[10, 18, 11, 19], X[17, 15, 18, 16], 
  Z[6, 20, 7, 17], Z[4, 9, 5, 10], Y[16, 5, 9, 6]], 512}
{{1, -4}, PD[Y[12, 2, 13, 1], Y[13, 8, 14, 1], Y[11, 2, 12, 3], 
  Z[7, 14, 8, 15], Z[3, 20, 4, 19], X[10, 18, 11, 19], Y[15, 18, 16, 17], 
  X[6, 20, 7, 17], Z[4, 9, 5, 10], Y[16, 5, 9, 6]], 513}
{{1, -4}, PD[Y[12, 2, 13, 1], Y[13, 8, 14, 1], Y[11, 2, 12, 3], 
  Z[7, 14, 8, 15], Z[3, 20, 4, 19], X[10, 18, 11, 19], Y[15, 18, 16, 17], 
  X[20, 7, 17, 6], Z[4, 9, 5, 10], Y[16, 5, 9, 6]], 514}
{{1, -4}, PD[Y[1, 14, 2, 13], X[8, 19, 1, 18], Z[14, 19, 15, 20], 
  Y[2, 12, 3, 13], Y[17, 10, 18, 11], Y[7, 15, 8, 16], X[20, 5, 17, 4], 
  Z[11, 3, 12, 4], Z[9, 6, 10, 5], Z[16, 6, 9, 7]], 515}
{{1, -4}, PD[Y[1, 14, 2, 13], X[8, 19, 1, 18], Z[14, 19, 15, 20], 
  Y[2, 12, 3, 13], Y[17, 10, 18, 11], Y[7, 15, 8, 16], X[4, 20, 5, 17], 
  Z[11, 3, 12, 4], Z[9, 6, 10, 5], Z[16, 6, 9, 7]], 516}
{{1, -4}, PD[Y[1, 14, 2, 13], Y[8, 19, 1, 18], X[14, 19, 15, 20], 
  Y[2, 12, 3, 13], X[17, 10, 18, 11], Y[7, 15, 8, 16], Z[20, 5, 17, 4], 
  Z[11, 3, 12, 4], Z[9, 6, 10, 5], Z[16, 6, 9, 7]], 517}
{{1, -4}, PD[Y[1, 14, 2, 13], Y[8, 19, 1, 18], X[14, 19, 15, 20], 
  Y[2, 12, 3, 13], X[10, 18, 11, 17], Y[7, 15, 8, 16], Z[20, 5, 17, 4], 
  Z[11, 3, 12, 4], Z[9, 6, 10, 5], Z[16, 6, 9, 7]], 518}
{{1, -5}, PD[Y[1, 11, 2, 12], X[8, 17, 1, 18], Z[10, 16, 11, 17], 
  Y[2, 13, 3, 12], Z[18, 3, 19, 4], Y[7, 10, 8, 9], X[15, 13, 16, 14], 
  Z[19, 5, 20, 4], Z[14, 7, 9, 6], Z[20, 5, 15, 6]], 519}
{{1, -5}, PD[Y[1, 11, 2, 12], X[8, 17, 1, 18], Z[10, 16, 11, 17], 
  Y[2, 13, 3, 12], Z[18, 3, 19, 4], Y[7, 10, 8, 9], X[13, 16, 14, 15], 
  Z[19, 5, 20, 4], Z[14, 7, 9, 6], Z[20, 5, 15, 6]], 520}
{{1, -5}, PD[Y[1, 11, 2, 12], Y[8, 17, 1, 18], X[10, 16, 11, 17], 
  Y[2, 13, 3, 12], Z[18, 3, 19, 4], Y[7, 10, 8, 9], X[15, 13, 16, 14], 
  Z[19, 5, 20, 4], Z[14, 7, 9, 6], Z[20, 5, 15, 6]], 521}
{{1, -5}, PD[Y[1, 11, 2, 12], Y[8, 17, 1, 18], X[10, 16, 11, 17], 
  Y[2, 13, 3, 12], Z[18, 3, 19, 4], Y[7, 10, 8, 9], X[13, 16, 14, 15], 
  Z[19, 5, 20, 4], Z[14, 7, 9, 6], Z[20, 5, 15, 6]], 522}
{{1, -6}, PD[Y[1, 11, 2, 12], Y[8, 17, 1, 18], X[10, 6, 11, 7], 
  Y[2, 13, 3, 12], Z[18, 3, 19, 4], Y[7, 17, 8, 16], Y[9, 15, 10, 16], 
  X[5, 13, 6, 14], Z[19, 5, 20, 4], Y[14, 15, 9, 20]], 523}
{{1, -6}, PD[Y[1, 11, 2, 12], Y[8, 17, 1, 18], X[10, 6, 11, 7], 
  Y[2, 13, 3, 12], Z[18, 3, 19, 4], Y[7, 17, 8, 16], Y[9, 15, 10, 16], 
  X[13, 6, 14, 5], Z[19, 5, 20, 4], Y[14, 15, 9, 20]], 524}
{{1, -6}, PD[Y[1, 11, 2, 12], Y[8, 17, 1, 18], Z[10, 6, 11, 7], 
  Y[2, 13, 3, 12], Z[18, 3, 19, 4], Y[7, 17, 8, 16], X[9, 15, 10, 16], 
  Y[5, 13, 6, 14], Z[19, 5, 20, 4], X[20, 14, 15, 9]], 525}
{{1, -5}, PD[Y[1, 8, 2, 9], X[20, 15, 1, 16], Z[7, 14, 8, 15], 
  Y[2, 10, 3, 9], Y[16, 11, 17, 12], Y[19, 7, 20, 6], X[13, 4, 14, 5], 
  Z[10, 4, 11, 3], Y[17, 13, 18, 12], Z[5, 19, 6, 18]], 526}
{{1, -5}, PD[Y[1, 8, 2, 9], X[20, 15, 1, 16], Z[7, 14, 8, 15], 
  Y[2, 10, 3, 9], Y[16, 11, 17, 12], Y[19, 7, 20, 6], X[4, 14, 5, 13], 
  Z[10, 4, 11, 3], Y[17, 13, 18, 12], Z[5, 19, 6, 18]], 527}
{{1, -6}, PD[X[1, 17, 2, 16], Y[20, 13, 1, 14], Y[17, 5, 18, 4], 
  Z[2, 10, 3, 9], Z[15, 8, 16, 9], Z[14, 8, 15, 7], Y[19, 13, 20, 12], 
  Z[5, 19, 6, 18], Z[3, 10, 4, 11], X[6, 12, 7, 11]], 528}
{{1, -6}, PD[X[1, 17, 2, 16], Y[20, 13, 1, 14], Y[17, 5, 18, 4], 
  Z[2, 10, 3, 9], Z[15, 8, 16, 9], Z[14, 8, 15, 7], Y[19, 13, 20, 12], 
  Z[5, 19, 6, 18], Z[3, 10, 4, 11], X[11, 6, 12, 7]], 529}
{{1, -5}, PD[X[1, 9, 2, 8], Y[20, 5, 1, 6], Z[9, 17, 10, 16], 
  Z[2, 16, 3, 15], Z[7, 14, 8, 15], Z[6, 14, 7, 13], Y[19, 5, 20, 4], 
  Y[17, 11, 18, 10], X[3, 12, 4, 13], Y[18, 11, 19, 12]], 530}
{{1, -5}, PD[X[1, 9, 2, 8], Y[20, 5, 1, 6], Z[9, 17, 10, 16], 
  Z[2, 16, 3, 15], Z[7, 14, 8, 15], Z[6, 14, 7, 13], Y[19, 5, 20, 4], 
  Y[17, 11, 18, 10], X[12, 4, 13, 3], Y[18, 11, 19, 12]], 531}
{{1, -5}, PD[Y[1, 9, 2, 8], Y[20, 5, 1, 6], Z[9, 17, 10, 16], 
  X[2, 16, 3, 15], Z[7, 14, 8, 15], Z[6, 14, 7, 13], Y[19, 5, 20, 4], 
  Y[17, 11, 18, 10], X[3, 12, 4, 13], Y[18, 11, 19, 12]], 532}
{{1, -5}, PD[Y[1, 9, 2, 8], Y[20, 5, 1, 6], Z[9, 17, 10, 16], 
  X[2, 16, 3, 15], Z[7, 14, 8, 15], Z[6, 14, 7, 13], Y[19, 5, 20, 4], 
  Y[17, 11, 18, 10], X[12, 4, 13, 3], Y[18, 11, 19, 12]], 533}


==> HARD EPD CODES/NEW_Hard_Markers_8_Crossings_8.txt <==
{{1, 0}, PD[Y[12, 1, 13, 2], Y[11, 1, 12, 8], Y[13, 3, 14, 2], 
  Z[7, 11, 8, 10], Z[3, 15, 4, 14], Y[9, 7, 10, 6], Y[15, 5, 16, 4], 
  Z[5, 9, 6, 16]], 1}
{{1, -2}, PD[Y[12, 2, 13, 1], Y[13, 8, 14, 1], Y[11, 2, 12, 3], 
  Z[7, 14, 8, 15], Z[3, 10, 4, 11], Y[15, 4, 16, 5], Z[6, 10, 7, 9], 
  Y[16, 6, 9, 5]], 2}
{{1, -2}, PD[Y[1, 11, 2, 10], Y[8, 15, 1, 16], Z[11, 5, 12, 4], 
  Y[2, 13, 3, 14], Z[9, 7, 10, 6], Z[16, 7, 9, 8], Z[14, 5, 15, 6], 
  Z[12, 3, 13, 4]], 3}
{{1, -4}, PD[Y[1, 10, 2, 11], Y[4, 14, 1, 15], Z[9, 7, 10, 6], 
  Y[2, 12, 3, 11], Z[15, 3, 16, 4], Z[13, 6, 14, 5], Z[12, 7, 9, 8], 
  Z[16, 8, 13, 5]], 4}
{{1, -6}, PD[Y[1, 11, 2, 10], Y[4, 15, 1, 16], Z[11, 3, 12, 2], 
  Z[9, 7, 10, 6], Z[16, 7, 9, 8], Y[3, 15, 4, 14], Z[12, 5, 13, 6], 
  Y[8, 13, 5, 14]], 5}
{{1, -4}, PD[Y[13, 2, 14, 1], Y[14, 8, 15, 1], Y[12, 6, 13, 7], 
  Z[2, 11, 3, 10], Z[7, 15, 8, 16], Y[11, 6, 12, 5], Z[3, 9, 4, 10], 
  Y[16, 4, 9, 5]], 6}


==> HARD EPD CODES/NEW_Hard_Markers_8_Crossings_9.txt <==
{{1, -4}, PD[Y[7, 2, 8, 1], Y[8, 4, 9, 1], Y[6, 16, 7, 17], Z[2, 13, 3, 14], 
  Z[3, 15, 4, 14], Y[9, 12, 10, 11], Z[17, 5, 18, 6], X[15, 13, 16, 12], 
  Y[10, 18, 5, 11]], 1}
{{1, -4}, PD[Y[8, 2, 9, 1], Y[9, 18, 10, 1], X[7, 16, 8, 17], 
  Z[2, 12, 3, 11], Z[17, 10, 18, 11], Z[6, 14, 7, 13], Y[15, 4, 16, 5], 
  Y[12, 4, 13, 3], Z[5, 14, 6, 15]], 2}
{{1, -3}, PD[X[1, 10, 2, 11], Y[18, 8, 1, 7], Z[9, 16, 10, 17], 
  Z[2, 16, 3, 15], Y[11, 6, 12, 7], Y[17, 8, 18, 9], Z[3, 12, 4, 13], 
  Y[14, 6, 15, 5], Z[4, 14, 5, 13]], 3}
{{1, -4}, PD[Y[1, 13, 2, 14], X[10, 7, 1, 8], Z[12, 2, 13, 3], 
  Z[14, 9, 15, 8], Y[9, 16, 10, 15], Y[6, 17, 7, 16], Y[3, 17, 4, 18], 
  Z[11, 6, 12, 5], Y[4, 11, 5, 18]], 4}
{{1, -4}, PD[Y[1, 13, 2, 12], Y[10, 17, 1, 18], Z[13, 7, 14, 6], 
  X[2, 6, 3, 5], Z[11, 9, 12, 8], Z[18, 9, 11, 10], Z[16, 7, 17, 8], 
  Z[14, 4, 15, 3], Y[4, 16, 5, 15]], 5}
{{1, -6}, PD[Y[1, 10, 2, 11], Y[4, 16, 1, 15], Z[9, 7, 10, 6], 
  Y[2, 12, 3, 11], Z[14, 4, 15, 3], X[16, 14, 17, 13], Y[5, 18, 6, 13], 
  Z[12, 7, 9, 8], Z[17, 8, 18, 5]], 6}
{{1, -4}, PD[Y[9, 2, 10, 1], Y[10, 6, 11, 1], Y[8, 16, 9, 17], X[2, 5, 3, 6], 
  Y[11, 14, 12, 13], Z[17, 7, 18, 8], Z[15, 5, 16, 4], Y[3, 15, 4, 14], 
  Y[12, 18, 7, 13]], 7}
{{1, -5}, PD[Y[15, 1, 16, 2], Y[14, 1, 15, 6], Y[16, 11, 17, 10], 
  X[2, 5, 3, 6], Y[13, 11, 14, 12], Y[17, 7, 18, 8], Z[9, 5, 10, 4], 
  Y[3, 9, 4, 8], Z[12, 18, 7, 13]], 8}
{{1, -6}, PD[Y[1, 10, 2, 9], X[6, 4, 1, 3], Z[10, 17, 11, 16], Y[2, 8, 3, 9], 
  Y[5, 13, 6, 14], Y[4, 13, 5, 12], Y[17, 12, 18, 11], Y[15, 8, 16, 7], 
  Z[14, 15, 7, 18]], 9}
{{1, -6}, PD[Y[12, 2, 13, 1], Y[13, 10, 14, 1], Y[11, 7, 12, 6], 
  X[2, 9, 3, 10], Y[14, 5, 11, 6], Z[7, 18, 8, 17], Z[8, 16, 9, 17], 
  Z[3, 16, 4, 15], Z[4, 18, 5, 15]], 10}
{{1, -5}, PD[Y[16, 2, 17, 1], Y[17, 8, 18, 1], Y[15, 12, 16, 11], 
  X[2, 7, 3, 8], Y[18, 10, 15, 11], Z[12, 6, 13, 7], Y[3, 13, 4, 14], 
  Z[9, 6, 10, 5], Y[4, 9, 5, 14]], 11}
{{1, -2}, PD[Y[13, 1, 14, 2], Y[12, 1, 13, 8], Y[14, 3, 15, 2], 
  Z[7, 12, 8, 11], Z[3, 16, 4, 15], Y[10, 7, 11, 6], X[16, 10, 17, 9], 
  Z[4, 9, 5, 18], Z[5, 17, 6, 18]], 12}
{{1, -2}, PD[Y[10, 2, 11, 1], Y[11, 18, 12, 1], Y[9, 2, 10, 3], 
  Z[17, 12, 18, 13], Z[3, 8, 4, 9], Y[13, 6, 14, 7], X[16, 8, 17, 7], 
  Z[4, 16, 5, 15], Z[5, 14, 6, 15]], 13}
{{1, -2}, PD[Y[15, 1, 16, 2], Y[14, 1, 15, 8], X[16, 12, 17, 11], 
  Z[2, 11, 3, 10], Z[7, 14, 8, 13], Y[12, 7, 13, 6], Y[17, 6, 18, 5], 
  Z[3, 9, 4, 10], Y[18, 4, 9, 5]], 14}
{{1, -3}, PD[Y[1, 12, 2, 11], Y[8, 15, 1, 14], X[12, 15, 13, 16], 
  Y[2, 16, 3, 17], Z[10, 7, 11, 6], Z[13, 8, 14, 7], Y[3, 18, 4, 17], 
  Y[5, 10, 6, 9], Z[18, 5, 9, 4]], 15}
{{1, -3}, PD[Y[1, 15, 2, 16], Y[10, 13, 1, 12], Z[14, 2, 15, 3], 
  Z[16, 9, 17, 8], Z[11, 5, 12, 6], X[9, 4, 10, 5], Z[13, 4, 14, 3], 
  Z[17, 7, 18, 8], Y[6, 18, 7, 11]], 16}
{{1, -3}, PD[X[1, 7, 2, 6], Y[10, 13, 1, 14], Y[7, 13, 8, 12], 
  Y[2, 18, 3, 17], Y[5, 16, 6, 17], Z[14, 9, 15, 10], Y[8, 15, 9, 16], 
  Z[11, 4, 12, 5], Z[18, 4, 11, 3]], 17}
{{1, -4}, PD[Y[16, 2, 17, 1], Y[17, 14, 18, 1], Y[15, 8, 16, 9], 
  X[2, 8, 3, 7], Z[13, 6, 14, 7], Y[18, 10, 15, 9], Y[3, 12, 4, 13], 
  Y[5, 10, 6, 11], Z[11, 4, 12, 5]], 18}
{{1, -5}, PD[Y[1, 16, 2, 17], Y[8, 14, 1, 13], Z[15, 4, 16, 5], 
  Y[2, 9, 3, 10], X[17, 10, 18, 11], Z[12, 8, 13, 7], Z[14, 6, 15, 5], 
  Y[3, 9, 4, 18], Z[11, 6, 12, 7]], 19}
{{1, -5}, PD[Y[1, 9, 2, 8], Y[6, 17, 1, 18], Z[9, 5, 10, 4], Y[2, 11, 3, 12], 
  Z[7, 14, 8, 15], Z[18, 14, 7, 13], Y[5, 17, 6, 16], Z[10, 3, 11, 4], 
  X[12, 16, 13, 15]], 20}
{{1, -4}, PD[Y[16, 2, 17, 1], Y[17, 10, 18, 1], Y[15, 7, 16, 6], 
  X[2, 7, 3, 8], Z[9, 14, 10, 13], Y[18, 5, 15, 6], Z[3, 11, 4, 12], 
  Z[8, 12, 9, 13], Y[14, 4, 11, 5]], 21}
{{1, -4}, PD[Y[1, 14, 2, 13], X[10, 5, 1, 6], Z[14, 5, 15, 4], 
  Y[2, 12, 3, 13], Y[6, 17, 7, 16], Y[9, 15, 10, 16], Y[3, 12, 4, 11], 
  Z[17, 8, 18, 7], Y[8, 11, 9, 18]], 22}
{{1, -5}, PD[Y[13, 1, 14, 2], Y[12, 1, 13, 8], X[14, 12, 15, 11], 
  Z[2, 11, 3, 10], Z[7, 17, 8, 18], Y[15, 4, 16, 3], Y[9, 6, 10, 5], 
  Y[18, 6, 9, 7], Y[16, 4, 17, 5]], 23}
{{1, -4}, PD[Y[13, 2, 14, 1], Y[14, 10, 15, 1], Y[12, 6, 13, 7], 
  X[2, 6, 3, 5], Z[9, 15, 10, 16], Z[7, 11, 8, 12], Z[3, 18, 4, 17], 
  Z[4, 16, 5, 17], Z[8, 11, 9, 18]], 24}
{{1, -4}, PD[Y[1, 16, 2, 15], Y[12, 5, 1, 6], Z[16, 11, 17, 10], 
  Y[2, 14, 3, 15], X[6, 3, 7, 4], Y[11, 5, 12, 4], Z[17, 9, 18, 10], 
  Z[13, 7, 14, 8], Y[8, 18, 9, 13]], 25}
{{1, -5}, PD[Y[1, 9, 2, 10], Y[6, 17, 1, 16], X[8, 18, 9, 17], 
  Y[2, 13, 3, 12], Z[10, 4, 11, 5], Z[15, 6, 16, 5], Y[7, 14, 8, 15], 
  Y[18, 14, 7, 13], Y[3, 11, 4, 12]], 26}
{{1, -4}, PD[Y[16, 2, 17, 1], Y[17, 14, 18, 1], Y[15, 8, 16, 9], 
  X[2, 8, 3, 7], Z[13, 6, 14, 7], Y[18, 10, 15, 9], Y[3, 10, 4, 11], 
  Z[12, 6, 13, 5], Y[4, 12, 5, 11]], 27}
{{1, -4}, PD[Y[1, 15, 2, 14], Y[18, 7, 1, 8], X[15, 7, 16, 6], 
  Y[2, 13, 3, 14], Z[8, 17, 9, 18], Y[16, 9, 17, 10], Y[5, 13, 6, 12], 
  Y[3, 11, 4, 10], Z[11, 5, 12, 4]], 28}
{{1, -4}, PD[Y[1, 13, 2, 12], Y[8, 16, 1, 15], X[13, 16, 14, 17], 
  Y[2, 11, 3, 12], Z[14, 8, 15, 7], Z[17, 5, 18, 4], Z[10, 3, 11, 4], 
  Y[6, 9, 7, 10], Y[5, 9, 6, 18]], 29}
{{1, -6}, PD[Y[1, 17, 2, 16], X[10, 5, 1, 6], Z[17, 5, 18, 4], 
  Y[2, 13, 3, 12], Z[15, 6, 16, 7], Y[9, 18, 10, 15], Y[3, 13, 4, 14], 
  Z[11, 7, 12, 8], Y[8, 14, 9, 11]], 30}
{{1, -6}, PD[Y[1, 13, 2, 14], X[10, 5, 1, 6], Z[12, 4, 13, 5], 
  Y[2, 17, 3, 16], Z[14, 7, 15, 6], Y[9, 12, 10, 11], Y[3, 17, 4, 18], 
  Z[15, 7, 16, 8], Z[18, 9, 11, 8]], 31}
{{1, -6}, PD[Y[1, 14, 2, 15], X[18, 10, 1, 9], Z[13, 2, 14, 3], 
  Z[15, 8, 16, 9], Z[17, 4, 18, 5], Z[10, 4, 11, 3], Z[12, 8, 13, 7], 
  Z[16, 6, 17, 5], Z[11, 6, 12, 7]], 32}


==> HARD EPD CODES/NEW_Hard_Markers_9_Crossings_10.txt <==
{{1, -4}, PD[X[1, 18, 2, 17], Y[10, 14, 1, 15], Z[18, 7, 19, 6], 
  Y[2, 12, 3, 13], Z[16, 9, 17, 8], Z[15, 9, 16, 10], Z[13, 7, 14, 8], 
  Z[19, 3, 20, 4], Y[5, 12, 6, 11], Z[20, 5, 11, 4]], 1}
{{1, -4}, PD[Y[1, 18, 2, 17], Y[10, 14, 1, 15], X[18, 7, 19, 6], 
  Y[2, 12, 3, 13], Z[16, 9, 17, 8], Z[15, 9, 16, 10], Z[13, 7, 14, 8], 
  Z[19, 3, 20, 4], Y[5, 12, 6, 11], Z[20, 5, 11, 4]], 2}
{{1, -4}, PD[Y[1, 18, 2, 17], Y[10, 14, 1, 15], Z[18, 7, 19, 6], 
  X[2, 12, 3, 13], Z[16, 9, 17, 8], Z[15, 9, 16, 10], Z[13, 7, 14, 8], 
  Z[19, 3, 20, 4], Y[5, 12, 6, 11], Z[20, 5, 11, 4]], 3}
{{1, -4}, PD[Y[1, 18, 2, 17], Y[10, 14, 1, 15], Z[18, 7, 19, 6], 
  Y[2, 12, 3, 13], Z[16, 9, 17, 8], Z[15, 9, 16, 10], X[13, 7, 14, 8], 
  Z[19, 3, 20, 4], Y[5, 12, 6, 11], Z[20, 5, 11, 4]], 4}
{{1, -3}, PD[Y[15, 2, 16, 1], Y[16, 10, 17, 1], Y[14, 2, 15, 3], 
  Z[9, 17, 10, 18], Z[3, 13, 4, 14], X[18, 4, 19, 5], Z[8, 13, 9, 12], 
  Y[19, 8, 20, 7], Z[5, 11, 6, 12], Y[20, 6, 11, 7]], 5}
{{1, -3}, PD[Y[15, 2, 16, 1], Y[16, 10, 17, 1], Y[14, 2, 15, 3], 
  Z[9, 17, 10, 18], Z[3, 13, 4, 14], Y[18, 4, 19, 5], X[8, 13, 9, 12], 
  Y[19, 8, 20, 7], Z[5, 11, 6, 12], Y[20, 6, 11, 7]], 6}
{{1, -5}, PD[Y[1, 16, 2, 15], Y[10, 18, 1, 19], Z[16, 3, 17, 2], 
  X[14, 9, 15, 8], Z[19, 9, 20, 10], Z[17, 3, 18, 4], Y[7, 12, 8, 11], 
  Z[13, 5, 14, 6], Z[20, 5, 11, 4], Y[6, 12, 7, 13]], 7}
{{1, -5}, PD[Y[1, 16, 2, 15], Y[10, 18, 1, 19], Z[16, 3, 17, 2], 
  Z[14, 9, 15, 8], Z[19, 9, 20, 10], Z[17, 3, 18, 4], Y[7, 12, 8, 11], 
  Z[13, 5, 14, 6], X[20, 5, 11, 4], Y[6, 12, 7, 13]], 8}
{{1, -4}, PD[Y[1, 16, 2, 15], Y[10, 12, 1, 13], X[16, 5, 17, 4], 
  Y[2, 14, 3, 15], Z[13, 3, 14, 4], Y[9, 12, 10, 11], Y[5, 20, 6, 19], 
  Z[17, 7, 18, 8], Z[20, 9, 11, 8], Y[6, 18, 7, 19]], 9}
{{1, -4}, PD[Y[17, 2, 18, 1], Y[18, 10, 19, 1], Y[16, 2, 17, 3], 
  X[9, 15, 10, 16], Y[19, 6, 20, 5], Z[3, 11, 4, 12], Z[8, 13, 9, 12], 
  Y[14, 6, 15, 7], Y[20, 4, 11, 5], Z[7, 13, 8, 14]], 10}
{{1, -6}, PD[X[1, 12, 2, 13], Y[6, 18, 1, 19], Z[11, 9, 12, 8], 
  Y[2, 16, 3, 15], Z[13, 4, 14, 5], Z[19, 5, 20, 6], Z[17, 8, 18, 7], 
  Z[16, 9, 11, 10], Y[3, 14, 4, 15], Z[20, 10, 17, 7]], 11}
{{1, -6}, PD[Y[18, 2, 19, 1], Y[19, 10, 20, 1], Y[17, 4, 18, 5], 
  Z[2, 13, 3, 14], X[9, 15, 10, 14], Y[20, 6, 17, 5], Z[3, 13, 4, 12], 
  Z[8, 11, 9, 12], Y[15, 7, 16, 6], Z[7, 11, 8, 16]], 12}
{{1, -7}, PD[Y[1, 14, 2, 13], Y[10, 18, 1, 19], Z[14, 3, 15, 2], 
  X[12, 9, 13, 8], Z[19, 9, 20, 10], Z[17, 3, 18, 4], Z[15, 7, 16, 8], 
  Z[11, 5, 12, 6], Z[20, 5, 11, 4], Z[16, 7, 17, 6]], 13}
{{1, -7}, PD[Y[1, 14, 2, 13], Y[10, 18, 1, 19], Z[14, 3, 15, 2], 
  Z[12, 9, 13, 8], Z[19, 9, 20, 10], X[17, 3, 18, 4], Z[15, 7, 16, 8], 
  Z[11, 5, 12, 6], Z[20, 5, 11, 4], Z[16, 7, 17, 6]], 14}


==> HARD EPD CODES/NEW_Hard_Markers_9_Crossings_11.txt <==
{{1, 0}, PD[Y[1, 12, 2, 13], Y[2, 14, 3, 13], X[22, 4, 1, 3], 
  Y[4, 16, 5, 15], Y[5, 16, 6, 17], Y[6, 18, 7, 17], Y[7, 18, 8, 19], 
  Y[8, 20, 9, 19], Y[9, 20, 10, 21], Y[10, 22, 11, 21], X[11, 14, 12, 15]], 1}
{{1, 0}, PD[Y[1, 12, 2, 13], Y[2, 14, 3, 13], X[22, 4, 1, 3], 
  Z[4, 16, 5, 15], Z[5, 16, 6, 17], Z[6, 18, 7, 17], Z[7, 18, 8, 19], 
  Z[8, 20, 9, 19], Z[9, 20, 10, 21], Z[10, 22, 11, 21], X[11, 14, 12, 15]], 2}
{{1, -2}, PD[X[1, 20, 2, 21], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 20, 5, 19], Y[5, 18, 6, 19], Y[6, 18, 7, 17], Y[7, 16, 8, 17], 
  Y[8, 16, 9, 15], X[12, 10, 13, 9], Y[10, 22, 11, 21], Z[22, 12, 1, 11]], 3}
{{1, -2}, PD[X[1, 20, 2, 21], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 20, 5, 19], Y[5, 18, 6, 19], Y[6, 18, 7, 17], Y[7, 16, 8, 17], 
  Y[8, 16, 9, 15], X[12, 10, 13, 9], Z[10, 22, 11, 21], Y[22, 12, 1, 11]], 4}
{{1, -4}, PD[X[1, 20, 2, 21], Y[2, 16, 3, 15], Y[3, 14, 4, 15], 
  Y[4, 14, 5, 13], Y[5, 16, 6, 17], Y[6, 20, 7, 19], Y[7, 18, 8, 19], 
  Y[8, 18, 9, 17], X[12, 10, 13, 9], Y[10, 22, 11, 21], Z[22, 12, 1, 11]], 5}
{{1, -4}, PD[X[1, 20, 2, 21], Y[2, 16, 3, 15], Y[3, 14, 4, 15], 
  Y[4, 14, 5, 13], Y[5, 16, 6, 17], Y[6, 20, 7, 19], Y[7, 18, 8, 19], 
  Y[8, 18, 9, 17], X[12, 10, 13, 9], Z[10, 22, 11, 21], Y[22, 12, 1, 11]], 6}
{{1, -4}, PD[X[1, 16, 2, 17], Y[2, 9, 3, 10], Y[3, 11, 4, 10], 
  Y[4, 11, 5, 12], X[8, 5, 9, 6], Y[6, 16, 7, 15], Y[7, 14, 8, 15], 
  Z[12, 20, 13, 19], Z[13, 20, 14, 21], Z[17, 19, 18, 22], Z[18, 21, 1, 22]], 
 7}
{{1, -2}, PD[X[1, 20, 2, 21], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 16, 5, 15], Y[5, 16, 6, 17], Y[6, 20, 7, 19], Y[7, 18, 8, 19], 
  Y[8, 18, 9, 17], X[12, 10, 13, 9], Y[10, 22, 11, 21], Z[22, 12, 1, 11]], 8}
{{1, -2}, PD[X[1, 20, 2, 21], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 16, 5, 15], Y[5, 16, 6, 17], Y[6, 20, 7, 19], Y[7, 18, 8, 19], 
  Y[8, 18, 9, 17], X[12, 10, 13, 9], Z[10, 22, 11, 21], Y[22, 12, 1, 11]], 9}
{{1, -2}, PD[X[1, 20, 2, 21], Y[2, 14, 3, 13], Y[3, 18, 4, 19], 
  Y[4, 18, 5, 17], Y[5, 16, 6, 17], Y[6, 16, 7, 15], Y[7, 14, 8, 15], 
  Y[8, 20, 9, 19], X[12, 10, 13, 9], Y[10, 22, 11, 21], Z[22, 12, 1, 11]], 10}
{{1, -2}, PD[X[1, 20, 2, 21], Y[2, 14, 3, 13], Y[3, 18, 4, 19], 
  Y[4, 18, 5, 17], Y[5, 16, 6, 17], Y[6, 16, 7, 15], Y[7, 14, 8, 15], 
  Y[8, 20, 9, 19], X[12, 10, 13, 9], Z[10, 22, 11, 21], Y[22, 12, 1, 11]], 11}
{{1, -4}, PD[X[1, 20, 2, 21], Y[2, 14, 3, 13], Y[3, 18, 4, 19], 
  Y[4, 18, 5, 17], Y[5, 14, 6, 15], Y[6, 16, 7, 15], Y[7, 16, 8, 17], 
  Y[8, 20, 9, 19], X[12, 10, 13, 9], Y[10, 22, 11, 21], Z[22, 12, 1, 11]], 12}
{{1, -4}, PD[X[1, 20, 2, 21], Y[2, 14, 3, 13], Y[3, 18, 4, 19], 
  Y[4, 18, 5, 17], Y[5, 14, 6, 15], Y[6, 16, 7, 15], Y[7, 16, 8, 17], 
  Y[8, 20, 9, 19], X[12, 10, 13, 9], Z[10, 22, 11, 21], Y[22, 12, 1, 11]], 13}
{{1, -2}, PD[X[1, 20, 2, 21], Y[2, 14, 3, 13], Y[3, 16, 4, 17], 
  Y[4, 16, 5, 15], Y[5, 14, 6, 15], Y[6, 18, 7, 17], Y[7, 18, 8, 19], 
  Y[8, 20, 9, 19], X[12, 10, 13, 9], Y[10, 22, 11, 21], Z[22, 12, 1, 11]], 14}
{{1, -2}, PD[X[1, 20, 2, 21], Y[2, 14, 3, 13], Y[3, 16, 4, 17], 
  Y[4, 16, 5, 15], Y[5, 14, 6, 15], Y[6, 18, 7, 17], Y[7, 18, 8, 19], 
  Y[8, 20, 9, 19], X[12, 10, 13, 9], Z[10, 22, 11, 21], Y[22, 12, 1, 11]], 15}
{{1, -2}, PD[X[1, 20, 2, 21], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 18, 5, 17], Y[5, 16, 6, 17], Y[6, 16, 7, 15], Y[7, 18, 8, 19], 
  Y[8, 20, 9, 19], X[12, 10, 13, 9], Y[10, 22, 11, 21], Z[22, 12, 1, 11]], 16}
{{1, -2}, PD[X[1, 20, 2, 21], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 18, 5, 17], Y[5, 16, 6, 17], Y[6, 16, 7, 15], Y[7, 18, 8, 19], 
  Y[8, 20, 9, 19], X[12, 10, 13, 9], Z[10, 22, 11, 21], Y[22, 12, 1, 11]], 17}
{{1, -2}, PD[X[1, 20, 2, 21], Y[2, 14, 3, 13], Y[3, 18, 4, 19], 
  Y[4, 16, 5, 15], Y[5, 16, 6, 17], Y[6, 18, 7, 17], Y[7, 14, 8, 15], 
  Y[8, 20, 9, 19], X[12, 10, 13, 9], Y[10, 22, 11, 21], Z[22, 12, 1, 11]], 18}
{{1, -2}, PD[X[1, 20, 2, 21], Y[2, 14, 3, 13], Y[3, 18, 4, 19], 
  Y[4, 16, 5, 15], Y[5, 16, 6, 17], Y[6, 18, 7, 17], Y[7, 14, 8, 15], 
  Y[8, 20, 9, 19], X[12, 10, 13, 9], Z[10, 22, 11, 21], Y[22, 12, 1, 11]], 19}
{{1, -4}, PD[X[1, 20, 2, 21], Y[2, 16, 3, 15], Y[3, 14, 4, 15], 
  Y[4, 14, 5, 13], Y[5, 18, 6, 19], Y[6, 18, 7, 17], Y[7, 16, 8, 17], 
  Y[8, 20, 9, 19], X[12, 10, 13, 9], Y[10, 22, 11, 21], Z[22, 12, 1, 11]], 20}
{{1, -4}, PD[X[1, 20, 2, 21], Y[2, 16, 3, 15], Y[3, 14, 4, 15], 
  Y[4, 14, 5, 13], Y[5, 18, 6, 19], Y[6, 18, 7, 17], Y[7, 16, 8, 17], 
  Y[8, 20, 9, 19], X[12, 10, 13, 9], Z[10, 22, 11, 21], Y[22, 12, 1, 11]], 21}
{{1, -4}, PD[X[1, 20, 2, 21], Y[2, 16, 3, 15], Y[3, 18, 4, 19], 
  Y[4, 18, 5, 17], Y[5, 16, 6, 17], Y[6, 20, 7, 19], X[10, 7, 11, 8], 
  Y[8, 13, 9, 14], Y[9, 15, 10, 14], Y[22, 11, 1, 12], Z[12, 21, 13, 22]], 22}
{{1, -6}, PD[Y[1, 21, 2, 20], Y[2, 19, 3, 20], Y[3, 5, 4, 6], Y[4, 7, 1, 6], 
  Y[10, 16, 11, 15], X[11, 18, 12, 19], Y[12, 8, 13, 5], Y[13, 8, 14, 7], 
  X[14, 22, 15, 21], Y[9, 16, 10, 17], Z[17, 22, 18, 9]], 23}
{{1, -6}, PD[Y[1, 21, 2, 20], Y[2, 19, 3, 20], Y[3, 5, 4, 6], Y[4, 7, 1, 6], 
  Y[10, 16, 11, 15], X[11, 18, 12, 19], Y[12, 8, 13, 5], Y[13, 8, 14, 7], 
  X[21, 14, 22, 15], Y[9, 16, 10, 17], Z[17, 22, 18, 9]], 24}
{{1, -6}, PD[Y[1, 21, 2, 20], Y[2, 19, 3, 20], Y[3, 5, 4, 6], Y[4, 7, 1, 6], 
  Z[10, 16, 11, 15], X[11, 18, 12, 19], Y[12, 8, 13, 5], Y[13, 8, 14, 7], 
  X[14, 22, 15, 21], Z[9, 16, 10, 17], Y[17, 22, 18, 9]], 25}
{{1, -6}, PD[Y[1, 21, 2, 20], Y[2, 19, 3, 20], Y[3, 5, 4, 6], Y[4, 7, 1, 6], 
  Z[10, 16, 11, 15], X[11, 18, 12, 19], Y[12, 8, 13, 5], Y[13, 8, 14, 7], 
  X[21, 14, 22, 15], Z[9, 16, 10, 17], Y[17, 22, 18, 9]], 26}
{{1, -6}, PD[X[1, 8, 2, 9], Y[2, 16, 3, 15], Y[3, 16, 4, 17], 
  Y[4, 20, 5, 19], Y[5, 18, 6, 19], Y[6, 18, 7, 17], X[7, 20, 8, 21], 
  Z[9, 11, 10, 12], Z[10, 13, 1, 12], Z[21, 13, 22, 14], Z[22, 11, 15, 14]], 
 27}
{{1, -6}, PD[X[1, 8, 2, 9], Y[2, 16, 3, 15], Y[3, 16, 4, 17], 
  Y[4, 20, 5, 19], Y[5, 18, 6, 19], Y[6, 18, 7, 17], X[20, 8, 21, 7], 
  Z[9, 11, 10, 12], Z[10, 13, 1, 12], Z[21, 13, 22, 14], Z[22, 11, 15, 14]], 
 28}
{{1, -2}, PD[Y[1, 13, 2, 12], Y[2, 13, 3, 14], X[3, 21, 4, 20], 
  Y[4, 15, 5, 16], Y[5, 19, 6, 18], Y[6, 17, 7, 18], Y[7, 17, 8, 16], 
  Y[8, 19, 9, 20], X[14, 9, 15, 10], Z[10, 21, 11, 22], Y[22, 11, 1, 12]], 29}
{{1, -2}, PD[Y[1, 13, 2, 12], Y[2, 13, 3, 14], X[3, 21, 4, 20], 
  Z[4, 15, 5, 16], Z[5, 19, 6, 18], Z[6, 17, 7, 18], Z[7, 17, 8, 16], 
  Z[8, 19, 9, 20], X[14, 9, 15, 10], Z[10, 21, 11, 22], Y[22, 11, 1, 12]], 30}
{{1, -4}, PD[Y[1, 15, 2, 14], Y[2, 13, 3, 14], Y[3, 13, 4, 12], 
  X[4, 15, 5, 16], X[16, 5, 17, 6], Z[6, 21, 7, 22], Z[7, 19, 8, 18], 
  Z[8, 19, 9, 20], Z[9, 21, 10, 20], Z[10, 17, 11, 18], Y[22, 11, 1, 12]], 31}
{{1, -2}, PD[Y[1, 15, 2, 14], Y[2, 13, 3, 14], Y[3, 13, 4, 12], 
  Y[4, 15, 5, 16], Y[5, 17, 6, 16], X[6, 21, 7, 22], Y[7, 19, 8, 18], 
  Y[8, 19, 9, 20], Y[9, 21, 10, 20], X[17, 11, 18, 10], Y[22, 11, 1, 12]], 32}
{{1, -5}, PD[Y[1, 15, 2, 14], Y[2, 13, 3, 14], Y[3, 13, 4, 12], 
  Y[4, 15, 5, 16], Y[5, 17, 6, 16], X[6, 21, 7, 22], Y[7, 19, 8, 18], 
  Y[8, 19, 9, 20], Y[9, 21, 10, 20], Y[10, 17, 11, 18], X[22, 11, 1, 12]], 33}
{{1, -5}, PD[Y[1, 15, 2, 14], Y[2, 13, 3, 14], Y[3, 13, 4, 12], 
  Y[4, 15, 5, 16], Y[5, 17, 6, 16], X[6, 21, 7, 22], Y[7, 19, 8, 18], 
  Y[8, 19, 9, 20], Y[9, 21, 10, 20], Y[10, 17, 11, 18], X[11, 1, 12, 22]], 34}
{{1, -2}, PD[Y[1, 15, 2, 14], Y[2, 13, 3, 14], Y[3, 13, 4, 12], 
  Y[4, 15, 5, 16], Y[5, 17, 6, 16], X[6, 21, 7, 22], Z[7, 19, 8, 18], 
  Z[8, 19, 9, 20], Z[9, 21, 10, 20], X[17, 11, 18, 10], Y[22, 11, 1, 12]], 35}
{{1, -5}, PD[Y[1, 15, 2, 14], Y[2, 13, 3, 14], Y[3, 13, 4, 12], 
  Y[4, 15, 5, 16], Y[5, 17, 6, 16], Y[6, 21, 7, 22], Y[7, 19, 8, 18], 
  Y[8, 19, 9, 20], Y[9, 21, 10, 20], X[10, 17, 11, 18], X[22, 11, 1, 12]], 36}
{{1, -5}, PD[Y[1, 15, 2, 14], Y[2, 13, 3, 14], Y[3, 13, 4, 12], 
  Y[4, 15, 5, 16], Y[5, 17, 6, 16], Y[6, 21, 7, 22], Y[7, 19, 8, 18], 
  Y[8, 19, 9, 20], Y[9, 21, 10, 20], X[10, 17, 11, 18], X[11, 1, 12, 22]], 37}
{{1, -4}, PD[X[1, 12, 2, 13], Y[2, 16, 3, 15], Y[3, 14, 4, 15], 
  Y[4, 14, 5, 13], X[5, 22, 6, 1], Y[6, 18, 7, 17], Y[7, 20, 8, 21], 
  Y[8, 20, 9, 19], Y[9, 18, 10, 19], Y[10, 22, 11, 21], Y[11, 16, 12, 17]], 
 38}
{{1, -3}, PD[X[1, 12, 2, 13], Y[2, 16, 3, 15], Y[3, 14, 4, 15], 
  Y[4, 14, 5, 13], Z[22, 6, 1, 5], X[6, 18, 7, 17], Y[7, 20, 8, 21], 
  Y[8, 20, 9, 19], Y[9, 18, 10, 19], Y[10, 22, 11, 21], Y[11, 16, 12, 17]], 
 39}
{{1, -3}, PD[X[1, 12, 2, 13], Y[2, 16, 3, 15], Y[3, 14, 4, 15], 
  Y[4, 14, 5, 13], Z[22, 6, 1, 5], Y[6, 18, 7, 17], Y[7, 20, 8, 21], 
  Y[8, 20, 9, 19], Y[9, 18, 10, 19], X[10, 22, 11, 21], Y[11, 16, 12, 17]], 
 40}
{{1, -4}, PD[X[1, 12, 2, 13], Y[2, 16, 3, 15], Y[3, 14, 4, 15], 
  Y[4, 14, 5, 13], Z[22, 6, 1, 5], Y[6, 18, 7, 17], Y[7, 20, 8, 21], 
  Y[8, 20, 9, 19], Y[9, 18, 10, 19], Y[10, 22, 11, 21], X[11, 16, 12, 17]], 
 41}
{{1, -4}, PD[Y[1, 12, 2, 13], Y[2, 16, 3, 15], Y[3, 14, 4, 15], 
  Y[4, 14, 5, 13], X[22, 6, 1, 5], Y[6, 18, 7, 17], Y[7, 20, 8, 21], 
  Y[8, 20, 9, 19], Y[9, 18, 10, 19], Y[10, 22, 11, 21], X[11, 16, 12, 17]], 
 42}
{{1, -4}, PD[Y[1, 12, 2, 13], Y[2, 16, 3, 15], Y[3, 14, 4, 15], 
  Y[4, 14, 5, 13], X[22, 6, 1, 5], Y[6, 18, 7, 17], Y[7, 20, 8, 21], 
  Y[8, 20, 9, 19], Y[9, 18, 10, 19], Y[10, 22, 11, 21], X[16, 12, 17, 11]], 
 43}
{{1, -2}, PD[Y[1, 12, 2, 13], Y[2, 16, 3, 15], Y[3, 14, 4, 15], 
  Y[4, 14, 5, 13], X[22, 6, 1, 5], Z[6, 18, 7, 17], Z[7, 20, 8, 21], 
  Z[8, 20, 9, 19], Z[9, 18, 10, 19], Z[10, 22, 11, 21], X[11, 16, 12, 17]], 
 44}
{{1, -5}, PD[X[1, 5, 2, 4], Y[2, 7, 3, 8], Y[3, 9, 4, 8], Z[5, 17, 6, 16], 
  Z[6, 15, 7, 16], Y[22, 10, 1, 9], Z[10, 18, 11, 17], Z[11, 20, 12, 21], 
  Z[12, 20, 13, 19], Z[13, 18, 14, 19], X[14, 22, 15, 21]], 45}
{{1, -4}, PD[Y[1, 20, 2, 21], Y[2, 20, 3, 19], X[3, 13, 4, 12], 
  Y[4, 17, 5, 18], Y[5, 15, 6, 14], Y[6, 15, 7, 16], Y[7, 17, 8, 16], 
  Y[8, 13, 9, 14], X[18, 9, 1, 10], Y[10, 21, 11, 22], Y[11, 19, 12, 22]], 46}
{{1, -4}, PD[Y[1, 20, 2, 21], Y[2, 20, 3, 19], X[3, 13, 4, 12], 
  Y[4, 17, 5, 18], Y[5, 15, 6, 14], Y[6, 15, 7, 16], Y[7, 17, 8, 16], 
  Y[8, 13, 9, 14], X[9, 1, 10, 18], Y[10, 21, 11, 22], Y[11, 19, 12, 22]], 47}
{{1, -4}, PD[Y[1, 20, 2, 21], Y[2, 20, 3, 19], X[3, 13, 4, 12], 
  Z[4, 17, 5, 18], Z[5, 15, 6, 14], Z[6, 15, 7, 16], Z[7, 17, 8, 16], 
  Z[8, 13, 9, 14], X[18, 9, 1, 10], Y[10, 21, 11, 22], Y[11, 19, 12, 22]], 48}
{{1, -4}, PD[Y[1, 20, 2, 21], Y[2, 20, 3, 19], X[3, 13, 4, 12], 
  Z[4, 17, 5, 18], Z[5, 15, 6, 14], Z[6, 15, 7, 16], Z[7, 17, 8, 16], 
  Z[8, 13, 9, 14], X[9, 1, 10, 18], Y[10, 21, 11, 22], Y[11, 19, 12, 22]], 49}
{{1, -5}, PD[X[1, 5, 2, 4], Y[2, 15, 3, 16], Y[3, 17, 4, 16], 
  Y[5, 14, 6, 15], Y[6, 14, 7, 13], X[7, 18, 8, 19], Y[8, 22, 9, 21], 
  Y[9, 20, 10, 21], Y[10, 20, 11, 19], Y[11, 22, 12, 13], Y[12, 18, 1, 17]], 
 50}
{{1, -5}, PD[X[1, 5, 2, 4], Y[2, 15, 3, 16], Y[3, 17, 4, 16], 
  Y[5, 14, 6, 15], Y[6, 14, 7, 13], X[18, 8, 19, 7], Y[8, 22, 9, 21], 
  Y[9, 20, 10, 21], Y[10, 20, 11, 19], Y[11, 22, 12, 13], Y[12, 18, 1, 17]], 
 51}
{{1, -5}, PD[X[1, 5, 2, 4], Y[2, 15, 3, 16], Y[3, 17, 4, 16], 
  Y[5, 14, 6, 15], Y[6, 14, 7, 13], Y[7, 18, 8, 19], Y[8, 22, 9, 21], 
  Y[9, 20, 10, 21], Y[10, 20, 11, 19], X[11, 22, 12, 13], Y[12, 18, 1, 17]], 
 52}
{{1, -5}, PD[X[1, 5, 2, 4], Y[2, 15, 3, 16], Y[3, 17, 4, 16], 
  Y[5, 14, 6, 15], Y[6, 14, 7, 13], Y[7, 18, 8, 19], Y[8, 22, 9, 21], 
  Y[9, 20, 10, 21], Y[10, 20, 11, 19], X[22, 12, 13, 11], Y[12, 18, 1, 17]], 
 53}
{{1, -4}, PD[X[1, 5, 2, 4], Y[2, 15, 3, 16], Y[3, 17, 4, 16], 
  Y[5, 14, 6, 15], Y[6, 14, 7, 13], Y[7, 18, 8, 19], Y[8, 22, 9, 21], 
  Y[9, 20, 10, 21], Y[10, 20, 11, 19], Y[11, 22, 12, 13], X[17, 12, 18, 1]], 
 54}
{{1, -4}, PD[Y[1, 14, 2, 13], Y[2, 12, 3, 13], Y[3, 12, 4, 11], 
  X[4, 14, 5, 15], Y[5, 22, 6, 21], Y[6, 16, 7, 17], Y[7, 19, 8, 20], 
  Y[8, 19, 9, 18], Y[9, 16, 10, 15], Y[10, 22, 1, 11], X[20, 18, 21, 17]], 55}
{{1, -5}, PD[Y[1, 14, 2, 13], Y[2, 12, 3, 13], Y[3, 12, 4, 11], 
  Y[4, 14, 5, 15], X[5, 22, 6, 21], Y[6, 16, 7, 17], Y[7, 19, 8, 20], 
  Y[8, 19, 9, 18], Y[9, 16, 10, 15], Y[10, 22, 1, 11], X[20, 18, 21, 17]], 56}
{{1, -5}, PD[Y[1, 14, 2, 13], Y[2, 12, 3, 13], Y[3, 12, 4, 11], 
  Y[4, 14, 5, 15], Y[5, 22, 6, 21], Y[6, 16, 7, 17], Y[7, 19, 8, 20], 
  Y[8, 19, 9, 18], X[9, 16, 10, 15], Y[10, 22, 1, 11], X[17, 20, 18, 21]], 57}
{{1, -5}, PD[Y[1, 14, 2, 13], Y[2, 12, 3, 13], Y[3, 12, 4, 11], 
  Y[4, 14, 5, 15], Y[5, 22, 6, 21], Y[6, 16, 7, 17], Y[7, 19, 8, 20], 
  Y[8, 19, 9, 18], X[9, 16, 10, 15], Y[10, 22, 1, 11], X[20, 18, 21, 17]], 58}
{{1, -4}, PD[Y[1, 14, 2, 13], Y[2, 12, 3, 13], Y[3, 12, 4, 11], 
  Y[4, 14, 5, 15], Y[5, 22, 6, 21], Y[6, 16, 7, 17], Y[7, 19, 8, 20], 
  Y[8, 19, 9, 18], Y[9, 16, 10, 15], X[10, 22, 1, 11], X[20, 18, 21, 17]], 59}
{{1, -6}, PD[X[1, 16, 2, 17], Y[2, 11, 3, 12], Y[3, 8, 4, 9], Y[4, 10, 5, 9], 
  Y[5, 15, 6, 14], Y[6, 15, 7, 16], X[10, 8, 11, 7], Z[12, 20, 13, 19], 
  Z[13, 20, 14, 21], Z[17, 19, 18, 22], Z[18, 21, 1, 22]], 60}
{{1, -6}, PD[Y[1, 16, 2, 15], Y[2, 21, 3, 20], Y[3, 19, 4, 20], 
  Y[4, 14, 1, 15], Z[21, 7, 22, 6], Z[22, 5, 19, 6], Z[17, 11, 18, 10], 
  X[16, 8, 17, 7], Z[13, 12, 14, 5], Z[18, 9, 13, 10], X[8, 12, 9, 11]], 61}
{{1, -6}, PD[Y[1, 16, 2, 15], Y[2, 21, 3, 20], Y[3, 19, 4, 20], 
  Y[4, 14, 1, 15], Z[21, 7, 22, 6], Z[22, 5, 19, 6], Z[17, 11, 18, 10], 
  Z[16, 8, 17, 7], X[13, 12, 14, 5], Z[18, 9, 13, 10], X[11, 8, 12, 9]], 62}
{{1, -4}, PD[Y[1, 11, 2, 10], X[2, 5, 3, 6], Y[3, 20, 4, 19], 
  Y[4, 20, 5, 21], Z[6, 15, 7, 16], Y[18, 7, 1, 8], Z[8, 17, 9, 18], 
  Z[9, 17, 10, 16], X[11, 15, 12, 14], Y[12, 19, 13, 22], Y[13, 21, 14, 22]], 
 63}
{{1, -4}, PD[Y[1, 11, 2, 10], X[2, 5, 3, 6], Z[3, 20, 4, 19], 
  Z[4, 20, 5, 21], Z[6, 15, 7, 16], Y[18, 7, 1, 8], Z[8, 17, 9, 18], 
  Z[9, 17, 10, 16], X[11, 15, 12, 14], Z[12, 19, 13, 22], Z[13, 21, 14, 22]], 
 64}
{{1, 0}, PD[Y[1, 13, 2, 12], Y[2, 13, 3, 14], Y[3, 15, 4, 14], 
  X[4, 19, 5, 20], Y[5, 17, 6, 16], Y[6, 17, 7, 18], Y[7, 19, 8, 18], 
  X[15, 9, 16, 8], Z[9, 21, 10, 20], Z[10, 21, 11, 22], Y[22, 11, 1, 12]], 65}
{{1, 0}, PD[Y[1, 13, 2, 12], Y[2, 13, 3, 14], Y[3, 15, 4, 14], 
  X[4, 19, 5, 20], Z[5, 17, 6, 16], Z[6, 17, 7, 18], Z[7, 19, 8, 18], 
  X[15, 9, 16, 8], Z[9, 21, 10, 20], Z[10, 21, 11, 22], Y[22, 11, 1, 12]], 66}
{{1, 0}, PD[Y[1, 13, 2, 12], Y[2, 13, 3, 14], X[3, 21, 4, 20], 
  Y[4, 15, 5, 16], Y[5, 17, 6, 16], Y[6, 17, 7, 18], Y[7, 19, 8, 18], 
  Y[8, 19, 9, 20], X[14, 9, 15, 10], Z[10, 21, 11, 22], Y[22, 11, 1, 12]], 67}
{{1, 0}, PD[Y[1, 13, 2, 12], Y[2, 13, 3, 14], X[3, 21, 4, 20], 
  Z[4, 15, 5, 16], Z[5, 17, 6, 16], Z[6, 17, 7, 18], Z[7, 19, 8, 18], 
  Z[8, 19, 9, 20], X[14, 9, 15, 10], Z[10, 21, 11, 22], Y[22, 11, 1, 12]], 68}
{{1, -2}, PD[Y[1, 12, 2, 13], Y[2, 14, 3, 13], Y[3, 16, 4, 17], 
  Y[4, 16, 5, 15], Y[5, 14, 6, 15], X[6, 12, 7, 11], Y[7, 18, 8, 19], 
  Y[8, 20, 9, 19], Y[9, 20, 10, 21], Y[10, 22, 11, 21], X[17, 22, 18, 1]], 69}
{{1, -2}, PD[Y[1, 12, 2, 13], Y[2, 14, 3, 13], Y[3, 16, 4, 17], 
  Y[4, 16, 5, 15], Y[5, 14, 6, 15], X[6, 12, 7, 11], Z[7, 18, 8, 19], 
  Z[8, 20, 9, 19], Z[9, 20, 10, 21], Z[10, 22, 11, 21], X[17, 22, 18, 1]], 70}
{{1, -4}, PD[X[1, 5, 2, 4], Y[2, 13, 3, 14], Y[3, 15, 4, 14], 
  Y[5, 21, 6, 20], Y[6, 21, 7, 22], Z[22, 7, 1, 8], Y[8, 15, 9, 16], 
  Y[9, 19, 10, 18], Y[10, 17, 11, 18], Y[11, 17, 12, 16], X[12, 19, 13, 20]], 
 71}
{{1, -4}, PD[X[1, 5, 2, 4], Y[2, 13, 3, 14], Y[3, 15, 4, 14], 
  Z[5, 21, 6, 20], Z[6, 21, 7, 22], Y[22, 7, 1, 8], X[8, 15, 9, 16], 
  Z[9, 19, 10, 18], Z[10, 17, 11, 18], Z[11, 17, 12, 16], Z[12, 19, 13, 20]], 
 72}
{{1, -6}, PD[X[1, 5, 2, 4], Y[2, 17, 3, 18], Y[3, 19, 4, 18], 
  Z[5, 10, 6, 11], Z[6, 10, 1, 9], Z[21, 12, 22, 13], Z[20, 8, 21, 7], 
  Z[19, 8, 20, 9], X[16, 12, 17, 11], Z[15, 14, 16, 7], Z[22, 14, 15, 13]], 
 73}
{{1, -6}, PD[X[1, 5, 2, 4], Y[2, 17, 3, 18], Y[3, 19, 4, 18], 
  Z[5, 10, 6, 11], Z[6, 10, 1, 9], Z[21, 12, 22, 13], Z[20, 8, 21, 7], 
  Z[19, 8, 20, 9], X[11, 16, 12, 17], Z[15, 14, 16, 7], Z[22, 14, 15, 13]], 
 74}
{{1, -2}, PD[Y[1, 12, 2, 13], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 18, 5, 17], Y[5, 16, 6, 17], Y[6, 16, 7, 15], X[22, 8, 1, 7], 
  Y[8, 20, 9, 19], Y[9, 20, 10, 21], Y[10, 22, 11, 21], X[11, 18, 12, 19]], 
 75}
{{1, -2}, PD[Y[1, 12, 2, 13], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 18, 5, 17], Y[5, 16, 6, 17], Y[6, 16, 7, 15], X[22, 8, 1, 7], 
  Z[8, 20, 9, 19], Z[9, 20, 10, 21], Z[10, 22, 11, 21], X[11, 18, 12, 19]], 
 76}
{{1, -4}, PD[Y[1, 15, 2, 14], Y[2, 13, 3, 14], Y[3, 13, 4, 12], 
  X[4, 15, 5, 16], X[16, 5, 17, 6], Z[6, 19, 7, 20], Z[7, 19, 8, 18], 
  Z[8, 17, 9, 18], Z[9, 21, 10, 20], Z[10, 21, 11, 22], Y[22, 11, 1, 12]], 77}
{{1, -4}, PD[Y[1, 7, 2, 6], Y[2, 7, 3, 8], X[3, 15, 4, 14], X[15, 5, 16, 4], 
  Y[22, 5, 1, 6], Z[8, 19, 9, 20], Z[9, 21, 10, 20], Z[10, 21, 11, 22], 
  Z[11, 17, 12, 16], Z[12, 17, 13, 18], Z[13, 19, 14, 18]], 78}
{{1, -2}, PD[Y[1, 12, 2, 13], X[2, 18, 3, 17], Y[3, 14, 4, 15], 
  Y[4, 16, 5, 15], Y[5, 16, 6, 17], X[13, 6, 14, 7], Y[22, 8, 1, 7], 
  Z[8, 22, 9, 21], Z[9, 20, 10, 21], Z[10, 20, 11, 19], Z[11, 18, 12, 19]], 
 79}
{{1, -2}, PD[Y[1, 12, 2, 13], X[2, 18, 3, 17], Z[3, 14, 4, 15], 
  Z[4, 16, 5, 15], Z[5, 16, 6, 17], X[13, 6, 14, 7], Y[22, 8, 1, 7], 
  Z[8, 22, 9, 21], Z[9, 20, 10, 21], Z[10, 20, 11, 19], Z[11, 18, 12, 19]], 
 80}
{{1, -4}, PD[Y[1, 18, 2, 19], Y[2, 18, 3, 17], Y[3, 16, 4, 17], 
  Y[4, 16, 5, 15], X[5, 21, 6, 20], Y[6, 11, 7, 12], Y[7, 11, 8, 22], 
  Y[8, 21, 9, 22], Y[9, 13, 10, 12], Y[10, 13, 1, 14], X[19, 15, 20, 14]], 81}
{{1, -4}, PD[Y[1, 18, 2, 19], Y[2, 18, 3, 17], Y[3, 16, 4, 17], 
  Y[4, 14, 5, 13], Y[5, 14, 6, 15], Y[6, 16, 7, 15], X[7, 12, 8, 13], 
  Y[8, 22, 9, 21], Y[9, 20, 10, 21], Y[10, 20, 11, 19], X[11, 22, 12, 1]], 82}
{{1, -4}, PD[X[1, 5, 2, 4], Y[2, 17, 3, 18], Y[3, 19, 4, 18], 
  Y[5, 14, 6, 15], Y[6, 16, 7, 15], Y[7, 16, 8, 17], X[8, 14, 9, 13], 
  Z[22, 9, 1, 10], Y[10, 19, 11, 20], Y[11, 21, 12, 20], Y[12, 21, 13, 22]], 
 83}
{{1, -4}, PD[Y[1, 19, 2, 18], Y[2, 19, 3, 20], Y[3, 15, 4, 14], 
  Y[4, 13, 5, 14], Y[5, 13, 6, 22], Y[6, 21, 7, 22], Y[7, 21, 8, 20], 
  X[8, 15, 9, 16], X[12, 9, 1, 10], Y[10, 18, 11, 17], Y[11, 16, 12, 17]], 84}
{{1, -2}, PD[X[1, 18, 2, 19], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 16, 5, 15], Y[5, 16, 6, 17], Y[6, 18, 7, 17], X[12, 8, 13, 7], 
  Y[8, 22, 9, 21], Y[9, 20, 10, 21], Y[10, 20, 11, 19], Z[22, 12, 1, 11]], 85}
{{1, -2}, PD[X[1, 18, 2, 19], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 16, 5, 15], Y[5, 16, 6, 17], Y[6, 18, 7, 17], X[12, 8, 13, 7], 
  Z[8, 22, 9, 21], Z[9, 20, 10, 21], Z[10, 20, 11, 19], Y[22, 12, 1, 11]], 86}
{{1, -4}, PD[X[1, 9, 2, 8], Y[2, 11, 3, 12], Y[3, 11, 4, 10], Y[4, 9, 5, 10], 
  X[5, 13, 6, 12], Y[6, 18, 7, 19], Y[7, 20, 8, 19], Y[13, 17, 14, 18], 
  Y[14, 17, 15, 22], Y[15, 21, 16, 22], Y[16, 21, 1, 20]], 87}
{{1, -4}, PD[X[1, 9, 2, 8], Y[2, 11, 3, 12], Y[3, 11, 4, 10], Y[4, 9, 5, 10], 
  X[5, 13, 6, 12], Z[6, 18, 7, 19], Z[7, 20, 8, 19], Z[13, 17, 14, 18], 
  Z[14, 17, 15, 22], Z[15, 21, 16, 22], Z[16, 21, 1, 20]], 88}
{{1, -4}, PD[X[1, 9, 2, 8], Y[2, 11, 3, 12], Y[3, 11, 4, 10], Y[4, 9, 5, 10], 
  X[12, 5, 13, 6], Y[6, 18, 7, 19], Y[7, 20, 8, 19], Y[13, 17, 14, 18], 
  Y[14, 17, 15, 22], Y[15, 21, 16, 22], Y[16, 21, 1, 20]], 89}
{{1, -4}, PD[X[1, 9, 2, 8], Y[2, 11, 3, 12], Y[3, 11, 4, 10], Y[4, 9, 5, 10], 
  X[12, 5, 13, 6], Z[6, 18, 7, 19], Z[7, 20, 8, 19], Z[13, 17, 14, 18], 
  Z[14, 17, 15, 22], Z[15, 21, 16, 22], Z[16, 21, 1, 20]], 90}
{{1, -4}, PD[X[1, 16, 2, 17], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 16, 5, 15], X[5, 12, 6, 13], Y[6, 20, 7, 19], Y[7, 18, 8, 19], 
  Y[8, 18, 9, 17], Z[22, 10, 1, 9], Y[10, 22, 11, 21], Y[11, 20, 12, 21]], 91}
{{1, -4}, PD[X[1, 16, 2, 17], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 16, 5, 15], X[5, 12, 6, 13], Z[6, 20, 7, 19], Z[7, 18, 8, 19], 
  Z[8, 18, 9, 17], Y[22, 10, 1, 9], Z[10, 22, 11, 21], Z[11, 20, 12, 21]], 92}
{{1, -4}, PD[X[1, 16, 2, 17], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 16, 5, 15], X[12, 6, 13, 5], Y[6, 20, 7, 19], Y[7, 18, 8, 19], 
  Y[8, 18, 9, 17], Z[22, 10, 1, 9], Y[10, 22, 11, 21], Y[11, 20, 12, 21]], 93}
{{1, -4}, PD[X[1, 16, 2, 17], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 16, 5, 15], X[12, 6, 13, 5], Z[6, 20, 7, 19], Z[7, 18, 8, 19], 
  Z[8, 18, 9, 17], Y[22, 10, 1, 9], Z[10, 22, 11, 21], Z[11, 20, 12, 21]], 94}
{{1, -4}, PD[X[1, 11, 2, 10], Y[2, 15, 3, 16], Y[3, 15, 4, 14], 
  Y[4, 13, 5, 14], Y[5, 13, 6, 12], Y[6, 11, 7, 12], X[7, 17, 8, 16], 
  Y[8, 19, 9, 20], Y[9, 21, 10, 20], Y[17, 22, 18, 19], Y[18, 22, 1, 21]], 95}
{{1, -4}, PD[X[1, 11, 2, 10], Y[2, 15, 3, 16], Y[3, 15, 4, 14], 
  Y[4, 13, 5, 14], Y[5, 13, 6, 12], Y[6, 11, 7, 12], X[7, 17, 8, 16], 
  Z[8, 19, 9, 20], Z[9, 21, 10, 20], Z[17, 22, 18, 19], Z[18, 22, 1, 21]], 96}
{{1, -4}, PD[X[1, 11, 2, 10], Y[2, 15, 3, 16], Y[3, 15, 4, 14], 
  Y[4, 13, 5, 14], Y[5, 13, 6, 12], Y[6, 11, 7, 12], X[16, 7, 17, 8], 
  Y[8, 19, 9, 20], Y[9, 21, 10, 20], Y[17, 22, 18, 19], Y[18, 22, 1, 21]], 97}
{{1, -4}, PD[X[1, 11, 2, 10], Y[2, 15, 3, 16], Y[3, 15, 4, 14], 
  Y[4, 13, 5, 14], Y[5, 13, 6, 12], Y[6, 11, 7, 12], X[16, 7, 17, 8], 
  Z[8, 19, 9, 20], Z[9, 21, 10, 20], Z[17, 22, 18, 19], Z[18, 22, 1, 21]], 98}
{{1, -4}, PD[Y[1, 16, 2, 17], Y[2, 16, 3, 15], Y[3, 14, 4, 15], 
  Y[4, 14, 5, 13], Y[5, 20, 6, 21], Y[6, 22, 7, 21], Y[7, 22, 8, 13], 
  X[8, 20, 9, 19], X[12, 9, 1, 10], Y[10, 17, 11, 18], Y[11, 19, 12, 18]], 99}
{{1, -6}, PD[Y[1, 17, 2, 18], Y[2, 17, 3, 16], Y[3, 13, 4, 14], 
  Y[4, 13, 5, 22], Y[5, 21, 6, 22], Y[6, 15, 7, 14], Y[7, 15, 8, 16], 
  X[8, 21, 9, 20], X[12, 9, 1, 10], Y[10, 18, 11, 19], Y[11, 20, 12, 19]], 
 100}
{{1, -4}, PD[Y[1, 14, 2, 15], Y[2, 14, 3, 13], Y[3, 12, 4, 13], 
  Y[4, 16, 5, 15], X[22, 6, 1, 5], Y[6, 18, 7, 17], Y[7, 18, 8, 19], 
  Y[8, 22, 9, 21], Y[9, 20, 10, 21], Y[10, 20, 11, 19], X[11, 16, 12, 17]], 
 101}
{{1, -4}, PD[Y[1, 14, 2, 15], Y[2, 14, 3, 13], Y[3, 12, 4, 13], 
  Y[4, 16, 5, 15], X[22, 6, 1, 5], Z[6, 18, 7, 17], Z[7, 18, 8, 19], 
  Z[8, 22, 9, 21], Z[9, 20, 10, 21], Z[10, 20, 11, 19], X[11, 16, 12, 17]], 
 102}
{{1, -6}, PD[Y[1, 20, 2, 21], Y[2, 20, 3, 19], X[3, 13, 4, 12], 
  Y[4, 15, 5, 16], Y[5, 17, 6, 16], Y[6, 17, 7, 18], Y[7, 15, 8, 14], 
  Y[8, 13, 9, 14], X[18, 9, 1, 10], Y[10, 21, 11, 22], Y[11, 19, 12, 22]], 
 103}
{{1, -6}, PD[Y[1, 20, 2, 21], Y[2, 20, 3, 19], X[3, 13, 4, 12], 
  Y[4, 15, 5, 16], Y[5, 17, 6, 16], Y[6, 17, 7, 18], Y[7, 15, 8, 14], 
  Y[8, 13, 9, 14], X[9, 1, 10, 18], Y[10, 21, 11, 22], Y[11, 19, 12, 22]], 
 104}
{{1, -6}, PD[Y[1, 20, 2, 21], Y[2, 20, 3, 19], X[3, 13, 4, 12], 
  Z[4, 15, 5, 16], Z[5, 17, 6, 16], Z[6, 17, 7, 18], Z[7, 15, 8, 14], 
  Z[8, 13, 9, 14], X[18, 9, 1, 10], Y[10, 21, 11, 22], Y[11, 19, 12, 22]], 
 105}
{{1, -6}, PD[Y[1, 20, 2, 21], Y[2, 20, 3, 19], X[3, 13, 4, 12], 
  Z[4, 15, 5, 16], Z[5, 17, 6, 16], Z[6, 17, 7, 18], Z[7, 15, 8, 14], 
  Z[8, 13, 9, 14], X[9, 1, 10, 18], Y[10, 21, 11, 22], Y[11, 19, 12, 22]], 
 106}
{{1, -6}, PD[Y[1, 15, 2, 14], Y[2, 15, 3, 16], Y[3, 12, 4, 13], 
  Y[4, 12, 5, 11], Y[5, 20, 6, 21], Y[6, 20, 7, 19], Y[7, 18, 8, 19], 
  Y[8, 22, 9, 21], Y[9, 22, 10, 11], X[10, 18, 1, 17], X[16, 13, 17, 14]], 
 107}
{{1, -4}, PD[Y[1, 14, 2, 15], Y[2, 14, 3, 13], Y[3, 12, 4, 13], 
  Y[4, 16, 5, 15], X[22, 6, 1, 5], Y[6, 20, 7, 19], Y[7, 18, 8, 19], 
  Y[8, 18, 9, 17], Y[9, 20, 10, 21], Y[10, 22, 11, 21], X[11, 16, 12, 17]], 
 108}
{{1, -4}, PD[Y[1, 14, 2, 15], Y[2, 14, 3, 13], Y[3, 12, 4, 13], 
  Y[4, 16, 5, 15], X[22, 6, 1, 5], Z[6, 20, 7, 19], Z[7, 18, 8, 19], 
  Z[8, 18, 9, 17], Z[9, 20, 10, 21], Z[10, 22, 11, 21], X[11, 16, 12, 17]], 
 109}
{{1, -5}, PD[Y[1, 21, 2, 20], Y[2, 19, 3, 20], X[10, 4, 1, 3], 
  Z[4, 16, 5, 17], Z[5, 12, 6, 11], Z[6, 18, 7, 11], Z[7, 18, 8, 17], 
  X[12, 9, 13, 8], Z[9, 16, 10, 15], Z[21, 13, 22, 14], Z[22, 15, 19, 14]], 
 110}
{{1, -2}, PD[Y[1, 12, 2, 13], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  X[4, 12, 5, 11], Y[5, 20, 6, 21], Y[6, 18, 7, 17], Y[7, 18, 8, 19], 
  Y[8, 20, 9, 19], Y[9, 16, 10, 17], Y[10, 22, 11, 21], X[15, 22, 16, 1]], 
 111}
{{1, -4}, PD[Y[1, 12, 2, 13], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  X[4, 12, 5, 11], Z[5, 20, 6, 21], Z[6, 18, 7, 17], Z[7, 18, 8, 19], 
  Z[8, 20, 9, 19], X[9, 16, 10, 17], Z[10, 22, 11, 21], Y[22, 16, 1, 15]], 
 112}
{{1, -2}, PD[Y[1, 12, 2, 13], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  X[4, 12, 5, 11], Z[5, 20, 6, 21], Z[6, 18, 7, 17], Z[7, 18, 8, 19], 
  Z[8, 20, 9, 19], Z[9, 16, 10, 17], Z[10, 22, 11, 21], X[15, 22, 16, 1]], 
 113}
{{1, -2}, PD[Y[1, 12, 2, 13], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 12, 5, 11], X[5, 20, 6, 21], Y[6, 18, 7, 17], Y[7, 18, 8, 19], 
  Y[8, 20, 9, 19], X[16, 10, 17, 9], Z[10, 22, 11, 21], Y[22, 16, 1, 15]], 
 114}
{{1, -2}, PD[Y[1, 12, 2, 13], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 12, 5, 11], X[5, 20, 6, 21], Z[6, 18, 7, 17], Z[7, 18, 8, 19], 
  Z[8, 20, 9, 19], X[16, 10, 17, 9], Z[10, 22, 11, 21], Y[22, 16, 1, 15]], 
 115}
{{1, -4}, PD[Y[1, 12, 2, 13], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 12, 5, 11], X[5, 20, 6, 21], Z[6, 18, 7, 17], Z[7, 18, 8, 19], 
  Z[8, 20, 9, 19], Z[9, 16, 10, 17], Z[10, 22, 11, 21], X[22, 16, 1, 15]], 
 116}
{{1, -6}, PD[Y[1, 8, 2, 9], Y[2, 18, 3, 17], Y[3, 16, 4, 17], Y[4, 10, 1, 9], 
  Y[21, 13, 22, 14], Y[20, 7, 21, 6], Y[19, 5, 20, 6], Y[22, 15, 19, 14], 
  X[7, 11, 8, 10], Y[11, 5, 12, 18], X[12, 15, 13, 16]], 117}
{{1, -4}, PD[X[1, 12, 2, 13], Y[2, 16, 3, 17], Y[3, 16, 4, 15], 
  Y[4, 12, 5, 11], X[8, 6, 9, 5], Y[6, 14, 7, 13], Z[14, 8, 1, 7], 
  Z[9, 21, 10, 20], Z[10, 19, 11, 20], Y[21, 17, 22, 18], Y[22, 15, 19, 18]], 
 118}
{{1, -4}, PD[X[1, 12, 2, 13], Y[2, 16, 3, 17], Y[3, 16, 4, 15], 
  Y[4, 12, 5, 11], X[8, 6, 9, 5], Z[6, 14, 7, 13], Y[14, 8, 1, 7], 
  Z[9, 21, 10, 20], Z[10, 19, 11, 20], Y[21, 17, 22, 18], Y[22, 15, 19, 18]], 
 119}
{{1, -2}, PD[X[1, 20, 2, 21], Y[2, 18, 3, 17], Y[3, 14, 4, 15], 
  Y[4, 16, 5, 15], Y[5, 16, 6, 17], Y[6, 14, 7, 13], Y[7, 18, 8, 19], 
  Y[8, 20, 9, 19], X[12, 10, 13, 9], Y[10, 22, 11, 21], Z[22, 12, 1, 11]], 
 120}
{{1, -2}, PD[X[1, 20, 2, 21], Y[2, 18, 3, 17], Y[3, 14, 4, 15], 
  Y[4, 16, 5, 15], Y[5, 16, 6, 17], Y[6, 14, 7, 13], Y[7, 18, 8, 19], 
  Y[8, 20, 9, 19], X[12, 10, 13, 9], Z[10, 22, 11, 21], Y[22, 12, 1, 11]], 
 121}
{{1, -6}, PD[Y[1, 7, 2, 6], Y[2, 12, 3, 13], Y[3, 14, 4, 13], Y[4, 5, 1, 6], 
  Z[21, 17, 22, 16], X[20, 10, 21, 9], Y[19, 8, 20, 7], Y[18, 8, 19, 5], 
  Y[17, 10, 18, 11], Z[22, 15, 9, 16], X[11, 14, 12, 15]], 122}
{{1, -5}, PD[Y[1, 9, 2, 8], X[2, 5, 3, 6], Y[3, 14, 4, 15], Y[4, 14, 5, 13], 
  Z[6, 21, 7, 22], Y[22, 7, 1, 8], Z[9, 21, 10, 20], Z[10, 18, 11, 17], 
  Z[11, 16, 12, 17], Z[12, 19, 13, 20], X[15, 19, 16, 18]], 123}
{{1, -6}, PD[X[1, 4, 2, 5], Y[2, 19, 3, 20], Y[3, 19, 4, 18], 
  Y[5, 20, 6, 21], Y[6, 18, 7, 17], Y[7, 15, 8, 14], Y[8, 13, 9, 14], 
  Y[9, 16, 10, 17], Y[10, 22, 11, 21], Z[22, 12, 1, 11], X[12, 16, 13, 15]], 
 124}
{{1, -5}, PD[Y[1, 16, 2, 15], Y[2, 16, 3, 17], Y[3, 18, 4, 17], 
  X[4, 20, 5, 21], Y[5, 11, 6, 12], Y[6, 13, 7, 12], Y[7, 22, 8, 21], 
  Y[8, 14, 9, 15], Y[9, 20, 10, 19], Y[10, 18, 1, 19], X[22, 13, 11, 14]], 
 125}
{{1, -5}, PD[Y[1, 20, 2, 19], Y[2, 20, 3, 21], Y[3, 22, 4, 21], 
  X[4, 8, 5, 7], Y[5, 13, 6, 14], Y[6, 15, 7, 14], Y[8, 22, 9, 13], 
  X[9, 16, 10, 15], Y[10, 18, 11, 19], Y[11, 18, 12, 17], Y[12, 16, 1, 17]], 
 126}
{{1, -5}, PD[Y[1, 20, 2, 19], Y[2, 20, 3, 21], Y[3, 22, 4, 21], 
  X[4, 8, 5, 7], Y[5, 13, 6, 14], Y[6, 15, 7, 14], Y[8, 22, 9, 13], 
  X[15, 9, 16, 10], Y[10, 18, 11, 19], Y[11, 18, 12, 17], Y[12, 16, 1, 17]], 
 127}
{{1, -5}, PD[Y[1, 17, 2, 16], X[2, 6, 3, 5], Y[3, 18, 4, 19], 
  Y[4, 20, 5, 19], Y[6, 17, 7, 18], X[7, 21, 8, 20], Y[8, 13, 9, 14], 
  Y[9, 15, 10, 14], Y[10, 15, 11, 16], Y[11, 13, 12, 22], Y[12, 21, 1, 22]], 
 128}
{{1, -5}, PD[Y[1, 16, 2, 17], Y[2, 16, 3, 15], Y[3, 18, 4, 19], 
  Y[4, 20, 5, 19], Y[5, 20, 6, 21], Y[6, 11, 7, 12], Y[7, 13, 8, 12], 
  Y[8, 22, 9, 21], X[9, 14, 10, 15], Y[10, 18, 1, 17], X[13, 11, 14, 22]], 
 129}
{{1, -5}, PD[Y[1, 19, 2, 18], Y[2, 19, 3, 20], X[3, 17, 4, 16], 
  Y[4, 14, 5, 13], Y[5, 12, 6, 13], Y[6, 12, 7, 11], X[7, 14, 8, 15], 
  Y[8, 21, 9, 22], Y[9, 21, 10, 20], Y[10, 17, 1, 18], Y[15, 22, 16, 11]], 
 130}
{{1, -5}, PD[Y[1, 19, 2, 18], Y[2, 19, 3, 20], X[3, 17, 4, 16], 
  Y[4, 14, 5, 13], Y[5, 12, 6, 13], Y[6, 12, 7, 11], X[14, 8, 15, 7], 
  Y[8, 21, 9, 22], Y[9, 21, 10, 20], Y[10, 17, 1, 18], Y[15, 22, 16, 11]], 
 131}
{{1, -5}, PD[Y[1, 19, 2, 18], Y[2, 19, 3, 20], X[3, 17, 4, 16], 
  Y[4, 14, 5, 13], Y[5, 12, 6, 13], Y[6, 12, 7, 11], Y[7, 14, 8, 15], 
  Y[8, 21, 9, 22], Y[9, 21, 10, 20], Y[10, 17, 1, 18], X[15, 22, 16, 11]], 
 132}
{{1, -5}, PD[Y[1, 19, 2, 18], Y[2, 19, 3, 20], X[3, 17, 4, 16], 
  Y[4, 14, 5, 13], Y[5, 12, 6, 13], Y[6, 12, 7, 11], Y[7, 14, 8, 15], 
  Y[8, 21, 9, 22], Y[9, 21, 10, 20], Y[10, 17, 1, 18], X[22, 16, 11, 15]], 
 133}
{{1, -5}, PD[Y[1, 13, 2, 14], X[2, 17, 3, 16], Y[3, 22, 4, 21], 
  Y[4, 18, 5, 19], Y[5, 20, 6, 19], Y[6, 20, 7, 21], Y[7, 11, 8, 12], 
  Y[8, 13, 9, 12], Y[9, 15, 10, 16], Y[10, 15, 1, 14], X[17, 11, 18, 22]], 
 134}
{{1, -3}, PD[Y[1, 17, 2, 18], X[2, 8, 3, 7], Y[3, 16, 4, 15], 
  Y[4, 14, 5, 15], Y[5, 14, 6, 13], Y[6, 22, 7, 13], Y[8, 17, 9, 16], 
  X[9, 21, 10, 22], Y[10, 19, 11, 18], Y[11, 19, 12, 20], Y[12, 21, 1, 20]], 
 135}
{{1, -4}, PD[X[1, 11, 2, 10], Y[2, 21, 3, 20], Y[3, 17, 4, 18], 
  Y[4, 19, 5, 18], Y[5, 19, 6, 20], X[6, 13, 7, 14], Y[16, 7, 1, 8], 
  Z[8, 15, 9, 16], Z[9, 15, 10, 14], Y[11, 22, 12, 21], Y[12, 22, 13, 17]], 
 136}
{{1, -4}, PD[X[1, 11, 2, 10], Y[2, 21, 3, 20], Y[3, 17, 4, 18], 
  Y[4, 19, 5, 18], Y[5, 19, 6, 20], X[6, 13, 7, 14], Z[16, 7, 1, 8], 
  Y[8, 15, 9, 16], Y[9, 15, 10, 14], Y[11, 22, 12, 21], Y[12, 22, 13, 17]], 
 137}
{{1, -4}, PD[Y[1, 11, 2, 10], X[2, 21, 3, 20], Z[3, 17, 4, 18], 
  Z[4, 19, 5, 18], Z[5, 19, 6, 20], X[13, 7, 14, 6], Y[16, 7, 1, 8], 
  Z[8, 15, 9, 16], Z[9, 15, 10, 14], Z[11, 22, 12, 21], Z[12, 22, 13, 17]], 
 138}
{{1, -4}, PD[X[1, 8, 2, 9], Y[2, 18, 3, 17], Y[3, 16, 4, 17], 
  Y[4, 14, 5, 13], Y[5, 14, 6, 15], Y[6, 16, 7, 15], Y[7, 18, 8, 19], 
  Y[9, 20, 10, 21], Y[10, 22, 11, 21], Z[22, 12, 1, 11], X[12, 20, 13, 19]], 
 139}
{{1, -4}, PD[X[1, 8, 2, 9], Y[2, 18, 3, 17], Y[3, 16, 4, 17], 
  Y[4, 14, 5, 13], Y[5, 14, 6, 15], Y[6, 16, 7, 15], Y[7, 18, 8, 19], 
  Z[9, 20, 10, 21], Z[10, 22, 11, 21], Y[22, 12, 1, 11], X[12, 20, 13, 19]], 
 140}
{{1, -4}, PD[Y[1, 8, 2, 9], Y[2, 18, 3, 17], Y[3, 16, 4, 17], 
  Y[4, 14, 5, 13], Y[5, 14, 6, 15], Y[6, 16, 7, 15], X[7, 18, 8, 19], 
  Z[9, 20, 10, 21], Z[10, 22, 11, 21], Y[22, 12, 1, 11], X[12, 20, 13, 19]], 
 141}
{{1, -3}, PD[Y[1, 16, 2, 17], Y[2, 22, 3, 21], X[3, 7, 4, 6], 
  Y[4, 13, 5, 14], Y[5, 15, 6, 14], Y[7, 22, 8, 13], X[8, 16, 9, 15], 
  Y[9, 20, 10, 21], Y[10, 20, 11, 19], Y[11, 18, 12, 19], Y[12, 18, 1, 17]], 
 142}
{{1, -5}, PD[Y[1, 15, 2, 14], Y[2, 13, 3, 14], Y[3, 13, 4, 12], 
  Y[4, 15, 5, 16], Y[5, 18, 6, 19], Y[6, 20, 7, 19], Y[7, 17, 8, 16], 
  X[8, 11, 9, 12], Y[22, 10, 1, 9], Z[10, 22, 11, 21], X[17, 20, 18, 21]], 
 143}
{{1, -4}, PD[Y[1, 20, 2, 19], Y[2, 8, 3, 9], Y[3, 10, 4, 9], Y[4, 16, 5, 17], 
  Y[5, 18, 6, 17], Y[6, 18, 1, 19], Z[21, 13, 22, 12], X[20, 16, 21, 15], 
  Y[14, 8, 15, 7], X[13, 10, 14, 11], Z[22, 11, 7, 12]], 144}
{{1, -4}, PD[Y[1, 14, 2, 13], Y[2, 12, 3, 13], Y[3, 12, 4, 11], 
  X[4, 14, 5, 15], Y[5, 17, 6, 18], Y[6, 19, 7, 18], Y[7, 16, 8, 15], 
  Y[8, 22, 9, 11], Y[9, 22, 10, 21], Y[10, 20, 1, 21], X[16, 19, 17, 20]], 
 145}
{{1, -5}, PD[X[1, 18, 2, 17], Y[2, 7, 3, 8], Y[3, 9, 4, 8], Y[4, 20, 5, 21], 
  Y[5, 20, 6, 19], X[6, 9, 7, 10], Y[10, 18, 11, 19], Y[11, 22, 12, 21], 
  Y[12, 16, 13, 17], Y[13, 16, 14, 15], Y[14, 22, 1, 15]], 146}
{{1, -5}, PD[Y[1, 18, 2, 17], Y[2, 7, 3, 8], Y[3, 9, 4, 8], Y[4, 20, 5, 21], 
  Y[5, 20, 6, 19], X[6, 9, 7, 10], Y[10, 18, 11, 19], X[11, 22, 12, 21], 
  Y[12, 16, 13, 17], Y[13, 16, 14, 15], Y[14, 22, 1, 15]], 147}
{{1, -6}, PD[Y[1, 11, 2, 10], Y[2, 11, 3, 12], X[3, 15, 4, 14], 
  Z[4, 20, 5, 19], Z[5, 20, 6, 21], X[6, 15, 7, 16], Y[18, 7, 1, 8], 
  Z[8, 17, 9, 18], Z[9, 17, 10, 16], Z[12, 22, 13, 21], Z[13, 22, 14, 19]], 
 148}
{{1, -6}, PD[Y[1, 11, 2, 10], Y[2, 11, 3, 12], X[3, 15, 4, 14], 
  Z[4, 20, 5, 19], Z[5, 20, 6, 21], X[15, 7, 16, 6], Y[18, 7, 1, 8], 
  Z[8, 17, 9, 18], Z[9, 17, 10, 16], Z[12, 22, 13, 21], Z[13, 22, 14, 19]], 
 149}
{{1, -4}, PD[X[1, 13, 2, 12], Y[2, 20, 3, 21], Y[3, 20, 4, 19], 
  Y[4, 13, 5, 14], Y[5, 15, 6, 14], Y[6, 22, 7, 19], Y[7, 22, 8, 21], 
  X[8, 15, 9, 16], Y[18, 9, 1, 10], Z[10, 17, 11, 18], Z[11, 17, 12, 16]], 
 150}
{{1, -4}, PD[X[1, 13, 2, 12], Y[2, 20, 3, 21], Y[3, 20, 4, 19], 
  Y[4, 13, 5, 14], Y[5, 15, 6, 14], Y[6, 22, 7, 19], Y[7, 22, 8, 21], 
  X[8, 15, 9, 16], Z[18, 9, 1, 10], Y[10, 17, 11, 18], Y[11, 17, 12, 16]], 
 151}
{{1, -6}, PD[Y[1, 11, 2, 10], Y[2, 11, 3, 12], X[3, 9, 4, 8], 
  Y[4, 17, 5, 18], Y[5, 19, 6, 18], Y[6, 16, 7, 15], Y[7, 14, 8, 15], 
  Y[22, 9, 1, 10], Z[12, 21, 13, 22], Z[13, 21, 14, 20], X[16, 19, 17, 20]], 
 152}
{{1, -6}, PD[Y[1, 11, 2, 10], Y[2, 11, 3, 12], X[3, 9, 4, 8], 
  Y[4, 17, 5, 18], Y[5, 19, 6, 18], Y[6, 16, 7, 15], Y[7, 14, 8, 15], 
  Y[22, 9, 1, 10], Z[12, 21, 13, 22], Z[13, 21, 14, 20], X[19, 17, 20, 16]], 
 153}
{{1, -5}, PD[X[1, 11, 2, 10], X[2, 13, 3, 14], Y[3, 17, 4, 16], 
  Y[4, 15, 5, 16], Y[5, 15, 6, 14], Y[6, 19, 7, 20], Z[22, 7, 1, 8], 
  Y[8, 21, 9, 22], Y[9, 21, 10, 20], Y[11, 19, 12, 18], Y[12, 17, 13, 18]], 
 154}
{{1, -5}, PD[X[1, 11, 2, 10], X[13, 3, 14, 2], Y[3, 17, 4, 16], 
  Y[4, 15, 5, 16], Y[5, 15, 6, 14], Y[6, 19, 7, 20], Z[22, 7, 1, 8], 
  Y[8, 21, 9, 22], Y[9, 21, 10, 20], Y[11, 19, 12, 18], Y[12, 17, 13, 18]], 
 155}
{{1, -5}, PD[Y[1, 11, 2, 10], X[2, 13, 3, 14], Z[3, 17, 4, 16], 
  Z[4, 15, 5, 16], Z[5, 15, 6, 14], X[6, 19, 7, 20], Y[22, 7, 1, 8], 
  Z[8, 21, 9, 22], Z[9, 21, 10, 20], Z[11, 19, 12, 18], Z[12, 17, 13, 18]], 
 156}
{{1, -5}, PD[Y[1, 11, 2, 10], X[2, 13, 3, 14], Z[3, 17, 4, 16], 
  Z[4, 15, 5, 16], Z[5, 15, 6, 14], X[19, 7, 20, 6], Y[22, 7, 1, 8], 
  Z[8, 21, 9, 22], Z[9, 21, 10, 20], Z[11, 19, 12, 18], Z[12, 17, 13, 18]], 
 157}
{{1, -5}, PD[X[1, 16, 2, 15], X[2, 6, 3, 5], Y[3, 19, 4, 20], 
  Y[4, 21, 5, 20], Y[6, 18, 7, 19], Y[7, 18, 8, 17], Y[8, 16, 9, 17], 
  Y[9, 22, 10, 21], Y[10, 14, 11, 15], Y[11, 14, 12, 13], Y[12, 22, 1, 13]], 
 158}
{{1, -5}, PD[X[1, 16, 2, 15], X[5, 2, 6, 3], Y[3, 19, 4, 20], 
  Y[4, 21, 5, 20], Y[6, 18, 7, 19], Y[7, 18, 8, 17], Y[8, 16, 9, 17], 
  Y[9, 22, 10, 21], Y[10, 14, 11, 15], Y[11, 14, 12, 13], Y[12, 22, 1, 13]], 
 159}
{{1, -5}, PD[Y[1, 16, 2, 15], X[2, 6, 3, 5], Y[3, 19, 4, 20], 
  Y[4, 21, 5, 20], Y[6, 18, 7, 19], Y[7, 18, 8, 17], Y[8, 16, 9, 17], 
  X[9, 22, 10, 21], Y[10, 14, 11, 15], Y[11, 14, 12, 13], Y[12, 22, 1, 13]], 
 160}
{{1, -5}, PD[Y[1, 16, 2, 15], X[2, 6, 3, 5], Y[3, 19, 4, 20], 
  Y[4, 21, 5, 20], Y[6, 18, 7, 19], Y[7, 18, 8, 17], Y[8, 16, 9, 17], 
  X[21, 9, 22, 10], Y[10, 14, 11, 15], Y[11, 14, 12, 13], Y[12, 22, 1, 13]], 
 161}
{{1, -6}, PD[X[1, 18, 2, 19], Y[2, 16, 3, 15], X[3, 7, 4, 6], 
  Y[4, 13, 5, 14], Y[5, 15, 6, 14], Y[7, 16, 8, 17], Y[8, 18, 9, 17], 
  Y[9, 22, 10, 13], Y[10, 20, 11, 19], Y[11, 20, 12, 21], Y[12, 22, 1, 21]], 
 162}
{{1, -6}, PD[X[1, 18, 2, 19], Y[2, 16, 3, 15], X[6, 3, 7, 4], 
  Y[4, 13, 5, 14], Y[5, 15, 6, 14], Y[7, 16, 8, 17], Y[8, 18, 9, 17], 
  Y[9, 22, 10, 13], Y[10, 20, 11, 19], Y[11, 20, 12, 21], Y[12, 22, 1, 21]], 
 163}
{{1, -6}, PD[Y[1, 18, 2, 19], Y[2, 16, 3, 15], X[3, 7, 4, 6], 
  Y[4, 13, 5, 14], Y[5, 15, 6, 14], Y[7, 16, 8, 17], Y[8, 18, 9, 17], 
  X[9, 22, 10, 13], Y[10, 20, 11, 19], Y[11, 20, 12, 21], Y[12, 22, 1, 21]], 
 164}
{{1, -6}, PD[Y[1, 18, 2, 19], Y[2, 16, 3, 15], X[3, 7, 4, 6], 
  Y[4, 13, 5, 14], Y[5, 15, 6, 14], Y[7, 16, 8, 17], Y[8, 18, 9, 17], 
  X[22, 10, 13, 9], Y[10, 20, 11, 19], Y[11, 20, 12, 21], Y[12, 22, 1, 21]], 
 165}
{{1, -6}, PD[Y[1, 16, 2, 17], Y[2, 16, 3, 15], Y[3, 10, 4, 11], 
  Y[4, 10, 5, 9], X[5, 20, 6, 21], Y[6, 18, 7, 17], Y[7, 18, 8, 19], 
  Y[8, 20, 1, 19], Z[21, 12, 22, 13], X[14, 12, 15, 11], Z[22, 14, 9, 13]], 
 166}
{{1, -6}, PD[Y[1, 16, 2, 17], Y[2, 16, 3, 15], Y[3, 10, 4, 11], 
  Y[4, 10, 5, 9], X[5, 20, 6, 21], Y[6, 18, 7, 17], Y[7, 18, 8, 19], 
  Y[8, 20, 1, 19], Z[21, 12, 22, 13], X[11, 14, 12, 15], Z[22, 14, 9, 13]], 
 167}
{{1, -6}, PD[Y[1, 18, 2, 17], Y[2, 18, 3, 19], Y[3, 16, 4, 15], 
  Y[4, 14, 5, 15], Y[5, 12, 6, 11], Y[6, 10, 7, 11], X[7, 20, 8, 19], 
  Y[8, 16, 1, 17], Y[21, 12, 22, 13], X[20, 10, 21, 9], Y[22, 14, 9, 13]], 
 168}
{{1, -4}, PD[Y[1, 20, 2, 19], X[2, 6, 3, 5], Y[3, 13, 4, 14], 
  Y[4, 15, 5, 14], Y[6, 20, 7, 21], Y[7, 22, 8, 21], Y[8, 22, 9, 13], 
  X[9, 16, 10, 15], Y[10, 18, 11, 19], Y[11, 18, 12, 17], Y[12, 16, 1, 17]], 
 169}
{{1, -6}, PD[X[1, 17, 2, 16], Y[2, 9, 3, 10], X[3, 7, 4, 6], Y[4, 12, 5, 11], 
  Y[5, 10, 6, 11], Z[7, 18, 8, 19], Z[8, 18, 9, 17], Z[12, 19, 13, 20], 
  Y[22, 13, 1, 14], Z[14, 21, 15, 22], Z[15, 21, 16, 20]], 170}
{{1, -6}, PD[X[1, 17, 2, 16], Y[2, 9, 3, 10], X[6, 3, 7, 4], Y[4, 12, 5, 11], 
  Y[5, 10, 6, 11], Z[7, 18, 8, 19], Z[8, 18, 9, 17], Z[12, 19, 13, 20], 
  Y[22, 13, 1, 14], Z[14, 21, 15, 22], Z[15, 21, 16, 20]], 171}
{{1, -6}, PD[X[1, 11, 2, 10], Y[2, 18, 3, 17], Y[3, 16, 4, 17], 
  Y[4, 13, 5, 14], Y[5, 15, 6, 14], Y[6, 19, 7, 20], Z[22, 7, 1, 8], 
  Y[8, 21, 9, 22], Y[9, 21, 10, 20], Y[11, 19, 12, 18], X[12, 15, 13, 16]], 
 172}
{{1, -6}, PD[X[1, 11, 2, 10], Y[2, 18, 3, 17], Y[3, 16, 4, 17], 
  Y[4, 13, 5, 14], Y[5, 15, 6, 14], Y[6, 19, 7, 20], Z[22, 7, 1, 8], 
  Y[8, 21, 9, 22], Y[9, 21, 10, 20], Y[11, 19, 12, 18], X[15, 13, 16, 12]], 
 173}
{{1, -4}, PD[X[1, 16, 2, 15], Y[2, 8, 3, 7], X[17, 4, 18, 3], 
  Z[4, 21, 5, 20], Z[5, 19, 6, 20], Z[6, 19, 7, 18], Z[8, 16, 9, 17], 
  Z[9, 22, 10, 21], Z[10, 14, 11, 15], Z[11, 14, 12, 13], Z[12, 22, 1, 13]], 
 174}
{{1, -4}, PD[Y[1, 16, 2, 15], X[2, 8, 3, 7], Y[3, 17, 4, 18], 
  Y[4, 21, 5, 20], Y[5, 19, 6, 20], Y[6, 19, 7, 18], X[8, 16, 9, 17], 
  Y[9, 22, 10, 21], Y[10, 14, 11, 15], Y[11, 14, 12, 13], Y[12, 22, 1, 13]], 
 175}
{{1, -4}, PD[Y[1, 16, 2, 15], X[2, 8, 3, 7], Y[3, 17, 4, 18], 
  Y[4, 21, 5, 20], Y[5, 19, 6, 20], Y[6, 19, 7, 18], Y[8, 16, 9, 17], 
  X[9, 22, 10, 21], Y[10, 14, 11, 15], Y[11, 14, 12, 13], Y[12, 22, 1, 13]], 
 176}
{{1, -7}, PD[Y[1, 10, 2, 11], Y[2, 20, 3, 19], Y[3, 20, 4, 21], 
  X[4, 10, 5, 9], Y[5, 15, 6, 14], Y[6, 13, 7, 14], Y[7, 19, 8, 22], 
  Y[8, 21, 9, 22], Z[11, 17, 12, 16], Z[12, 17, 13, 18], X[18, 15, 1, 16]], 
 177}
{{1, -7}, PD[Y[1, 10, 2, 11], Y[2, 20, 3, 19], Y[3, 20, 4, 21], 
  X[4, 10, 5, 9], Y[5, 15, 6, 14], Y[6, 13, 7, 14], Y[7, 19, 8, 22], 
  Y[8, 21, 9, 22], Z[11, 17, 12, 16], Z[12, 17, 13, 18], X[15, 1, 16, 18]], 
 178}
{{1, -5}, PD[Y[1, 7, 2, 6], Y[2, 7, 3, 8], Y[3, 14, 4, 15], Y[4, 16, 5, 15], 
  X[5, 9, 6, 8], Y[22, 10, 1, 9], X[10, 17, 11, 18], Z[11, 21, 12, 20], 
  Z[12, 19, 13, 20], Z[13, 19, 14, 18], Z[16, 21, 17, 22]], 179}
{{1, -5}, PD[Y[1, 7, 2, 6], Y[2, 7, 3, 8], Y[3, 14, 4, 15], Y[4, 16, 5, 15], 
  X[5, 9, 6, 8], Y[22, 10, 1, 9], Z[10, 17, 11, 18], Z[11, 21, 12, 20], 
  Z[12, 19, 13, 20], Z[13, 19, 14, 18], X[16, 21, 17, 22]], 180}
{{1, -5}, PD[Y[1, 20, 2, 19], Y[2, 20, 3, 21], Y[3, 22, 4, 21], 
  X[4, 16, 5, 15], Y[5, 13, 6, 12], Y[6, 11, 7, 12], Y[7, 14, 8, 15], 
  Y[8, 18, 9, 19], Y[9, 18, 10, 17], X[13, 10, 14, 11], Y[16, 22, 1, 17]], 
 181}
{{1, -5}, PD[Y[1, 20, 2, 19], Y[2, 20, 3, 21], Y[3, 22, 4, 21], 
  Y[4, 16, 5, 15], Y[5, 13, 6, 12], Y[6, 11, 7, 12], Y[7, 14, 8, 15], 
  Y[8, 18, 9, 19], Y[9, 18, 10, 17], X[10, 14, 11, 13], X[22, 1, 17, 16]], 
 182}
{{1, -7}, PD[Y[1, 19, 2, 18], Y[2, 19, 3, 20], Y[3, 15, 4, 14], 
  Y[4, 15, 1, 16], Y[21, 11, 22, 10], X[20, 14, 21, 13], Z[17, 7, 18, 6], 
  Z[16, 7, 17, 8], Z[12, 6, 13, 5], X[11, 8, 12, 9], Y[22, 9, 5, 10]], 183}
{{1, -7}, PD[Y[1, 19, 2, 18], Y[2, 19, 3, 20], Y[3, 15, 4, 14], 
  Y[4, 15, 1, 16], Y[21, 11, 22, 10], X[20, 14, 21, 13], Z[17, 7, 18, 6], 
  Z[16, 7, 17, 8], Z[12, 6, 13, 5], X[8, 12, 9, 11], Y[22, 9, 5, 10]], 184}
{{1, -7}, PD[Y[1, 7, 2, 6], Y[2, 7, 3, 8], X[22, 3, 1, 4], Z[4, 16, 5, 15], 
  Z[5, 16, 6, 17], Z[8, 22, 9, 21], Z[9, 20, 10, 21], Z[10, 18, 11, 17], 
  X[11, 14, 12, 15], Z[12, 19, 13, 20], Z[13, 19, 14, 18]], 185}
{{1, -7}, PD[Y[1, 7, 2, 6], Y[2, 7, 3, 8], X[22, 3, 1, 4], Z[4, 16, 5, 15], 
  Z[5, 16, 6, 17], Z[8, 22, 9, 21], Z[9, 20, 10, 21], Z[10, 18, 11, 17], 
  X[14, 12, 15, 11], Z[12, 19, 13, 20], Z[13, 19, 14, 18]], 186}
{{1, -6}, PD[Y[1, 10, 2, 11], Y[2, 12, 3, 11], X[3, 7, 4, 6], 
  Z[4, 21, 5, 22], Y[22, 5, 1, 6], Z[7, 20, 8, 21], Z[8, 18, 9, 17], 
  Z[9, 16, 10, 17], X[12, 16, 13, 15], Z[13, 18, 14, 19], Z[14, 20, 15, 19]], 
 187}
{{1, -6}, PD[Y[1, 10, 2, 11], Y[2, 10, 3, 9], Y[3, 8, 4, 9], Y[4, 12, 5, 11], 
  Y[5, 18, 6, 19], Y[6, 20, 1, 19], Z[21, 15, 22, 14], X[20, 18, 21, 17], 
  Y[16, 8, 17, 7], X[15, 12, 16, 13], Z[22, 13, 7, 14]], 188}
{{1, -6}, PD[Y[1, 10, 2, 11], Y[2, 10, 3, 9], Y[3, 8, 4, 9], Y[4, 12, 5, 11], 
  Y[5, 18, 6, 19], Y[6, 20, 1, 19], Z[21, 15, 22, 14], X[20, 18, 21, 17], 
  Y[16, 8, 17, 7], X[12, 16, 13, 15], Z[22, 13, 7, 14]], 189}
{{1, -7}, PD[Y[1, 20, 2, 21], Y[2, 20, 3, 19], Y[3, 10, 4, 11], 
  Y[4, 13, 5, 14], Y[5, 13, 6, 12], X[6, 10, 7, 9], Y[18, 7, 1, 8], 
  Z[8, 17, 9, 18], X[11, 14, 12, 15], Y[15, 22, 16, 19], Y[16, 22, 17, 21]], 
 190}
{{1, -7}, PD[Y[1, 20, 2, 21], Y[2, 20, 3, 19], Y[3, 10, 4, 11], 
  Y[4, 13, 5, 14], Y[5, 13, 6, 12], X[6, 10, 7, 9], Y[18, 7, 1, 8], 
  Z[8, 17, 9, 18], X[14, 12, 15, 11], Y[15, 22, 16, 19], Y[16, 22, 17, 21]], 
 191}
{{1, -5}, PD[Y[1, 16, 2, 17], Y[2, 20, 3, 19], Y[3, 18, 4, 19], 
  Y[4, 18, 5, 17], Y[5, 10, 6, 11], Y[6, 12, 1, 11], Y[21, 15, 22, 14], 
  X[20, 8, 21, 7], Z[15, 8, 16, 9], Y[22, 13, 7, 14], X[9, 12, 10, 13]], 192}
{{1, -6}, PD[Y[1, 20, 2, 19], Y[2, 12, 3, 13], Y[3, 12, 4, 11], 
  Y[4, 10, 5, 11], Y[5, 14, 6, 13], Y[6, 18, 1, 19], Y[21, 17, 22, 16], 
  X[20, 8, 21, 7], Z[17, 8, 18, 9], Y[22, 15, 7, 16], X[14, 10, 15, 9]], 193}
{{1, -6}, PD[Y[1, 20, 2, 19], Y[2, 12, 3, 13], Y[3, 12, 4, 11], 
  Y[4, 10, 5, 11], Y[5, 14, 6, 13], Y[6, 18, 1, 19], Y[21, 17, 22, 16], 
  X[20, 8, 21, 7], Z[17, 8, 18, 9], Y[22, 15, 7, 16], X[9, 14, 10, 15]], 194}
{{1, -6}, PD[X[1, 21, 2, 20], Y[2, 16, 3, 15], Y[3, 13, 4, 12], 
  Y[4, 11, 5, 12], Y[5, 11, 6, 10], Y[6, 13, 7, 14], Y[7, 18, 8, 19], 
  Y[8, 20, 9, 19], X[9, 15, 10, 14], Z[16, 21, 17, 22], Y[22, 17, 1, 18]], 
 195}
{{1, -6}, PD[X[1, 21, 2, 20], Y[2, 16, 3, 15], Y[3, 13, 4, 12], 
  Y[4, 11, 5, 12], Y[5, 11, 6, 10], Y[6, 13, 7, 14], Y[7, 18, 8, 19], 
  Y[8, 20, 9, 19], X[14, 9, 15, 10], Z[16, 21, 17, 22], Y[22, 17, 1, 18]], 
 196}
{{1, -6}, PD[Y[1, 7, 2, 6], Y[2, 14, 3, 13], Y[3, 12, 4, 13], Y[4, 5, 1, 6], 
  Y[10, 16, 11, 15], X[11, 18, 12, 19], X[19, 14, 20, 15], Y[9, 16, 10, 17], 
  Z[17, 22, 18, 9], Y[20, 7, 21, 8], Y[21, 5, 22, 8]], 197}
{{1, -4}, PD[Y[1, 11, 2, 10], Y[2, 19, 3, 20], Y[3, 21, 4, 20], 
  Y[4, 9, 1, 10], Z[6, 14, 7, 13], Z[7, 12, 8, 13], Z[8, 17, 9, 18], 
  X[11, 17, 12, 16], Z[5, 14, 6, 15], Y[15, 22, 16, 5], X[18, 21, 19, 22]], 
 198}
{{1, -6}, PD[Y[1, 7, 2, 8], Y[2, 18, 3, 19], Y[3, 20, 4, 19], Y[4, 9, 1, 8], 
  Z[21, 12, 22, 13], X[20, 18, 21, 17], Y[16, 9, 17, 10], Y[15, 11, 16, 10], 
  Y[14, 6, 15, 5], Z[22, 14, 5, 13], X[11, 6, 12, 7]], 199}
{{1, -6}, PD[Y[1, 7, 2, 8], Y[2, 18, 3, 19], Y[3, 20, 4, 19], Y[4, 9, 1, 8], 
  Z[21, 12, 22, 13], X[20, 18, 21, 17], Y[16, 9, 17, 10], Y[15, 11, 16, 10], 
  Y[14, 6, 15, 5], Z[22, 14, 5, 13], X[6, 12, 7, 11]], 200}
{{1, -4}, PD[Y[1, 18, 2, 19], Y[2, 20, 3, 19], Y[3, 15, 4, 14], 
  Y[4, 13, 1, 14], Z[21, 5, 22, 6], X[20, 9, 21, 8], Z[17, 9, 18, 10], 
  Z[16, 5, 17, 10], X[15, 12, 16, 13], Z[11, 7, 12, 8], Z[22, 7, 11, 6]], 201}
{{1, -4}, PD[Y[1, 9, 2, 10], Y[2, 11, 3, 10], Y[3, 18, 4, 19], 
  Y[4, 20, 1, 19], Y[21, 5, 22, 6], X[20, 18, 21, 17], X[8, 16, 9, 17], 
  Y[15, 11, 16, 12], Y[14, 5, 15, 12], Y[13, 7, 14, 8], Y[22, 7, 13, 6]], 202}
{{1, -6}, PD[Y[1, 17, 2, 18], Y[2, 6, 3, 7], Y[3, 8, 4, 7], Y[4, 19, 1, 18], 
  Z[21, 11, 22, 10], Z[20, 15, 21, 16], Z[19, 15, 20, 14], X[16, 13, 17, 14], 
  Y[12, 6, 13, 5], X[11, 8, 12, 9], Z[22, 9, 5, 10]], 203}
{{1, -7}, PD[Y[1, 17, 2, 18], Y[2, 19, 3, 18], Y[3, 5, 4, 6], Y[4, 7, 1, 6], 
  Z[21, 9, 22, 10], X[20, 16, 21, 15], Z[19, 12, 20, 11], X[16, 12, 17, 13], 
  Z[22, 11, 15, 10], Y[13, 7, 14, 8], Y[14, 5, 9, 8]], 204}
{{1, -4}, PD[Y[1, 16, 2, 17], Y[2, 18, 3, 17], Y[3, 18, 4, 19], 
  Y[4, 20, 5, 19], Y[5, 10, 6, 11], Y[6, 12, 1, 11], Y[21, 15, 22, 14], 
  X[20, 8, 21, 7], Z[15, 8, 16, 9], Y[22, 13, 7, 14], X[9, 12, 10, 13]], 205}
{{1, -6}, PD[Y[1, 20, 2, 19], Y[2, 10, 3, 11], Y[3, 12, 4, 11], 
  Y[4, 18, 1, 19], Y[21, 15, 22, 14], X[20, 6, 21, 5], Z[17, 8, 18, 9], 
  Z[16, 8, 17, 7], Z[15, 6, 16, 7], Y[22, 13, 5, 14], X[12, 10, 13, 9]], 206}
{{1, -6}, PD[Y[1, 20, 2, 19], Y[2, 10, 3, 11], Y[3, 12, 4, 11], 
  Y[4, 18, 1, 19], Y[21, 15, 22, 14], X[20, 6, 21, 5], Z[17, 8, 18, 9], 
  Z[16, 8, 17, 7], Z[15, 6, 16, 7], Y[22, 13, 5, 14], X[9, 12, 10, 13]], 207}
{{1, -4}, PD[Y[1, 8, 2, 9], Y[2, 10, 3, 9], Y[3, 18, 4, 19], Y[4, 20, 1, 19], 
  Z[21, 13, 22, 12], X[20, 18, 21, 17], Y[16, 6, 17, 5], Y[15, 6, 16, 7], 
  Y[14, 8, 15, 7], X[13, 10, 14, 11], Z[22, 11, 5, 12]], 208}
{{1, -6}, PD[Y[1, 17, 2, 18], Y[2, 19, 3, 18], Y[3, 14, 4, 13], 
  Y[4, 12, 1, 13], Z[21, 11, 22, 10], X[20, 6, 21, 5], Z[19, 8, 20, 9], 
  Z[16, 8, 17, 7], Z[15, 6, 16, 7], X[11, 15, 12, 14], Z[22, 9, 5, 10]], 209}
{{1, -7}, PD[Y[1, 7, 2, 8], Y[2, 9, 3, 8], Y[3, 16, 4, 15], Y[4, 14, 1, 15], 
  Y[21, 13, 22, 12], X[20, 6, 21, 5], Y[19, 10, 20, 11], Y[18, 10, 19, 9], 
  Y[17, 6, 18, 7], X[16, 13, 17, 14], Y[22, 11, 5, 12]], 210}
{{1, -7}, PD[Y[1, 7, 2, 8], Y[2, 9, 3, 8], Y[3, 16, 4, 15], Y[4, 14, 1, 15], 
  Y[21, 13, 22, 12], X[20, 6, 21, 5], Y[19, 10, 20, 11], Y[18, 10, 19, 9], 
  Y[17, 6, 18, 7], X[13, 17, 14, 16], Y[22, 11, 5, 12]], 211}
{{1, -5}, PD[Y[1, 10, 2, 9], Y[2, 8, 3, 9], Y[3, 18, 4, 17], Y[4, 16, 1, 17], 
  Y[21, 12, 22, 13], X[20, 7, 21, 8], Y[19, 11, 20, 10], X[15, 19, 16, 18], 
  Z[14, 6, 15, 5], Y[22, 14, 5, 13], Z[11, 6, 12, 7]], 212}
{{1, -5}, PD[Y[1, 10, 2, 9], Y[2, 8, 3, 9], Y[3, 18, 4, 17], Y[4, 16, 1, 17], 
  Y[21, 12, 22, 13], Y[20, 7, 21, 8], Y[19, 11, 20, 10], X[18, 15, 19, 16], 
  Z[14, 6, 15, 5], Y[22, 14, 5, 13], X[11, 6, 12, 7]], 213}
{{1, -7}, PD[Y[1, 7, 2, 6], Y[2, 7, 3, 8], Y[3, 17, 4, 18], Y[4, 19, 5, 18], 
  X[5, 9, 6, 8], Y[16, 10, 1, 9], X[10, 14, 11, 13], Y[11, 21, 12, 22], 
  Y[12, 17, 13, 22], Y[14, 20, 15, 21], Y[15, 20, 16, 19]], 214}
{{1, -7}, PD[Y[1, 7, 2, 6], Y[2, 7, 3, 8], Y[3, 17, 4, 18], Y[4, 19, 5, 18], 
  X[5, 9, 6, 8], Y[16, 10, 1, 9], X[13, 10, 14, 11], Y[11, 21, 12, 22], 
  Y[12, 17, 13, 22], Y[14, 20, 15, 21], Y[15, 20, 16, 19]], 215}
{{1, -4}, PD[X[1, 20, 2, 21], Y[2, 18, 3, 17], Y[3, 16, 4, 17], 
  Y[4, 14, 5, 13], Y[5, 14, 6, 15], Y[6, 16, 7, 15], Y[7, 18, 8, 19], 
  Y[8, 20, 9, 19], X[12, 10, 13, 9], Y[10, 22, 11, 21], Z[22, 12, 1, 11]], 
 216}
{{1, -4}, PD[X[1, 20, 2, 21], Y[2, 18, 3, 17], Y[3, 16, 4, 17], 
  Y[4, 14, 5, 13], Y[5, 14, 6, 15], Y[6, 16, 7, 15], Y[7, 18, 8, 19], 
  Y[8, 20, 9, 19], X[12, 10, 13, 9], Z[10, 22, 11, 21], Y[22, 12, 1, 11]], 
 217}
{{1, -4}, PD[Y[1, 8, 2, 9], X[2, 6, 3, 5], Y[3, 15, 4, 14], Y[4, 13, 5, 14], 
  Z[6, 17, 7, 18], Z[7, 17, 8, 16], Z[9, 20, 10, 21], Z[10, 22, 11, 21], 
  Y[22, 12, 1, 11], Z[12, 20, 13, 19], X[15, 18, 16, 19]], 218}
{{1, -5}, PD[X[1, 12, 2, 11], Y[2, 19, 3, 20], Y[3, 19, 4, 18], 
  Y[4, 12, 5, 13], Y[5, 16, 6, 15], Y[6, 10, 7, 11], Y[7, 10, 8, 9], 
  Y[8, 16, 1, 9], Y[21, 13, 22, 14], X[20, 18, 21, 17], Y[22, 15, 17, 14]], 
 219}
{{1, -4}, PD[Y[1, 12, 2, 11], Y[2, 19, 3, 20], Y[3, 19, 4, 18], 
  X[4, 12, 5, 13], Y[5, 16, 6, 15], Y[6, 10, 7, 11], Y[7, 10, 8, 9], 
  Y[8, 16, 1, 9], Y[21, 13, 22, 14], X[17, 20, 18, 21], Y[22, 15, 17, 14]], 
 220}
{{1, -5}, PD[Y[1, 12, 2, 11], Y[2, 19, 3, 20], Y[3, 19, 4, 18], 
  Y[4, 12, 5, 13], X[5, 16, 6, 15], Y[6, 10, 7, 11], Y[7, 10, 8, 9], 
  Y[8, 16, 1, 9], Y[21, 13, 22, 14], X[20, 18, 21, 17], Y[22, 15, 17, 14]], 
 221}
{{1, -4}, PD[Y[1, 13, 2, 12], X[2, 18, 3, 17], Y[3, 14, 4, 15], 
  X[7, 4, 8, 5], Y[5, 17, 6, 16], Y[6, 15, 7, 16], Z[8, 19, 9, 20], 
  Y[22, 9, 1, 10], Z[10, 21, 11, 22], Z[11, 21, 12, 20], Z[13, 19, 14, 18]], 
 222}
{{1, -4}, PD[Y[1, 13, 2, 12], Y[2, 18, 3, 17], Y[3, 14, 4, 15], 
  X[4, 8, 5, 7], Y[5, 17, 6, 16], Y[6, 15, 7, 16], Z[8, 19, 9, 20], 
  Y[22, 9, 1, 10], Z[10, 21, 11, 22], Z[11, 21, 12, 20], X[13, 19, 14, 18]], 
 223}
{{1, -4}, PD[Y[1, 13, 2, 12], Y[2, 9, 3, 10], Y[3, 9, 4, 8], X[4, 20, 5, 19], 
  Z[5, 17, 6, 16], Z[6, 15, 7, 16], Z[7, 18, 8, 19], Z[10, 21, 11, 22], 
  Y[22, 11, 1, 12], Z[13, 21, 14, 20], X[17, 14, 18, 15]], 224}
{{1, -4}, PD[Y[1, 15, 2, 14], Y[2, 15, 3, 16], Y[3, 13, 4, 12], 
  Y[4, 11, 5, 12], X[5, 20, 6, 21], Y[6, 18, 7, 17], X[10, 8, 11, 7], 
  Y[8, 19, 9, 20], Y[9, 19, 10, 18], Y[22, 13, 1, 14], Z[16, 21, 17, 22]], 
 225}
{{1, -6}, PD[Y[1, 15, 2, 14], Y[2, 15, 3, 16], Y[3, 13, 4, 12], 
  Y[4, 11, 5, 12], Y[5, 20, 6, 21], Y[6, 18, 7, 17], X[7, 10, 8, 11], 
  Y[8, 19, 9, 20], Y[9, 19, 10, 18], Y[22, 13, 1, 14], X[16, 21, 17, 22]], 
 226}
{{1, -6}, PD[Y[1, 15, 2, 14], Y[2, 15, 3, 16], Y[3, 13, 4, 12], 
  Y[4, 11, 5, 12], Y[5, 20, 6, 21], Y[6, 18, 7, 17], X[7, 10, 8, 11], 
  Y[8, 19, 9, 20], Y[9, 19, 10, 18], Y[22, 13, 1, 14], X[21, 17, 22, 16]], 
 227}
{{1, -5}, PD[X[1, 20, 2, 19], Y[2, 10, 3, 11], Y[3, 10, 4, 9], 
  Y[4, 20, 5, 21], Y[5, 16, 6, 15], Y[6, 18, 7, 19], Y[7, 18, 8, 17], 
  Y[8, 16, 1, 17], Z[21, 12, 22, 13], X[11, 14, 12, 15], Z[22, 14, 9, 13]], 
 228}
{{1, -4}, PD[Y[1, 20, 2, 19], Y[2, 10, 3, 11], Y[3, 10, 4, 9], 
  X[4, 20, 5, 21], Y[5, 16, 6, 15], Y[6, 18, 7, 19], Y[7, 18, 8, 17], 
  Y[8, 16, 1, 17], Z[21, 12, 22, 13], X[14, 12, 15, 11], Z[22, 14, 9, 13]], 
 229}
{{1, -5}, PD[Y[1, 20, 2, 19], Y[2, 10, 3, 11], Y[3, 10, 4, 9], 
  Y[4, 20, 5, 21], X[5, 16, 6, 15], Y[6, 18, 7, 19], Y[7, 18, 8, 17], 
  Y[8, 16, 1, 17], Z[21, 12, 22, 13], X[11, 14, 12, 15], Z[22, 14, 9, 13]], 
 230}
{{1, -6}, PD[X[1, 19, 2, 18], Y[2, 21, 3, 22], Y[3, 12, 4, 13], 
  Y[4, 12, 5, 11], Y[5, 21, 6, 20], Y[6, 19, 7, 20], Y[7, 15, 8, 14], 
  Y[8, 17, 9, 18], Y[9, 17, 10, 16], Y[10, 15, 1, 16], X[13, 11, 14, 22]], 
 231}
{{1, -6}, PD[X[1, 19, 2, 18], Y[2, 21, 3, 22], Y[3, 12, 4, 13], 
  Y[4, 12, 5, 11], Y[5, 21, 6, 20], Y[6, 19, 7, 20], Y[7, 15, 8, 14], 
  Y[8, 17, 9, 18], Y[9, 17, 10, 16], Y[10, 15, 1, 16], X[22, 13, 11, 14]], 
 232}
{{1, -6}, PD[Y[1, 19, 2, 18], Y[2, 21, 3, 22], Y[3, 12, 4, 13], 
  Y[4, 12, 5, 11], Y[5, 21, 6, 20], Y[6, 19, 7, 20], X[7, 15, 8, 14], 
  Y[8, 17, 9, 18], Y[9, 17, 10, 16], Y[10, 15, 1, 16], X[13, 11, 14, 22]], 
 233}
{{1, -6}, PD[Y[1, 19, 2, 18], Y[2, 21, 3, 22], Y[3, 12, 4, 13], 
  Y[4, 12, 5, 11], Y[5, 21, 6, 20], Y[6, 19, 7, 20], X[7, 15, 8, 14], 
  Y[8, 17, 9, 18], Y[9, 17, 10, 16], Y[10, 15, 1, 16], X[22, 13, 11, 14]], 
 234}
{{1, -5}, PD[Y[1, 13, 2, 12], Y[2, 18, 3, 17], Y[3, 16, 4, 17], 
  X[4, 7, 5, 8], Y[5, 15, 6, 14], Y[6, 15, 7, 16], Z[8, 19, 9, 20], 
  Y[22, 9, 1, 10], Z[10, 21, 11, 22], Z[11, 21, 12, 20], X[13, 19, 14, 18]], 
 235}
{{1, -5}, PD[Y[1, 13, 2, 12], Y[2, 18, 3, 17], Y[3, 16, 4, 17], 
  X[4, 7, 5, 8], Y[5, 15, 6, 14], Y[6, 15, 7, 16], Z[8, 19, 9, 20], 
  Y[22, 9, 1, 10], Z[10, 21, 11, 22], Z[11, 21, 12, 20], X[18, 13, 19, 14]], 
 236}
{{1, -5}, PD[X[1, 21, 2, 20], X[7, 2, 8, 3], Y[3, 14, 4, 15], 
  Y[4, 14, 5, 13], Y[5, 22, 6, 13], Y[6, 16, 7, 15], Y[8, 21, 9, 22], 
  Y[9, 17, 10, 16], Y[10, 19, 11, 20], Y[11, 19, 12, 18], Y[12, 17, 1, 18]], 
 237}
{{1, -5}, PD[Y[1, 21, 2, 20], X[2, 8, 3, 7], Y[3, 14, 4, 15], 
  Y[4, 14, 5, 13], Y[5, 22, 6, 13], Y[6, 16, 7, 15], Y[8, 21, 9, 22], 
  X[9, 17, 10, 16], Y[10, 19, 11, 20], Y[11, 19, 12, 18], Y[12, 17, 1, 18]], 
 238}
{{1, -5}, PD[Y[1, 21, 2, 20], X[2, 8, 3, 7], Y[3, 14, 4, 15], 
  Y[4, 14, 5, 13], Y[5, 22, 6, 13], Y[6, 16, 7, 15], Y[8, 21, 9, 22], 
  X[16, 9, 17, 10], Y[10, 19, 11, 20], Y[11, 19, 12, 18], Y[12, 17, 1, 18]], 
 239}
{{1, -3}, PD[Y[1, 21, 2, 20], Y[2, 8, 3, 7], Y[3, 14, 4, 15], 
  Y[4, 14, 5, 13], Y[5, 22, 6, 13], X[6, 16, 7, 15], X[21, 9, 22, 8], 
  Y[9, 17, 10, 16], Y[10, 19, 11, 20], Y[11, 19, 12, 18], Y[12, 17, 1, 18]], 
 240}
{{1, -6}, PD[X[1, 6, 2, 7], X[13, 2, 14, 3], Y[3, 20, 4, 21], 
  Y[4, 20, 5, 19], Y[5, 14, 6, 15], Y[7, 16, 8, 17], Y[8, 18, 9, 17], 
  Z[18, 10, 1, 9], Y[10, 16, 11, 15], Y[11, 22, 12, 19], Y[12, 22, 13, 21]], 
 241}
{{1, -5}, PD[Y[1, 6, 2, 7], X[2, 14, 3, 13], Z[3, 20, 4, 21], 
  Z[4, 20, 5, 19], X[14, 6, 15, 5], Z[7, 16, 8, 17], Z[8, 18, 9, 17], 
  Y[18, 10, 1, 9], Z[10, 16, 11, 15], Z[11, 22, 12, 19], Z[12, 22, 13, 21]], 
 242}
{{1, -6}, PD[Y[1, 6, 2, 7], X[2, 14, 3, 13], Z[3, 20, 4, 21], 
  Z[4, 20, 5, 19], Z[5, 14, 6, 15], Z[7, 16, 8, 17], Z[8, 18, 9, 17], 
  Y[18, 10, 1, 9], X[10, 16, 11, 15], Z[11, 22, 12, 19], Z[12, 22, 13, 21]], 
 243}
{{1, -6}, PD[Y[1, 6, 2, 7], X[2, 14, 3, 13], Z[3, 20, 4, 21], 
  Z[4, 20, 5, 19], Z[5, 14, 6, 15], Z[7, 16, 8, 17], Z[8, 18, 9, 17], 
  Y[18, 10, 1, 9], X[15, 10, 16, 11], Z[11, 22, 12, 19], Z[12, 22, 13, 21]], 
 244}
{{1, -6}, PD[Y[1, 13, 2, 12], Y[2, 13, 3, 14], Y[3, 10, 4, 11], 
  Y[4, 18, 5, 17], Y[5, 20, 6, 21], X[6, 9, 7, 10], Y[7, 19, 8, 18], 
  Y[8, 19, 9, 20], X[11, 15, 12, 14], Y[15, 17, 16, 22], Y[16, 21, 1, 22]], 
 245}
{{1, -7}, PD[Y[1, 7, 2, 6], Y[2, 20, 3, 19], Y[3, 18, 4, 19], Y[4, 5, 1, 6], 
  Z[21, 12, 22, 11], X[20, 15, 21, 14], Z[17, 13, 18, 14], Z[22, 10, 17, 11], 
  Y[15, 7, 16, 8], X[12, 9, 13, 10], Y[16, 5, 9, 8]], 246}
{{1, -7}, PD[Y[1, 7, 2, 6], Y[2, 20, 3, 19], Y[3, 18, 4, 19], Y[4, 5, 1, 6], 
  Z[21, 12, 22, 11], X[20, 15, 21, 14], Z[17, 13, 18, 14], Z[22, 10, 17, 11], 
  Y[15, 7, 16, 8], X[9, 13, 10, 12], Y[16, 5, 9, 8]], 247}
{{1, -7}, PD[Y[1, 16, 2, 17], Y[2, 18, 3, 17], Y[3, 5, 4, 6], Y[4, 7, 1, 6], 
  Y[21, 8, 22, 9], Y[20, 15, 21, 14], Y[19, 13, 20, 14], Y[22, 10, 19, 9], 
  Z[15, 11, 16, 12], X[18, 11, 13, 10], X[7, 5, 8, 12]], 248}
{{1, -7}, PD[Y[1, 16, 2, 17], Y[2, 18, 3, 17], Y[3, 5, 4, 6], Y[4, 7, 1, 6], 
  Y[21, 8, 22, 9], Y[20, 15, 21, 14], Y[19, 13, 20, 14], Y[22, 10, 19, 9], 
  Z[15, 11, 16, 12], X[18, 11, 13, 10], X[12, 7, 5, 8]], 249}
{{1, -6}, PD[Y[1, 8, 2, 7], Y[2, 6, 3, 7], Y[3, 16, 4, 15], Y[4, 14, 1, 15], 
  Y[21, 10, 22, 11], Y[20, 10, 21, 9], Y[19, 12, 20, 13], X[18, 5, 19, 6], 
  Y[17, 9, 18, 8], X[16, 13, 17, 14], Y[22, 12, 5, 11]], 250}
{{1, -6}, PD[Y[1, 8, 2, 7], Y[2, 6, 3, 7], Y[3, 16, 4, 15], Y[4, 14, 1, 15], 
  Y[21, 10, 22, 11], Y[20, 10, 21, 9], Y[19, 12, 20, 13], X[18, 5, 19, 6], 
  Y[17, 9, 18, 8], X[13, 17, 14, 16], Y[22, 12, 5, 11]], 251}
{{1, -6}, PD[Y[1, 21, 2, 20], Y[2, 19, 3, 20], X[18, 4, 1, 3], 
  Y[4, 14, 5, 13], Y[5, 14, 6, 15], Y[6, 18, 7, 17], Y[7, 19, 8, 22], 
  Y[8, 21, 9, 22], X[9, 13, 10, 12], Y[10, 15, 11, 16], Y[11, 17, 12, 16]], 
 252}
{{1, -6}, PD[X[1, 16, 2, 17], Y[2, 12, 3, 11], Y[3, 12, 4, 13], 
  Y[4, 16, 5, 15], X[8, 6, 9, 5], Y[6, 18, 7, 17], Z[18, 8, 1, 7], 
  Z[9, 21, 10, 22], Z[10, 21, 11, 20], Z[13, 19, 14, 20], Z[14, 19, 15, 22]], 
 253}
{{1, -6}, PD[X[1, 16, 2, 17], Y[2, 12, 3, 11], Y[3, 12, 4, 13], 
  Y[4, 16, 5, 15], X[8, 6, 9, 5], Z[6, 18, 7, 17], Y[18, 8, 1, 7], 
  Z[9, 21, 10, 22], Z[10, 21, 11, 20], Z[13, 19, 14, 20], Z[14, 19, 15, 22]], 
 254}
{{1, -7}, PD[X[1, 16, 2, 17], Y[2, 14, 3, 13], Y[3, 11, 4, 10], 
  Y[4, 11, 5, 12], Y[5, 14, 6, 15], Y[6, 16, 7, 15], Y[7, 21, 8, 20], 
  Y[8, 19, 9, 20], X[9, 13, 10, 12], Y[17, 19, 18, 22], Y[18, 21, 1, 22]], 
 255}
{{1, -7}, PD[X[1, 16, 2, 17], Y[2, 14, 3, 13], Y[3, 11, 4, 10], 
  Y[4, 11, 5, 12], Y[5, 14, 6, 15], Y[6, 16, 7, 15], Y[7, 21, 8, 20], 
  Y[8, 19, 9, 20], X[12, 9, 13, 10], Y[17, 19, 18, 22], Y[18, 21, 1, 22]], 
 256}
{{1, -5}, PD[Y[1, 8, 2, 9], X[2, 12, 3, 11], Z[3, 19, 4, 18], 
  Z[4, 16, 5, 15], Z[5, 14, 6, 15], Z[6, 17, 7, 18], Z[7, 20, 8, 21], 
  Y[22, 10, 1, 9], Z[10, 22, 11, 21], Z[12, 20, 13, 19], X[13, 17, 14, 16]], 
 257}
{{1, -4}, PD[Y[1, 8, 2, 9], Y[2, 12, 3, 11], X[3, 19, 4, 18], 
  Z[4, 16, 5, 15], Z[5, 14, 6, 15], Z[6, 17, 7, 18], Z[7, 20, 8, 21], 
  Y[22, 10, 1, 9], Z[10, 22, 11, 21], Z[12, 20, 13, 19], X[16, 13, 17, 14]], 
 258}
{{1, -6}, PD[Y[1, 19, 2, 20], Y[2, 21, 3, 20], Y[3, 10, 4, 9], Y[4, 8, 1, 9], 
  Z[6, 13, 7, 14], Z[7, 16, 8, 17], Z[10, 18, 11, 17], X[11, 15, 12, 14], 
  Z[5, 13, 6, 12], Y[15, 22, 16, 5], X[18, 21, 19, 22]], 259}
{{1, -4}, PD[X[1, 20, 2, 21], Y[2, 18, 3, 17], Y[3, 18, 4, 19], 
  Y[4, 20, 5, 19], Y[5, 16, 6, 17], Y[6, 14, 7, 13], Y[7, 14, 8, 15], 
  Y[8, 16, 9, 15], X[12, 10, 13, 9], Y[10, 22, 11, 21], Z[22, 12, 1, 11]], 
 260}
{{1, -4}, PD[X[1, 20, 2, 21], Y[2, 18, 3, 17], Y[3, 18, 4, 19], 
  Y[4, 20, 5, 19], Y[5, 16, 6, 17], Y[6, 14, 7, 13], Y[7, 14, 8, 15], 
  Y[8, 16, 9, 15], X[12, 10, 13, 9], Z[10, 22, 11, 21], Y[22, 12, 1, 11]], 
 261}
{{1, -4}, PD[X[1, 12, 2, 13], Y[2, 10, 3, 9], Y[3, 10, 4, 11], 
  Y[4, 12, 5, 11], X[8, 6, 9, 5], Y[6, 20, 7, 19], Y[7, 20, 8, 21], 
  Z[13, 15, 14, 16], Z[14, 17, 1, 16], Z[21, 17, 22, 18], Z[22, 15, 19, 18]], 
 262}
{{1, -4}, PD[X[1, 12, 2, 13], Y[2, 10, 3, 9], Y[3, 10, 4, 11], 
  Y[4, 12, 5, 11], X[8, 6, 9, 5], Z[6, 20, 7, 19], Z[7, 20, 8, 21], 
  Y[13, 15, 14, 16], Y[14, 17, 1, 16], Y[21, 17, 22, 18], Y[22, 15, 19, 18]], 
 263}
{{1, -4}, PD[X[1, 14, 2, 15], Y[2, 8, 3, 9], Y[3, 8, 4, 7], Y[4, 14, 5, 13], 
  Y[5, 12, 6, 13], Y[6, 12, 1, 11], Y[21, 9, 22, 10], X[20, 18, 21, 17], 
  Y[19, 16, 20, 11], Y[18, 16, 19, 15], Y[22, 7, 17, 10]], 264}
{{1, -6}, PD[Y[1, 15, 2, 14], Y[2, 15, 3, 16], Y[3, 12, 4, 13], 
  Y[4, 9, 5, 10], Y[5, 11, 6, 10], Y[6, 20, 7, 19], Y[7, 20, 8, 21], 
  X[8, 11, 9, 12], X[13, 17, 14, 16], Y[17, 19, 18, 22], Y[18, 21, 1, 22]], 
 265}
{{1, -2}, PD[Y[1, 11, 2, 10], Y[2, 11, 3, 12], Y[3, 13, 4, 12], 
  X[4, 7, 5, 8], Y[5, 20, 6, 21], Y[6, 20, 7, 19], Z[8, 17, 9, 18], 
  Y[18, 9, 1, 10], X[13, 17, 14, 16], Y[14, 21, 15, 22], Y[15, 19, 16, 22]], 
 266}
{{1, -2}, PD[Y[1, 11, 2, 10], Y[2, 11, 3, 12], Y[3, 13, 4, 12], 
  X[4, 7, 5, 8], Z[5, 20, 6, 21], Z[6, 20, 7, 19], Z[8, 17, 9, 18], 
  Y[18, 9, 1, 10], X[13, 17, 14, 16], Z[14, 21, 15, 22], Z[15, 19, 16, 22]], 
 267}
{{1, -4}, PD[Y[1, 12, 2, 13], Y[2, 12, 3, 11], Y[3, 10, 4, 11], 
  X[4, 8, 5, 7], Y[5, 19, 6, 20], Y[6, 21, 7, 20], Z[8, 18, 9, 17], 
  Y[18, 10, 1, 9], X[13, 16, 14, 17], Y[14, 22, 15, 19], Y[15, 22, 16, 21]], 
 268}
{{1, -4}, PD[Y[1, 12, 2, 13], Y[2, 12, 3, 11], Y[3, 10, 4, 11], 
  X[4, 8, 5, 7], Z[5, 19, 6, 20], Z[6, 21, 7, 20], Z[8, 18, 9, 17], 
  Y[18, 10, 1, 9], X[13, 16, 14, 17], Z[14, 22, 15, 19], Z[15, 22, 16, 21]], 
 269}
{{1, -4}, PD[X[1, 4, 2, 5], Y[2, 20, 3, 19], Y[3, 20, 4, 21], 
  Y[5, 16, 6, 17], Y[6, 18, 7, 17], Z[18, 8, 1, 7], Y[8, 13, 9, 14], 
  Y[9, 15, 10, 14], Y[10, 22, 11, 21], Y[11, 22, 12, 19], X[12, 15, 13, 16]], 
 270}
{{1, -2}, PD[Y[1, 11, 2, 10], Y[2, 11, 3, 12], X[3, 9, 4, 8], 
  Y[4, 20, 5, 19], Y[5, 18, 6, 19], Y[6, 18, 7, 17], Y[7, 22, 8, 17], 
  Y[16, 9, 1, 10], X[12, 15, 13, 16], Y[13, 21, 14, 20], Y[14, 21, 15, 22]], 
 271}
{{1, -2}, PD[Y[1, 11, 2, 10], Y[2, 11, 3, 12], X[3, 9, 4, 8], 
  Z[4, 20, 5, 19], Z[5, 18, 6, 19], Z[6, 18, 7, 17], Z[7, 22, 8, 17], 
  Y[16, 9, 1, 10], X[12, 15, 13, 16], Z[13, 21, 14, 20], Z[14, 21, 15, 22]], 
 272}
{{1, -4}, PD[Y[1, 19, 2, 18], Y[2, 19, 3, 20], X[3, 17, 4, 16], 
  Y[4, 13, 5, 14], Y[5, 15, 6, 14], Y[6, 15, 7, 16], X[10, 8, 11, 7], 
  Y[8, 22, 9, 21], Y[9, 22, 10, 13], Y[11, 21, 12, 20], Y[12, 17, 1, 18]], 
 273}
{{1, -2}, PD[X[1, 13, 2, 12], Y[2, 15, 3, 16], Y[3, 15, 4, 14], 
  Y[4, 13, 5, 14], Y[5, 19, 6, 18], Y[6, 17, 7, 18], Y[7, 17, 8, 16], 
  X[8, 19, 9, 20], Y[22, 9, 1, 10], Z[10, 21, 11, 22], Z[11, 21, 12, 20]], 
 274}
{{1, -2}, PD[X[1, 13, 2, 12], Y[2, 15, 3, 16], Y[3, 15, 4, 14], 
  Y[4, 13, 5, 14], Y[5, 19, 6, 18], Y[6, 17, 7, 18], Y[7, 17, 8, 16], 
  X[8, 19, 9, 20], Z[22, 9, 1, 10], Y[10, 21, 11, 22], Y[11, 21, 12, 20]], 
 275}
{{1, -6}, PD[Y[1, 17, 2, 16], Y[2, 17, 3, 18], Y[3, 15, 4, 14], 
  Y[4, 13, 5, 14], X[5, 8, 6, 9], Y[6, 12, 7, 11], Y[7, 12, 8, 13], 
  Z[9, 20, 10, 21], Z[10, 20, 11, 19], Y[22, 15, 1, 16], X[18, 21, 19, 22]], 
 276}
{{1, -6}, PD[Y[1, 17, 2, 16], Y[2, 17, 3, 18], Y[3, 15, 4, 14], 
  Y[4, 13, 5, 14], X[5, 8, 6, 9], Y[6, 12, 7, 11], Y[7, 12, 8, 13], 
  Z[9, 20, 10, 21], Z[10, 20, 11, 19], Y[22, 15, 1, 16], X[21, 19, 22, 18]], 
 277}
{{1, -6}, PD[Y[1, 13, 2, 12], Y[2, 13, 3, 14], X[3, 11, 4, 10], 
  Y[4, 20, 5, 21], Y[5, 20, 6, 19], Y[6, 15, 7, 16], Y[7, 17, 8, 16], 
  Y[8, 22, 9, 19], Y[9, 22, 10, 21], Y[18, 11, 1, 12], X[14, 17, 15, 18]], 
 278}
{{1, -6}, PD[Y[1, 13, 2, 12], Y[2, 13, 3, 14], X[3, 11, 4, 10], 
  Y[4, 20, 5, 21], Y[5, 20, 6, 19], Y[6, 15, 7, 16], Y[7, 17, 8, 16], 
  Y[8, 22, 9, 19], Y[9, 22, 10, 21], Y[18, 11, 1, 12], X[17, 15, 18, 14]], 
 279}
{{1, -6}, PD[Y[1, 13, 2, 12], Y[2, 13, 3, 14], X[3, 11, 4, 10], 
  Z[4, 20, 5, 21], Z[5, 20, 6, 19], Z[6, 15, 7, 16], Z[7, 17, 8, 16], 
  Z[8, 22, 9, 19], Z[9, 22, 10, 21], Y[18, 11, 1, 12], X[14, 17, 15, 18]], 
 280}
{{1, -6}, PD[Y[1, 13, 2, 12], Y[2, 13, 3, 14], X[3, 11, 4, 10], 
  Z[4, 20, 5, 21], Z[5, 20, 6, 19], Z[6, 15, 7, 16], Z[7, 17, 8, 16], 
  Z[8, 22, 9, 19], Z[9, 22, 10, 21], Y[18, 11, 1, 12], X[17, 15, 18, 14]], 
 281}
{{1, -4}, PD[Y[1, 11, 2, 10], Y[2, 11, 3, 12], X[3, 9, 4, 8], 
  Y[4, 17, 5, 18], Y[5, 17, 6, 22], Y[6, 21, 7, 22], Y[7, 19, 8, 18], 
  Y[16, 9, 1, 10], X[12, 15, 13, 16], Y[13, 20, 14, 21], Y[14, 20, 15, 19]], 
 282}
{{1, -4}, PD[Y[1, 11, 2, 10], Y[2, 11, 3, 12], X[3, 9, 4, 8], 
  Z[4, 17, 5, 18], Z[5, 17, 6, 22], Z[6, 21, 7, 22], Z[7, 19, 8, 18], 
  Y[16, 9, 1, 10], X[12, 15, 13, 16], Z[13, 20, 14, 21], Z[14, 20, 15, 19]], 
 283}
{{1, -4}, PD[Y[1, 11, 2, 10], Y[2, 11, 3, 12], Y[3, 9, 4, 8], 
  Y[4, 17, 5, 18], Y[5, 17, 6, 22], Y[6, 21, 7, 22], X[7, 19, 8, 18], 
  Y[16, 9, 1, 10], X[12, 15, 13, 16], Y[13, 20, 14, 21], Y[14, 20, 15, 19]], 
 284}
{{1, -4}, PD[Y[1, 12, 2, 13], Y[2, 12, 3, 11], Y[3, 14, 4, 15], 
  Y[4, 17, 5, 18], Y[5, 17, 6, 16], X[6, 10, 7, 9], Z[7, 21, 8, 20], 
  Z[8, 19, 9, 20], Z[10, 22, 11, 21], Y[22, 14, 1, 13], X[15, 18, 16, 19]], 
 285}
{{1, -2}, PD[X[1, 4, 2, 5], Y[2, 11, 3, 12], Y[3, 11, 4, 10], 
  Z[5, 20, 6, 19], Z[6, 18, 1, 19], Y[21, 8, 22, 7], Y[20, 8, 21, 9], 
  X[17, 10, 18, 9], Y[16, 12, 17, 13], Y[15, 14, 16, 13], Y[22, 14, 15, 7]], 
 286}
{{1, -4}, PD[Y[1, 11, 2, 10], X[2, 5, 3, 6], Z[3, 16, 4, 17], 
  Z[4, 16, 5, 15], Z[6, 21, 7, 22], Z[7, 21, 8, 20], Z[8, 19, 9, 20], 
  Y[22, 9, 1, 10], X[11, 14, 12, 15], Z[12, 18, 13, 17], Z[13, 18, 14, 19]], 
 287}
{{1, -2}, PD[Y[1, 9, 2, 8], X[2, 5, 3, 6], Z[3, 16, 4, 17], Z[4, 16, 5, 15], 
  Z[6, 21, 7, 22], Y[22, 7, 1, 8], X[9, 14, 10, 15], Z[10, 18, 11, 17], 
  Z[11, 18, 12, 19], Z[12, 20, 13, 19], Z[13, 20, 14, 21]], 288}
{{1, -2}, PD[Y[1, 13, 2, 12], X[2, 5, 3, 6], Z[3, 20, 4, 21], 
  Z[4, 20, 5, 19], Y[6, 9, 7, 10], Y[7, 11, 8, 10], Y[8, 11, 1, 12], 
  Y[21, 14, 22, 15], X[13, 18, 14, 19], Y[17, 16, 18, 9], Y[22, 16, 17, 15]], 
 289}
{{1, -2}, PD[Y[1, 11, 2, 10], X[2, 5, 3, 6], Z[3, 16, 4, 17], 
  Z[4, 16, 5, 15], Z[6, 19, 7, 20], Z[7, 21, 8, 20], Z[8, 21, 9, 22], 
  Y[22, 9, 1, 10], X[11, 14, 12, 15], Z[12, 18, 13, 17], Z[13, 18, 14, 19]], 
 290}
{{1, -2}, PD[Y[1, 12, 2, 13], Y[2, 12, 3, 11], X[3, 6, 4, 7], 
  Z[4, 20, 5, 19], Z[5, 20, 6, 21], Z[7, 17, 8, 16], Z[8, 17, 9, 18], 
  Z[9, 19, 10, 18], X[10, 15, 11, 16], Y[22, 14, 1, 13], Z[14, 22, 15, 21]], 
 291}
{{1, -2}, PD[Y[1, 8, 2, 9], Y[2, 10, 3, 9], Y[3, 10, 4, 11], X[4, 16, 5, 15], 
  Z[5, 18, 6, 19], Z[6, 18, 7, 17], Z[7, 16, 8, 17], X[11, 22, 12, 1], 
  Z[12, 20, 13, 19], Z[13, 20, 14, 21], Z[14, 22, 15, 21]], 292}
{{1, -6}, PD[Y[1, 7, 2, 6], Y[2, 7, 3, 8], Y[3, 19, 4, 20], Y[4, 21, 5, 20], 
  X[5, 9, 6, 8], Y[16, 10, 1, 9], Z[10, 16, 11, 15], X[11, 21, 12, 22], 
  Y[12, 19, 13, 18], Y[13, 17, 14, 18], Y[14, 17, 15, 22]], 293}
{{1, -6}, PD[Y[1, 7, 2, 6], Y[2, 7, 3, 8], Y[3, 19, 4, 20], Y[4, 21, 5, 20], 
  X[5, 9, 6, 8], Y[16, 10, 1, 9], Z[10, 16, 11, 15], X[21, 12, 22, 11], 
  Y[12, 19, 13, 18], Y[13, 17, 14, 18], Y[14, 17, 15, 22]], 294}
{{1, -4}, PD[Y[1, 12, 2, 13], Y[2, 12, 3, 11], Y[3, 16, 4, 11], 
  X[4, 14, 5, 13], Y[10, 6, 1, 5], Z[6, 20, 7, 19], Z[7, 18, 8, 19], 
  Z[8, 18, 9, 17], X[9, 20, 10, 21], Y[21, 14, 22, 15], Y[22, 16, 17, 15]], 
 295}
{{1, -4}, PD[Y[1, 7, 2, 6], Y[2, 7, 3, 8], Y[3, 14, 4, 15], Y[4, 16, 5, 15], 
  X[5, 9, 6, 8], Y[22, 10, 1, 9], Z[10, 17, 11, 18], Z[11, 19, 12, 18], 
  Z[12, 19, 13, 20], Z[13, 21, 14, 20], X[16, 21, 17, 22]], 296}
{{1, -4}, PD[Y[1, 9, 2, 8], Y[2, 9, 3, 10], Y[3, 16, 4, 17], Y[4, 16, 5, 15], 
  Y[5, 14, 6, 15], Y[6, 18, 7, 17], X[7, 11, 8, 10], Y[22, 12, 1, 11], 
  Z[12, 19, 13, 20], Z[13, 21, 14, 20], X[18, 21, 19, 22]], 297}
{{1, -6}, PD[Y[1, 7, 2, 6], Y[2, 7, 3, 8], Y[3, 14, 4, 15], Y[4, 16, 5, 15], 
  X[5, 9, 6, 8], Y[22, 10, 1, 9], Z[10, 22, 11, 21], Z[11, 20, 12, 21], 
  Z[12, 17, 13, 18], Z[13, 19, 14, 18], X[16, 19, 17, 20]], 298}
{{1, -6}, PD[Y[1, 7, 2, 6], Y[2, 7, 3, 8], Y[3, 14, 4, 15], Y[4, 16, 5, 15], 
  X[5, 9, 6, 8], Y[22, 10, 1, 9], Z[10, 22, 11, 21], Z[11, 20, 12, 21], 
  Z[12, 17, 13, 18], Z[13, 19, 14, 18], X[19, 17, 20, 16]], 299}
{{1, -6}, PD[X[1, 17, 2, 16], Y[2, 13, 3, 14], Y[3, 15, 4, 14], 
  Y[4, 15, 5, 16], X[5, 12, 6, 1], Y[6, 21, 7, 20], Y[7, 19, 8, 20], 
  Y[8, 18, 9, 17], Y[9, 18, 10, 13], Y[10, 19, 11, 22], Y[11, 21, 12, 22]], 
 300}
{{1, -6}, PD[X[1, 5, 2, 4], Y[2, 12, 3, 11], Y[3, 10, 4, 11], 
  Z[5, 20, 6, 21], Z[6, 20, 7, 19], Z[7, 16, 8, 17], Z[8, 16, 9, 15], 
  Y[18, 9, 1, 10], Z[12, 21, 13, 22], Z[13, 19, 14, 22], X[14, 17, 15, 18]], 
 301}
{{1, -6}, PD[X[1, 5, 2, 4], Y[2, 12, 3, 11], Y[3, 10, 4, 11], 
  Z[5, 20, 6, 21], Z[6, 20, 7, 19], Z[7, 16, 8, 17], Z[8, 16, 9, 15], 
  Y[18, 9, 1, 10], Z[12, 21, 13, 22], Z[13, 19, 14, 22], X[17, 15, 18, 14]], 
 302}
{{1, -6}, PD[Y[1, 9, 2, 8], Y[2, 9, 3, 10], Y[3, 14, 4, 15], Y[4, 18, 5, 17], 
  Y[5, 16, 6, 17], Y[6, 16, 7, 15], X[7, 11, 8, 10], Y[22, 12, 1, 11], 
  Z[12, 19, 13, 20], Z[13, 21, 14, 20], X[18, 21, 19, 22]], 303}
{{1, -6}, PD[Y[1, 9, 2, 8], Y[2, 9, 3, 10], Y[3, 14, 4, 15], Y[4, 18, 5, 17], 
  Y[5, 16, 6, 17], Y[6, 16, 7, 15], X[7, 11, 8, 10], Y[22, 12, 1, 11], 
  Z[12, 19, 13, 20], Z[13, 21, 14, 20], X[21, 19, 22, 18]], 304}
{{1, -6}, PD[Y[1, 10, 2, 11], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  X[4, 8, 5, 7], Y[5, 17, 6, 16], Y[6, 15, 7, 16], Z[8, 19, 9, 20], 
  Z[9, 19, 10, 18], Y[22, 12, 1, 11], Z[12, 22, 13, 21], X[17, 20, 18, 21]], 
 305}
{{1, -6}, PD[Y[1, 10, 2, 11], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  X[4, 8, 5, 7], Y[5, 17, 6, 16], Y[6, 15, 7, 16], Z[8, 19, 9, 20], 
  Z[9, 19, 10, 18], Y[22, 12, 1, 11], Z[12, 22, 13, 21], X[20, 18, 21, 17]], 
 306}
{{1, -4}, PD[Y[1, 17, 2, 16], Y[2, 13, 3, 14], Y[3, 10, 4, 11], 
  Y[4, 12, 5, 11], X[5, 20, 6, 21], Y[6, 18, 7, 17], Y[7, 18, 8, 19], 
  Y[8, 20, 9, 19], X[12, 10, 13, 9], Z[14, 21, 15, 22], Y[22, 15, 1, 16]], 
 307}
{{1, -6}, PD[Y[1, 16, 2, 17], Y[2, 18, 3, 17], Y[3, 18, 4, 19], 
  Y[4, 13, 5, 14], Y[5, 15, 6, 14], Y[6, 9, 7, 10], Y[7, 11, 8, 10], 
  X[8, 20, 1, 19], X[15, 13, 16, 22], Y[20, 11, 21, 12], Y[21, 9, 22, 12]], 
 308}
{{1, -6}, PD[Y[1, 16, 2, 17], Y[2, 18, 3, 17], Y[3, 18, 4, 19], 
  Y[4, 13, 5, 14], Y[5, 15, 6, 14], Y[6, 9, 7, 10], Y[7, 11, 8, 10], 
  X[8, 20, 1, 19], X[22, 15, 13, 16], Y[20, 11, 21, 12], Y[21, 9, 22, 12]], 
 309}
{{1, -4}, PD[Y[1, 14, 2, 15], Y[2, 16, 3, 15], Y[3, 16, 4, 17], 
  Y[4, 11, 5, 12], Y[5, 13, 6, 12], X[6, 21, 7, 22], Y[7, 19, 8, 18], 
  Y[8, 19, 9, 20], Y[9, 21, 10, 20], X[13, 11, 14, 10], Y[22, 18, 1, 17]], 
 310}
{{1, -4}, PD[Y[1, 14, 2, 15], Y[2, 16, 3, 15], Y[3, 16, 4, 17], 
  Y[4, 11, 5, 12], Y[5, 13, 6, 12], Y[6, 21, 7, 22], Y[7, 19, 8, 18], 
  Y[8, 19, 9, 20], Y[9, 21, 10, 20], X[10, 13, 11, 14], X[17, 22, 18, 1]], 
 311}
{{1, -6}, PD[Y[1, 21, 2, 20], Y[2, 19, 3, 20], X[12, 4, 1, 3], 
  Y[4, 15, 5, 14], Y[5, 13, 6, 14], X[6, 22, 7, 21], Y[7, 18, 8, 19], 
  Y[8, 18, 9, 17], Y[9, 22, 10, 17], Y[10, 13, 11, 16], Y[11, 15, 12, 16]], 
 312}
{{1, -6}, PD[Y[1, 21, 2, 20], Y[2, 19, 3, 20], X[12, 4, 1, 3], 
  Y[4, 15, 5, 14], Y[5, 13, 6, 14], X[21, 6, 22, 7], Y[7, 18, 8, 19], 
  Y[8, 18, 9, 17], Y[9, 22, 10, 17], Y[10, 13, 11, 16], Y[11, 15, 12, 16]], 
 313}
{{1, -4}, PD[Y[1, 13, 2, 12], Y[2, 11, 3, 12], X[22, 4, 1, 3], 
  Z[4, 20, 5, 19], Z[5, 18, 6, 19], Z[6, 18, 7, 17], Z[7, 20, 8, 21], 
  Z[8, 22, 9, 21], Z[9, 15, 10, 14], Z[10, 15, 11, 16], X[13, 17, 14, 16]], 
 314}
{{1, -6}, PD[Y[1, 19, 2, 20], Y[2, 21, 3, 20], X[8, 4, 1, 3], 
  Y[4, 14, 5, 15], Y[5, 16, 6, 15], Y[6, 16, 7, 17], X[13, 7, 14, 8], 
  Z[21, 11, 22, 12], Z[18, 11, 19, 10], Z[17, 9, 18, 10], Z[22, 9, 13, 12]], 
 315}
{{1, -4}, PD[Y[1, 19, 2, 20], Y[2, 21, 3, 20], X[8, 4, 1, 3], 
  Z[4, 11, 5, 12], Z[5, 13, 6, 12], Z[6, 13, 7, 14], Z[7, 11, 8, 10], 
  Z[21, 15, 22, 16], X[18, 15, 19, 14], Z[17, 9, 18, 10], Z[22, 9, 17, 16]], 
 316}
{{1, -4}, PD[X[1, 6, 2, 7], Y[2, 18, 3, 19], Y[3, 20, 4, 19], 
  Y[4, 20, 5, 21], Y[5, 18, 6, 17], Z[7, 9, 8, 10], Z[8, 11, 1, 10], 
  Z[21, 12, 22, 13], X[11, 16, 12, 17], Z[15, 14, 16, 9], Z[22, 14, 15, 13]], 
 317}
{{1, -4}, PD[Y[1, 12, 2, 13], Y[2, 9, 3, 10], Y[3, 11, 4, 10], 
  Y[4, 16, 5, 15], Y[5, 16, 6, 17], Y[6, 18, 7, 17], Y[7, 18, 8, 19], 
  X[8, 11, 9, 12], Z[13, 21, 14, 20], Z[14, 21, 15, 22], X[19, 1, 20, 22]], 
 318}
{{1, -4}, PD[Y[1, 12, 2, 13], Y[2, 14, 3, 13], X[3, 7, 4, 6], 
  Z[4, 21, 5, 22], Y[22, 5, 1, 6], Z[7, 18, 8, 19], Z[8, 20, 9, 19], 
  Z[9, 20, 10, 21], Z[10, 15, 11, 16], Z[11, 17, 12, 16], X[14, 17, 15, 18]], 
 319}
{{1, -6}, PD[X[1, 8, 2, 9], X[9, 2, 10, 3], Y[3, 12, 4, 13], Y[4, 12, 5, 11], 
  Y[5, 10, 6, 11], Y[6, 20, 7, 19], Y[7, 20, 8, 21], Z[13, 15, 14, 16], 
  Z[14, 17, 1, 16], Z[21, 17, 22, 18], Z[22, 15, 19, 18]], 320}
{{1, -4}, PD[Y[1, 15, 2, 14], X[2, 6, 3, 5], Z[3, 10, 4, 11], 
  Z[4, 12, 5, 11], Z[6, 18, 7, 19], Z[7, 18, 8, 17], Z[8, 22, 9, 17], 
  X[9, 20, 10, 19], Y[12, 13, 1, 14], Y[20, 16, 21, 13], Y[21, 16, 22, 15]], 
 321}
{{1, -2}, PD[X[1, 6, 2, 7], Y[2, 15, 3, 16], Y[3, 15, 4, 14], 
  Y[4, 13, 5, 14], Y[5, 13, 6, 12], Z[7, 21, 8, 20], Z[8, 19, 9, 20], 
  Z[9, 19, 10, 18], Z[10, 17, 11, 18], Y[22, 12, 1, 11], X[16, 22, 17, 21]], 
 322}
{{1, -4}, PD[X[1, 11, 2, 10], Y[2, 13, 3, 14], Y[3, 13, 4, 12], 
  Y[4, 11, 5, 12], X[5, 1, 6, 16], Z[6, 17, 7, 18], Z[7, 17, 8, 22], 
  Z[8, 21, 9, 22], Z[9, 21, 10, 20], Z[14, 19, 15, 20], Z[15, 19, 16, 18]], 
 323}
{{1, -2}, PD[X[1, 19, 2, 20], Y[2, 17, 3, 16], Y[3, 17, 4, 18], 
  Y[4, 19, 5, 18], Z[12, 5, 1, 6], Y[6, 14, 7, 15], Y[7, 14, 8, 13], 
  Y[8, 22, 9, 13], Y[9, 22, 10, 21], Y[10, 20, 11, 21], X[15, 11, 16, 12]], 
 324}
{{1, -4}, PD[Y[1, 14, 2, 15], Y[2, 16, 3, 15], Y[3, 16, 4, 17], 
  Y[4, 18, 5, 17], Y[5, 13, 6, 12], Y[6, 11, 7, 12], X[22, 8, 1, 7], 
  Z[8, 20, 9, 19], Z[9, 20, 10, 21], Z[10, 22, 11, 21], X[13, 18, 14, 19]], 
 325}
{{1, -4}, PD[Y[1, 14, 2, 15], Y[2, 16, 3, 15], Y[3, 16, 4, 17], 
  Y[4, 18, 5, 17], Y[5, 13, 6, 12], Y[6, 11, 7, 12], X[22, 8, 1, 7], 
  Z[8, 20, 9, 19], Z[9, 20, 10, 21], Z[10, 22, 11, 21], X[18, 14, 19, 13]], 
 326}
{{1, -4}, PD[Y[1, 21, 2, 20], X[2, 10, 3, 9], Y[3, 14, 4, 15], 
  Y[4, 14, 5, 13], Y[5, 22, 6, 13], Y[6, 18, 7, 17], Y[7, 16, 8, 17], 
  Y[8, 16, 9, 15], X[10, 21, 11, 22], Y[11, 19, 12, 18], Y[12, 19, 1, 20]], 
 327}
{{1, -4}, PD[X[1, 20, 2, 21], Y[2, 18, 3, 17], Y[3, 18, 4, 19], 
  Y[4, 20, 5, 19], Z[14, 5, 1, 6], Y[6, 13, 7, 14], Y[7, 13, 8, 12], 
  Y[8, 15, 9, 16], Y[9, 15, 10, 22], Y[10, 21, 11, 22], X[11, 17, 12, 16]], 
 328}
{{1, -4}, PD[X[1, 20, 2, 21], Y[2, 18, 3, 17], Y[3, 18, 4, 19], 
  Y[4, 20, 5, 19], Z[14, 5, 1, 6], Y[6, 13, 7, 14], Y[7, 13, 8, 12], 
  Y[8, 15, 9, 16], Y[9, 15, 10, 22], Y[10, 21, 11, 22], X[16, 11, 17, 12]], 
 329}
{{1, -2}, PD[Y[1, 12, 2, 13], Y[2, 19, 3, 20], Y[3, 19, 4, 18], 
  Y[4, 17, 5, 18], Y[5, 17, 6, 16], Y[6, 15, 7, 16], Y[7, 15, 8, 14], 
  X[8, 12, 9, 11], Y[22, 9, 1, 10], Z[10, 21, 11, 22], X[13, 20, 14, 21]], 
 330}
{{1, -4}, PD[X[1, 9, 2, 8], Y[2, 15, 3, 16], Y[3, 15, 4, 14], 
  Y[4, 13, 5, 14], Y[5, 13, 6, 12], Y[6, 11, 7, 12], X[7, 17, 8, 16], 
  Z[9, 21, 10, 20], Z[10, 19, 11, 20], Z[17, 19, 18, 22], Z[18, 21, 1, 22]], 
 331}
{{1, -4}, PD[X[1, 7, 2, 6], Y[2, 13, 3, 14], Y[3, 13, 4, 12], 
  Y[4, 11, 5, 12], X[5, 15, 6, 14], Z[7, 19, 8, 18], Z[8, 17, 9, 18], 
  Z[9, 17, 10, 22], Z[10, 21, 11, 22], Z[15, 21, 16, 20], Z[16, 19, 1, 20]], 
 332}
{{1, -4}, PD[X[1, 18, 2, 19], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 16, 5, 15], Y[5, 16, 6, 17], Y[6, 18, 7, 17], Z[22, 7, 1, 8], 
  Y[8, 21, 9, 22], X[9, 12, 10, 13], Y[10, 20, 11, 19], Y[11, 20, 12, 21]], 
 333}
{{1, -4}, PD[X[1, 18, 2, 19], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 16, 5, 15], Y[5, 16, 6, 17], Y[6, 18, 7, 17], Z[22, 7, 1, 8], 
  Y[8, 21, 9, 22], X[12, 10, 13, 9], Y[10, 20, 11, 19], Y[11, 20, 12, 21]], 
 334}
{{1, -4}, PD[Y[1, 12, 2, 13], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 19, 5, 20], Y[5, 19, 6, 18], Y[6, 17, 7, 18], Y[7, 17, 8, 16], 
  X[8, 12, 9, 11], Y[22, 9, 1, 10], Z[10, 21, 11, 22], X[15, 20, 16, 21]], 
 335}
{{1, -4}, PD[Y[1, 12, 2, 13], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 19, 5, 20], Y[5, 19, 6, 18], Y[6, 17, 7, 18], Y[7, 17, 8, 16], 
  X[8, 12, 9, 11], Y[22, 9, 1, 10], Z[10, 21, 11, 22], X[20, 16, 21, 15]], 
 336}
{{1, -4}, PD[Y[1, 13, 2, 12], Y[2, 11, 3, 12], Y[3, 11, 4, 10], 
  Y[4, 9, 5, 10], X[5, 20, 6, 21], Z[6, 18, 7, 17], Z[7, 18, 8, 19], 
  Z[8, 20, 9, 19], X[13, 16, 14, 17], Z[14, 22, 15, 21], Y[22, 16, 1, 15]], 
 337}
{{1, -4}, PD[Y[1, 13, 2, 12], Y[2, 11, 3, 12], Y[3, 11, 4, 10], 
  Y[4, 9, 5, 10], X[5, 20, 6, 21], Z[6, 18, 7, 17], Z[7, 18, 8, 19], 
  Z[8, 20, 9, 19], X[16, 14, 17, 13], Z[14, 22, 15, 21], Y[22, 16, 1, 15]], 
 338}
{{1, -4}, PD[Y[1, 14, 2, 15], Y[2, 14, 3, 13], Y[3, 12, 4, 13], 
  Y[4, 17, 5, 18], Y[5, 19, 6, 18], Y[6, 19, 7, 20], Y[7, 17, 8, 16], 
  X[8, 12, 9, 11], Y[22, 9, 1, 10], Z[10, 21, 11, 22], X[15, 20, 16, 21]], 
 339}
{{1, -4}, PD[X[1, 6, 2, 7], Y[2, 15, 3, 16], Y[3, 13, 4, 12], 
  Y[4, 13, 5, 14], Y[5, 15, 6, 14], Z[7, 21, 8, 20], Z[8, 19, 9, 20], 
  Z[9, 19, 10, 18], Z[10, 17, 11, 18], Y[22, 12, 1, 11], X[16, 22, 17, 21]], 
 340}
{{1, -4}, PD[X[1, 6, 2, 7], Y[2, 15, 3, 16], Y[3, 13, 4, 12], 
  Y[4, 13, 5, 14], Y[5, 15, 6, 14], Z[7, 21, 8, 20], Z[8, 19, 9, 20], 
  Z[9, 19, 10, 18], Z[10, 17, 11, 18], Y[22, 12, 1, 11], X[21, 16, 22, 17]], 
 341}
{{1, -5}, PD[Y[1, 10, 2, 11], Y[2, 10, 3, 9], Y[3, 12, 4, 13], 
  X[4, 20, 5, 19], Y[5, 16, 6, 17], Y[6, 18, 7, 17], Y[7, 18, 8, 19], 
  X[8, 14, 9, 13], Y[22, 12, 1, 11], Z[14, 21, 15, 22], Z[15, 21, 16, 20]], 
 342}
{{1, -5}, PD[Y[1, 10, 2, 11], Y[2, 10, 3, 9], Y[3, 12, 4, 13], 
  X[4, 20, 5, 19], Y[5, 16, 6, 17], Y[6, 18, 7, 17], Y[7, 18, 8, 19], 
  X[13, 8, 14, 9], Y[22, 12, 1, 11], Z[14, 21, 15, 22], Z[15, 21, 16, 20]], 
 343}
{{1, -4}, PD[Y[1, 18, 2, 19], Y[2, 18, 3, 17], X[3, 20, 4, 21], 
  Y[4, 11, 5, 12], Y[5, 15, 6, 14], Y[6, 13, 7, 14], Y[7, 13, 8, 12], 
  Y[8, 22, 9, 21], Y[9, 22, 10, 17], X[10, 15, 11, 16], Y[16, 20, 1, 19]], 
 344}
{{1, -4}, PD[Y[1, 19, 2, 20], X[2, 17, 3, 16], Y[3, 14, 4, 13], 
  Y[4, 12, 5, 13], Y[5, 12, 6, 11], X[14, 7, 15, 6], Y[7, 17, 8, 18], 
  Y[8, 19, 9, 18], Y[9, 21, 10, 22], Y[10, 21, 1, 20], Y[15, 22, 16, 11]], 
 345}
{{1, -4}, PD[Y[1, 19, 2, 20], X[2, 17, 3, 16], Y[3, 14, 4, 13], 
  Y[4, 12, 5, 13], Y[5, 12, 6, 11], Y[6, 14, 7, 15], Y[7, 17, 8, 18], 
  Y[8, 19, 9, 18], Y[9, 21, 10, 22], Y[10, 21, 1, 20], X[22, 16, 11, 15]], 
 346}
{{1, -5}, PD[Y[1, 12, 2, 13], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 17, 5, 18], Y[5, 19, 6, 18], Y[6, 19, 7, 20], Y[7, 17, 8, 16], 
  X[8, 12, 9, 11], Y[22, 9, 1, 10], Z[10, 21, 11, 22], X[15, 20, 16, 21]], 
 347}
{{1, -5}, PD[Y[1, 12, 2, 13], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 17, 5, 18], Y[5, 19, 6, 18], Y[6, 19, 7, 20], Y[7, 17, 8, 16], 
  X[8, 12, 9, 11], Y[22, 9, 1, 10], Z[10, 21, 11, 22], X[20, 16, 21, 15]], 
 348}
{{1, -4}, PD[Y[1, 12, 2, 13], Y[2, 15, 3, 16], Y[3, 17, 4, 16], 
  Y[4, 17, 5, 18], Y[5, 19, 6, 18], Y[6, 19, 7, 20], Y[7, 15, 8, 14], 
  X[8, 12, 9, 11], Y[22, 9, 1, 10], Z[10, 21, 11, 22], X[13, 20, 14, 21]], 
 349}
{{1, -4}, PD[Y[1, 12, 2, 13], Y[2, 15, 3, 16], Y[3, 17, 4, 16], 
  Y[4, 17, 5, 18], Y[5, 19, 6, 18], Y[6, 19, 7, 20], Y[7, 15, 8, 14], 
  X[8, 12, 9, 11], Y[22, 9, 1, 10], Z[10, 21, 11, 22], X[20, 14, 21, 13]], 
 350}
{{1, -5}, PD[Y[1, 16, 2, 15], Y[2, 19, 3, 18], Y[3, 17, 4, 18], 
  Y[4, 17, 5, 22], Y[5, 21, 6, 22], X[6, 14, 7, 15], Y[7, 9, 8, 10], 
  Y[8, 11, 1, 10], Z[20, 14, 21, 13], Z[19, 12, 20, 13], X[11, 9, 12, 16]], 
 351}
{{1, -5}, PD[Y[1, 16, 2, 15], Y[2, 19, 3, 18], Y[3, 17, 4, 18], 
  Y[4, 17, 5, 22], Y[5, 21, 6, 22], X[6, 14, 7, 15], Y[7, 9, 8, 10], 
  Y[8, 11, 1, 10], Z[20, 14, 21, 13], Z[19, 12, 20, 13], X[16, 11, 9, 12]], 
 352}
{{1, -5}, PD[Y[1, 12, 2, 13], Y[2, 17, 3, 18], Y[3, 19, 4, 18], 
  Y[4, 19, 5, 20], Y[5, 15, 6, 14], Y[6, 15, 7, 16], Y[7, 17, 8, 16], 
  X[8, 12, 9, 11], Y[22, 9, 1, 10], Z[10, 21, 11, 22], X[13, 20, 14, 21]], 
 353}
{{1, -5}, PD[Y[1, 12, 2, 13], Y[2, 17, 3, 18], Y[3, 19, 4, 18], 
  Y[4, 19, 5, 20], Y[5, 15, 6, 14], Y[6, 15, 7, 16], Y[7, 17, 8, 16], 
  X[8, 12, 9, 11], Y[22, 9, 1, 10], Z[10, 21, 11, 22], X[20, 14, 21, 13]], 
 354}
{{1, -4}, PD[X[1, 19, 2, 18], Y[2, 16, 3, 15], Y[3, 12, 4, 13], 
  Y[4, 14, 5, 13], Y[5, 14, 6, 15], Y[6, 17, 7, 18], Y[7, 20, 8, 21], 
  Y[8, 22, 9, 21], Z[22, 10, 1, 9], Y[10, 20, 11, 19], X[11, 17, 12, 16]], 
 355}
{{1, -4}, PD[X[1, 19, 2, 18], Y[2, 16, 3, 15], Y[3, 12, 4, 13], 
  Y[4, 14, 5, 13], Y[5, 14, 6, 15], Y[6, 17, 7, 18], Y[7, 20, 8, 21], 
  Y[8, 22, 9, 21], Z[22, 10, 1, 9], Y[10, 20, 11, 19], X[16, 11, 17, 12]], 
 356}
{{1, -6}, PD[Y[1, 20, 2, 19], Y[2, 17, 3, 16], X[3, 9, 4, 10], 
  Y[4, 13, 5, 12], Y[5, 11, 6, 12], Y[6, 11, 7, 10], Y[7, 15, 8, 16], 
  Y[8, 18, 1, 19], Y[21, 15, 22, 14], X[20, 18, 21, 17], Y[22, 13, 9, 14]], 
 357}
{{1, -6}, PD[Y[1, 20, 2, 19], Y[2, 17, 3, 16], X[3, 9, 4, 10], 
  Y[4, 13, 5, 12], Y[5, 11, 6, 12], Y[6, 11, 7, 10], Y[7, 15, 8, 16], 
  Y[8, 18, 1, 19], Y[21, 15, 22, 14], X[17, 20, 18, 21], Y[22, 13, 9, 14]], 
 358}
{{1, -5}, PD[Y[1, 11, 2, 10], X[2, 21, 3, 20], Y[3, 18, 4, 17], 
  Y[4, 14, 5, 15], Y[5, 16, 6, 15], Y[6, 16, 7, 17], Y[7, 19, 8, 20], 
  Y[8, 9, 1, 10], Y[21, 11, 22, 12], X[18, 13, 19, 14], Y[22, 9, 13, 12]], 
 359}
{{1, -5}, PD[Y[1, 11, 2, 10], X[2, 21, 3, 20], Y[3, 18, 4, 17], 
  Y[4, 14, 5, 15], Y[5, 16, 6, 15], Y[6, 16, 7, 17], Y[7, 19, 8, 20], 
  Y[8, 9, 1, 10], Y[21, 11, 22, 12], X[13, 19, 14, 18], Y[22, 9, 13, 12]], 
 360}
{{1, -5}, PD[Y[1, 16, 2, 15], Y[2, 21, 3, 20], Y[3, 17, 4, 18], 
  Y[4, 19, 5, 18], Y[5, 19, 6, 20], X[6, 14, 7, 15], Y[7, 9, 8, 10], 
  Y[8, 11, 1, 10], Z[21, 12, 22, 13], Z[22, 14, 17, 13], X[16, 11, 9, 12]], 
 361}
{{1, -4}, PD[Y[1, 11, 2, 10], X[2, 8, 3, 7], Z[3, 16, 4, 17], 
  Z[4, 18, 5, 17], Z[5, 18, 6, 19], Z[6, 20, 7, 19], Z[8, 15, 9, 16], 
  Z[9, 21, 10, 20], X[11, 14, 12, 15], Z[12, 22, 13, 21], Y[22, 14, 1, 13]], 
 362}
{{1, -6}, PD[Y[1, 11, 2, 10], X[2, 8, 3, 7], Z[3, 18, 4, 19], 
  Z[4, 18, 5, 17], Z[5, 16, 6, 17], Z[6, 20, 7, 19], Z[8, 15, 9, 16], 
  Z[9, 21, 10, 20], X[11, 14, 12, 15], Z[12, 22, 13, 21], Y[22, 14, 1, 13]], 
 363}
{{1, -6}, PD[Y[1, 11, 2, 10], X[2, 8, 3, 7], Z[3, 18, 4, 19], 
  Z[4, 18, 5, 17], Z[5, 16, 6, 17], Z[6, 20, 7, 19], Z[8, 15, 9, 16], 
  Z[9, 21, 10, 20], X[14, 12, 15, 11], Z[12, 22, 13, 21], Y[22, 14, 1, 13]], 
 364}
{{1, -6}, PD[Y[1, 22, 2, 21], Y[2, 19, 3, 18], Y[3, 16, 4, 15], 
  Y[4, 14, 5, 15], Y[5, 17, 6, 18], Y[6, 20, 7, 21], Y[7, 9, 8, 10], 
  Y[8, 11, 1, 10], X[11, 9, 12, 22], Y[12, 20, 13, 19], X[16, 13, 17, 14]], 
 365}
{{1, -7}, PD[Y[1, 10, 2, 11], X[2, 13, 3, 14], Y[3, 20, 4, 21], 
  Y[4, 20, 5, 19], Y[5, 13, 6, 12], X[6, 10, 7, 9], Y[18, 7, 1, 8], 
  Z[8, 17, 9, 18], Z[11, 16, 12, 17], Y[14, 21, 15, 22], Y[15, 19, 16, 22]], 
 366}
{{1, -7}, PD[Y[1, 10, 2, 11], X[2, 13, 3, 14], Y[3, 20, 4, 21], 
  Y[4, 20, 5, 19], Y[5, 13, 6, 12], X[9, 6, 10, 7], Y[18, 7, 1, 8], 
  Z[8, 17, 9, 18], Z[11, 16, 12, 17], Y[14, 21, 15, 22], Y[15, 19, 16, 22]], 
 367}
{{1, -7}, PD[Y[1, 17, 2, 16], Y[2, 14, 3, 13], Y[3, 12, 4, 13], 
  Y[4, 9, 5, 10], Y[5, 11, 6, 10], Y[6, 15, 7, 16], Y[7, 18, 8, 19], 
  Y[8, 20, 1, 19], X[11, 9, 12, 22], Z[14, 21, 15, 22], X[17, 20, 18, 21]], 
 368}
{{1, -7}, PD[Y[1, 17, 2, 16], Y[2, 14, 3, 13], Y[3, 12, 4, 13], 
  Y[4, 9, 5, 10], Y[5, 11, 6, 10], Y[6, 15, 7, 16], Y[7, 18, 8, 19], 
  Y[8, 20, 1, 19], X[11, 9, 12, 22], Z[14, 21, 15, 22], X[20, 18, 21, 17]], 
 369}
{{1, -5}, PD[Y[1, 11, 2, 10], X[2, 8, 3, 7], Z[3, 16, 4, 17], 
  Z[4, 20, 5, 19], Z[5, 18, 6, 19], Z[6, 18, 7, 17], Z[8, 15, 9, 16], 
  Z[9, 21, 10, 20], X[11, 14, 12, 15], Z[12, 22, 13, 21], Y[22, 14, 1, 13]], 
 370}
{{1, -5}, PD[Y[1, 11, 2, 10], Y[2, 8, 3, 7], X[3, 16, 4, 17], 
  Z[4, 20, 5, 19], Z[5, 18, 6, 19], Z[6, 18, 7, 17], Z[8, 15, 9, 16], 
  Z[9, 21, 10, 20], X[14, 12, 15, 11], Z[12, 22, 13, 21], Y[22, 14, 1, 13]], 
 371}
{{1, -6}, PD[Y[1, 11, 2, 10], X[2, 6, 3, 5], Z[3, 16, 4, 17], 
  Z[4, 18, 5, 17], Z[6, 15, 7, 16], Z[7, 19, 8, 18], Z[8, 19, 9, 20], 
  Z[9, 21, 10, 20], X[11, 14, 12, 15], Z[12, 22, 13, 21], Y[22, 14, 1, 13]], 
 372}
{{1, -6}, PD[Y[1, 11, 2, 10], X[2, 6, 3, 5], Z[3, 16, 4, 17], 
  Z[4, 18, 5, 17], Z[6, 15, 7, 16], Z[7, 19, 8, 18], Z[8, 19, 9, 20], 
  Z[9, 21, 10, 20], X[14, 12, 15, 11], Z[12, 22, 13, 21], Y[22, 14, 1, 13]], 
 373}
{{1, -6}, PD[Y[1, 11, 2, 10], Y[2, 11, 3, 12], X[3, 6, 4, 7], 
  Z[4, 22, 5, 21], Y[22, 6, 1, 5], Z[7, 17, 8, 16], Z[8, 17, 9, 18], 
  Z[9, 21, 10, 20], X[12, 16, 13, 15], Z[13, 18, 14, 19], Z[14, 20, 15, 19]], 
 374}
{{1, -7}, PD[Y[1, 13, 2, 12], X[2, 6, 3, 5], Y[3, 8, 4, 9], Y[4, 10, 5, 9], 
  Z[6, 17, 7, 18], Z[7, 19, 8, 18], Z[10, 19, 11, 20], Z[11, 21, 12, 20], 
  X[13, 16, 14, 17], Z[14, 22, 15, 21], Y[22, 16, 1, 15]], 375}
{{1, -7}, PD[Y[1, 13, 2, 12], X[2, 6, 3, 5], Y[3, 8, 4, 9], Y[4, 10, 5, 9], 
  Z[6, 17, 7, 18], Z[7, 19, 8, 18], Z[10, 19, 11, 20], Z[11, 21, 12, 20], 
  X[16, 14, 17, 13], Z[14, 22, 15, 21], Y[22, 16, 1, 15]], 376}
{{1, -5}, PD[Y[1, 11, 2, 10], X[2, 6, 3, 5], Z[3, 18, 4, 19], 
  Z[4, 20, 5, 19], Z[6, 15, 7, 16], Z[7, 17, 8, 16], Z[8, 17, 9, 18], 
  Z[9, 21, 10, 20], X[11, 14, 12, 15], Z[12, 22, 13, 21], Y[22, 14, 1, 13]], 
 377}
{{1, -6}, PD[Y[1, 12, 2, 13], Y[2, 15, 3, 16], Y[3, 17, 4, 16], 
  Y[4, 19, 5, 20], Y[5, 19, 6, 18], Y[6, 17, 7, 18], Y[7, 15, 8, 14], 
  X[8, 12, 9, 11], Y[22, 9, 1, 10], Z[10, 21, 11, 22], X[13, 20, 14, 21]], 
 378}
{{1, -6}, PD[Y[1, 12, 2, 13], Y[2, 15, 3, 16], Y[3, 17, 4, 16], 
  Y[4, 19, 5, 20], Y[5, 19, 6, 18], Y[6, 17, 7, 18], Y[7, 15, 8, 14], 
  X[8, 12, 9, 11], Y[22, 9, 1, 10], Z[10, 21, 11, 22], X[20, 14, 21, 13]], 
 379}
{{1, -4}, PD[Y[1, 11, 2, 10], X[2, 6, 3, 5], Z[3, 16, 4, 17], 
  Z[4, 18, 5, 17], Z[6, 15, 7, 16], Z[7, 21, 8, 20], Z[8, 19, 9, 20], 
  Z[9, 19, 10, 18], X[11, 14, 12, 15], Z[12, 22, 13, 21], Y[22, 14, 1, 13]], 
 380}
{{1, -6}, PD[Y[1, 17, 2, 18], X[2, 8, 3, 7], Y[3, 20, 4, 21], 
  Y[4, 20, 5, 19], X[5, 10, 6, 11], Z[6, 14, 7, 13], Y[8, 17, 9, 16], 
  Y[9, 15, 10, 16], Y[11, 22, 12, 19], Y[12, 22, 13, 21], Y[14, 15, 1, 18]], 
 381}
{{1, -6}, PD[Y[1, 17, 2, 18], X[2, 8, 3, 7], Y[3, 20, 4, 21], 
  Y[4, 20, 5, 19], X[10, 6, 11, 5], Z[6, 14, 7, 13], Y[8, 17, 9, 16], 
  Y[9, 15, 10, 16], Y[11, 22, 12, 19], Y[12, 22, 13, 21], Y[14, 15, 1, 18]], 
 382}
{{1, -6}, PD[Y[1, 18, 2, 17], Y[2, 20, 3, 21], Y[3, 20, 4, 19], 
  Y[4, 14, 5, 15], Y[5, 16, 6, 15], Y[6, 22, 7, 19], Y[7, 22, 8, 21], 
  X[8, 16, 9, 17], Y[9, 11, 10, 12], Y[10, 13, 1, 12], X[18, 13, 11, 14]], 
 383}
{{1, -6}, PD[Y[1, 13, 2, 12], Y[2, 11, 3, 12], Y[3, 11, 4, 10], 
  X[4, 8, 5, 7], Z[5, 18, 6, 19], Z[6, 20, 7, 19], Z[8, 17, 9, 18], 
  Z[9, 21, 10, 20], X[13, 16, 14, 17], Z[14, 22, 15, 21], Y[22, 16, 1, 15]], 
 384}
{{1, -6}, PD[Y[1, 13, 2, 12], Y[2, 11, 3, 12], Y[3, 11, 4, 10], 
  X[4, 8, 5, 7], Z[5, 18, 6, 19], Z[6, 20, 7, 19], Z[8, 17, 9, 18], 
  Z[9, 21, 10, 20], X[16, 14, 17, 13], Z[14, 22, 15, 21], Y[22, 16, 1, 15]], 
 385}
{{1, -6}, PD[Y[1, 19, 2, 18], Y[2, 17, 3, 18], Y[3, 17, 4, 16], 
  X[4, 19, 5, 20], Y[5, 12, 6, 13], X[6, 10, 7, 9], Y[7, 15, 8, 14], 
  Y[8, 13, 9, 14], Z[10, 22, 11, 21], Y[22, 12, 1, 11], Z[15, 21, 16, 20]], 
 386}
{{1, -6}, PD[Y[1, 19, 2, 18], Y[2, 17, 3, 18], Y[3, 17, 4, 16], 
  X[4, 19, 5, 20], Y[5, 12, 6, 13], X[9, 6, 10, 7], Y[7, 15, 8, 14], 
  Y[8, 13, 9, 14], Z[10, 22, 11, 21], Y[22, 12, 1, 11], Z[15, 21, 16, 20]], 
 387}
{{1, -6}, PD[Y[1, 19, 2, 18], Y[2, 17, 3, 18], Y[3, 17, 4, 16], 
  Y[4, 19, 5, 20], Y[5, 12, 6, 13], X[6, 10, 7, 9], Y[7, 15, 8, 14], 
  Y[8, 13, 9, 14], Z[10, 22, 11, 21], Y[22, 12, 1, 11], X[15, 21, 16, 20]], 
 388}
{{1, -6}, PD[Y[1, 19, 2, 18], Y[2, 17, 3, 18], Y[3, 17, 4, 16], 
  Y[4, 19, 5, 20], Y[5, 12, 6, 13], X[6, 10, 7, 9], Y[7, 15, 8, 14], 
  Y[8, 13, 9, 14], Z[10, 22, 11, 21], Y[22, 12, 1, 11], X[20, 15, 21, 16]], 
 389}
{{1, -5}, PD[Y[1, 8, 2, 9], Y[2, 14, 3, 13], Y[3, 14, 4, 15], X[4, 8, 5, 7], 
  Y[5, 17, 6, 16], Y[6, 15, 7, 16], Z[9, 21, 10, 20], Z[10, 19, 11, 20], 
  Z[11, 19, 12, 18], Z[12, 21, 13, 22], X[22, 17, 1, 18]], 390}
{{1, -5}, PD[Y[1, 8, 2, 9], Y[2, 14, 3, 13], Y[3, 14, 4, 15], X[4, 8, 5, 7], 
  Y[5, 17, 6, 16], Y[6, 15, 7, 16], Z[9, 21, 10, 20], Z[10, 19, 11, 20], 
  Z[11, 19, 12, 18], Z[12, 21, 13, 22], X[17, 1, 18, 22]], 391}
{{1, -5}, PD[X[1, 19, 2, 18], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 16, 5, 15], X[5, 12, 6, 13], Y[6, 17, 7, 18], Y[7, 20, 8, 21], 
  Y[8, 22, 9, 21], Z[22, 10, 1, 9], Y[10, 20, 11, 19], Y[11, 17, 12, 16]], 
 392}
{{1, -5}, PD[X[1, 19, 2, 18], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 16, 5, 15], X[12, 6, 13, 5], Y[6, 17, 7, 18], Y[7, 20, 8, 21], 
  Y[8, 22, 9, 21], Z[22, 10, 1, 9], Y[10, 20, 11, 19], Y[11, 17, 12, 16]], 
 393}
{{1, -5}, PD[X[1, 19, 2, 18], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 16, 5, 15], Y[5, 12, 6, 13], Y[6, 17, 7, 18], Y[7, 20, 8, 21], 
  Y[8, 22, 9, 21], Z[22, 10, 1, 9], Y[10, 20, 11, 19], X[11, 17, 12, 16]], 
 394}
{{1, -5}, PD[X[1, 19, 2, 18], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 16, 5, 15], Y[5, 12, 6, 13], Y[6, 17, 7, 18], Y[7, 20, 8, 21], 
  Y[8, 22, 9, 21], Z[22, 10, 1, 9], Y[10, 20, 11, 19], X[16, 11, 17, 12]], 
 395}
{{1, -6}, PD[Y[1, 21, 2, 22], X[2, 15, 3, 16], Z[3, 10, 4, 11], 
  Z[4, 10, 5, 9], Z[5, 13, 6, 12], Z[6, 18, 7, 17], Z[7, 16, 8, 17], 
  X[8, 11, 9, 12], Y[13, 20, 14, 19], Y[14, 20, 15, 21], Y[18, 19, 1, 22]], 
 396}
{{1, -6}, PD[Y[1, 21, 2, 22], X[2, 15, 3, 16], Z[3, 10, 4, 11], 
  Z[4, 10, 5, 9], Z[5, 13, 6, 12], Z[6, 18, 7, 17], Z[7, 16, 8, 17], 
  X[11, 9, 12, 8], Y[13, 20, 14, 19], Y[14, 20, 15, 21], Y[18, 19, 1, 22]], 
 397}
{{1, -6}, PD[Y[1, 20, 2, 19], Y[2, 10, 3, 11], Y[3, 12, 4, 11], 
  Y[4, 9, 5, 8], Y[5, 7, 6, 8], Y[6, 18, 1, 19], Z[21, 17, 22, 16], 
  Z[20, 14, 21, 13], X[17, 14, 18, 15], Z[22, 15, 7, 16], X[12, 10, 13, 9]], 
 398}
{{1, -6}, PD[Y[1, 20, 2, 19], Y[2, 10, 3, 11], Y[3, 12, 4, 11], 
  Y[4, 9, 5, 8], Y[5, 7, 6, 8], Y[6, 18, 1, 19], Z[21, 17, 22, 16], 
  Z[20, 14, 21, 13], X[17, 14, 18, 15], Z[22, 15, 7, 16], X[9, 12, 10, 13]], 
 399}
{{1, -6}, PD[Y[1, 8, 2, 9], Y[2, 15, 3, 16], Y[3, 15, 4, 14], X[4, 8, 5, 7], 
  Y[5, 12, 6, 13], Y[6, 14, 7, 13], Z[9, 19, 10, 20], Z[10, 21, 11, 20], 
  X[18, 12, 1, 11], Z[16, 22, 17, 19], Z[17, 22, 18, 21]], 400}
{{1, -6}, PD[Y[1, 8, 2, 9], Y[2, 15, 3, 16], Y[3, 15, 4, 14], X[4, 8, 5, 7], 
  Y[5, 12, 6, 13], Y[6, 14, 7, 13], Z[9, 19, 10, 20], Z[10, 21, 11, 20], 
  X[11, 18, 12, 1], Z[16, 22, 17, 19], Z[17, 22, 18, 21]], 401}
{{1, -6}, PD[Y[1, 16, 2, 15], Y[2, 19, 3, 18], Y[3, 19, 4, 20], 
  Y[4, 21, 5, 20], Y[5, 17, 6, 18], X[6, 14, 7, 15], Y[7, 9, 8, 10], 
  Y[8, 11, 1, 10], Z[21, 12, 22, 13], Z[22, 14, 17, 13], X[11, 9, 12, 16]], 
 402}
{{1, -6}, PD[Y[1, 16, 2, 15], Y[2, 19, 3, 18], Y[3, 19, 4, 20], 
  Y[4, 21, 5, 20], Y[5, 17, 6, 18], X[6, 14, 7, 15], Y[7, 9, 8, 10], 
  Y[8, 11, 1, 10], Z[21, 12, 22, 13], Z[22, 14, 17, 13], X[16, 11, 9, 12]], 
 403}
{{1, -7}, PD[Y[1, 15, 2, 14], Y[2, 12, 3, 11], X[3, 6, 4, 7], 
  Z[4, 19, 5, 20], Z[5, 19, 6, 18], Z[7, 20, 8, 21], Z[8, 18, 9, 17], 
  Z[9, 16, 10, 17], Z[10, 22, 11, 21], X[12, 15, 13, 16], Y[22, 13, 1, 14]], 
 404}
{{1, -7}, PD[Y[1, 15, 2, 14], Y[2, 12, 3, 11], X[3, 6, 4, 7], 
  Z[4, 19, 5, 20], Z[5, 19, 6, 18], Z[7, 20, 8, 21], Z[8, 18, 9, 17], 
  Z[9, 16, 10, 17], Z[10, 22, 11, 21], X[15, 13, 16, 12], Y[22, 13, 1, 14]], 
 405}
{{1, -6}, PD[Y[1, 13, 2, 12], X[2, 5, 3, 6], Y[3, 9, 4, 8], Y[4, 9, 5, 10], 
  Z[6, 19, 7, 20], Z[7, 19, 8, 18], Z[10, 17, 11, 18], Z[11, 21, 12, 20], 
  X[13, 16, 14, 17], Z[14, 22, 15, 21], Y[22, 16, 1, 15]], 406}
{{1, -6}, PD[X[1, 19, 2, 20], Y[2, 14, 3, 15], Y[3, 14, 4, 13], 
  Y[4, 22, 5, 13], X[5, 16, 6, 15], Y[6, 21, 7, 20], Y[7, 9, 8, 10], 
  Y[8, 11, 1, 10], Y[16, 22, 17, 21], Y[17, 12, 18, 9], Y[18, 12, 19, 11]], 
 407}
{{1, -6}, PD[X[1, 19, 2, 20], Y[2, 14, 3, 15], Y[3, 14, 4, 13], 
  Y[4, 22, 5, 13], X[15, 5, 16, 6], Y[6, 21, 7, 20], Y[7, 9, 8, 10], 
  Y[8, 11, 1, 10], Y[16, 22, 17, 21], Y[17, 12, 18, 9], Y[18, 12, 19, 11]], 
 408}
{{1, -6}, PD[X[1, 19, 2, 20], Y[2, 14, 3, 15], Y[3, 14, 4, 13], 
  Y[4, 22, 5, 13], Y[5, 16, 6, 15], Y[6, 21, 7, 20], Y[7, 9, 8, 10], 
  Y[8, 11, 1, 10], X[16, 22, 17, 21], Y[17, 12, 18, 9], Y[18, 12, 19, 11]], 
 409}
{{1, -6}, PD[X[1, 19, 2, 20], Y[2, 14, 3, 15], Y[3, 14, 4, 13], 
  Y[4, 22, 5, 13], Y[5, 16, 6, 15], Y[6, 21, 7, 20], Y[7, 9, 8, 10], 
  Y[8, 11, 1, 10], X[21, 16, 22, 17], Y[17, 12, 18, 9], Y[18, 12, 19, 11]], 
 410}
{{1, -6}, PD[Y[1, 12, 2, 13], Y[2, 17, 3, 18], Y[3, 17, 4, 16], 
  Y[4, 15, 5, 16], Y[5, 19, 6, 18], Y[6, 19, 7, 20], Y[7, 15, 8, 14], 
  X[8, 12, 9, 11], Y[22, 9, 1, 10], Z[10, 21, 11, 22], X[13, 20, 14, 21]], 
 411}
{{1, -6}, PD[Y[1, 12, 2, 13], Y[2, 17, 3, 18], Y[3, 17, 4, 16], 
  Y[4, 15, 5, 16], Y[5, 19, 6, 18], Y[6, 19, 7, 20], Y[7, 15, 8, 14], 
  X[8, 12, 9, 11], Y[22, 9, 1, 10], Z[10, 21, 11, 22], X[20, 14, 21, 13]], 
 412}
{{1, -6}, PD[Y[1, 9, 2, 8], Y[2, 9, 3, 10], Y[3, 16, 4, 17], Y[4, 16, 5, 15], 
  Y[5, 14, 6, 15], Y[6, 18, 7, 17], X[7, 11, 8, 10], Z[11, 21, 12, 20], 
  Z[12, 19, 13, 20], Y[22, 14, 1, 13], X[18, 22, 19, 21]], 413}
{{1, -6}, PD[Y[1, 9, 2, 8], Y[2, 9, 3, 10], Y[3, 16, 4, 17], Y[4, 16, 5, 15], 
  Y[5, 14, 6, 15], Y[6, 18, 7, 17], X[7, 11, 8, 10], Z[11, 21, 12, 20], 
  Z[12, 19, 13, 20], Y[22, 14, 1, 13], X[21, 18, 22, 19]], 414}
{{1, -7}, PD[Y[1, 9, 2, 8], Y[2, 21, 3, 20], Y[3, 19, 4, 20], X[4, 7, 5, 8], 
  Z[5, 16, 6, 17], Z[6, 16, 7, 15], X[9, 12, 10, 13], Z[10, 18, 11, 17], 
  Y[18, 12, 1, 11], Y[13, 22, 14, 21], Y[14, 22, 15, 19]], 415}
{{1, -7}, PD[Y[1, 9, 2, 8], Y[2, 21, 3, 20], Y[3, 19, 4, 20], X[4, 7, 5, 8], 
  Z[5, 16, 6, 17], Z[6, 16, 7, 15], X[12, 10, 13, 9], Z[10, 18, 11, 17], 
  Y[18, 12, 1, 11], Y[13, 22, 14, 21], Y[14, 22, 15, 19]], 416}
{{1, -5}, PD[Y[1, 19, 2, 20], Y[2, 11, 3, 10], Y[3, 9, 4, 10], 
  Y[4, 21, 5, 20], Y[5, 18, 6, 17], Y[6, 16, 1, 17], Z[21, 12, 22, 13], 
  X[18, 15, 19, 16], Y[14, 8, 15, 7], Z[22, 14, 7, 13], X[11, 8, 12, 9]], 417}
{{1, -4}, PD[Y[1, 17, 2, 18], Y[2, 17, 3, 16], X[3, 6, 4, 7], 
  Z[4, 14, 5, 13], Y[14, 6, 1, 5], Y[7, 19, 8, 20], Y[8, 21, 9, 20], 
  Y[9, 15, 10, 16], Y[10, 15, 11, 22], Y[11, 21, 12, 22], X[12, 19, 13, 18]], 
 418}
{{1, -4}, PD[Y[1, 10, 2, 11], Y[2, 13, 3, 14], Y[3, 18, 4, 19], 
  Y[4, 20, 5, 19], Y[5, 20, 6, 21], Y[6, 18, 7, 17], Y[7, 16, 8, 17], 
  Y[8, 16, 9, 15], X[9, 13, 10, 12], Y[22, 12, 1, 11], X[14, 21, 15, 22]], 
 419}
{{1, -6}, PD[X[1, 18, 2, 19], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 18, 5, 17], Y[5, 16, 6, 17], Y[6, 16, 7, 15], Z[22, 7, 1, 8], 
  Y[8, 21, 9, 22], X[9, 12, 10, 13], Y[10, 20, 11, 19], Y[11, 20, 12, 21]], 
 420}
{{1, -6}, PD[X[1, 18, 2, 19], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 18, 5, 17], Y[5, 16, 6, 17], Y[6, 16, 7, 15], Z[22, 7, 1, 8], 
  Y[8, 21, 9, 22], X[12, 10, 13, 9], Y[10, 20, 11, 19], Y[11, 20, 12, 21]], 
 421}
{{1, -6}, PD[Y[1, 19, 2, 20], Y[2, 19, 3, 18], Y[3, 17, 4, 18], 
  Y[4, 9, 5, 10], Y[5, 11, 6, 10], X[6, 21, 7, 20], Y[7, 16, 8, 15], 
  Y[8, 14, 1, 15], Y[21, 11, 22, 12], X[16, 13, 17, 14], Y[22, 9, 13, 12]], 
 422}
{{1, -6}, PD[Y[1, 19, 2, 20], Y[2, 19, 3, 18], Y[3, 17, 4, 18], 
  Y[4, 9, 5, 10], Y[5, 11, 6, 10], X[6, 21, 7, 20], Y[7, 16, 8, 15], 
  Y[8, 14, 1, 15], Y[21, 11, 22, 12], X[13, 17, 14, 16], Y[22, 9, 13, 12]], 
 423}
{{1, -6}, PD[X[1, 9, 2, 8], Y[2, 21, 3, 20], Y[3, 19, 4, 20], 
  X[4, 14, 5, 13], Y[5, 16, 6, 17], Y[6, 18, 7, 17], Y[7, 18, 8, 13], 
  Y[9, 22, 10, 21], Y[10, 22, 11, 19], Y[11, 15, 12, 14], Y[12, 15, 1, 16]], 
 424}
{{1, -6}, PD[X[1, 9, 2, 8], Y[2, 21, 3, 20], Y[3, 19, 4, 20], 
  X[13, 4, 14, 5], Y[5, 16, 6, 17], Y[6, 18, 7, 17], Y[7, 18, 8, 13], 
  Y[9, 22, 10, 21], Y[10, 22, 11, 19], Y[11, 15, 12, 14], Y[12, 15, 1, 16]], 
 425}
{{1, -6}, PD[Y[1, 9, 2, 8], X[2, 11, 3, 12], Y[3, 21, 4, 20], 
  Y[4, 19, 5, 20], X[5, 13, 6, 12], Z[6, 17, 7, 18], Y[18, 7, 1, 8], 
  Z[9, 17, 10, 16], Z[10, 15, 11, 16], Y[13, 19, 14, 22], Y[14, 21, 15, 22]], 
 426}
{{1, -6}, PD[Y[1, 9, 2, 8], X[2, 11, 3, 12], Y[3, 21, 4, 20], 
  Y[4, 19, 5, 20], X[12, 5, 13, 6], Z[6, 17, 7, 18], Y[18, 7, 1, 8], 
  Z[9, 17, 10, 16], Z[10, 15, 11, 16], Y[13, 19, 14, 22], Y[14, 21, 15, 22]], 
 427}
{{1, -5}, PD[X[1, 20, 2, 21], Y[2, 13, 3, 12], Y[3, 11, 4, 12], 
  X[4, 10, 5, 9], Z[5, 17, 6, 16], Z[6, 15, 7, 16], Z[7, 15, 8, 22], 
  Z[8, 21, 9, 22], Z[10, 18, 1, 17], Y[19, 13, 20, 14], Y[18, 11, 19, 14]], 
 428}
{{1, -5}, PD[X[1, 20, 2, 21], Y[2, 13, 3, 12], Y[3, 11, 4, 12], 
  X[9, 4, 10, 5], Z[5, 17, 6, 16], Z[6, 15, 7, 16], Z[7, 15, 8, 22], 
  Z[8, 21, 9, 22], Z[10, 18, 1, 17], Y[19, 13, 20, 14], Y[18, 11, 19, 14]], 
 429}
{{1, -6}, PD[Y[1, 13, 2, 12], Y[2, 11, 3, 12], Y[3, 11, 4, 10], 
  X[4, 13, 5, 14], Y[5, 20, 6, 19], Y[6, 20, 7, 21], X[18, 7, 1, 8], 
  Z[8, 15, 9, 16], Z[9, 15, 10, 14], Y[16, 19, 17, 22], Y[17, 21, 18, 22]], 
 430}
{{1, -6}, PD[Y[1, 13, 2, 12], Y[2, 11, 3, 12], Y[3, 11, 4, 10], 
  X[4, 13, 5, 14], Y[5, 20, 6, 19], Y[6, 20, 7, 21], X[7, 1, 8, 18], 
  Z[8, 15, 9, 16], Z[9, 15, 10, 14], Y[16, 19, 17, 22], Y[17, 21, 18, 22]], 
 431}
{{1, -5}, PD[Y[1, 10, 2, 11], Y[2, 13, 3, 14], Y[3, 17, 4, 18], 
  Y[4, 19, 5, 18], X[5, 15, 6, 14], Y[6, 12, 1, 11], Z[21, 8, 22, 7], 
  Z[20, 8, 21, 9], Z[19, 16, 20, 15], Z[22, 16, 17, 7], X[12, 9, 13, 10]], 
 432}
{{1, -5}, PD[Y[1, 10, 2, 11], Y[2, 13, 3, 14], Y[3, 17, 4, 18], 
  Y[4, 19, 5, 18], Y[5, 15, 6, 14], Y[6, 12, 1, 11], Z[21, 8, 22, 7], 
  Z[20, 8, 21, 9], X[19, 16, 20, 15], Z[22, 16, 17, 7], X[9, 13, 10, 12]], 
 433}
{{1, -6}, PD[Y[1, 12, 2, 11], Y[2, 10, 3, 11], Y[3, 10, 4, 9], 
  Y[4, 21, 5, 20], Y[5, 19, 6, 20], X[6, 18, 7, 9], Y[7, 13, 8, 14], 
  Y[8, 15, 1, 14], Z[21, 16, 22, 17], Z[22, 18, 19, 17], X[12, 15, 13, 16]], 
 434}
{{1, -6}, PD[Y[1, 12, 2, 11], Y[2, 10, 3, 11], Y[3, 10, 4, 9], 
  Y[4, 21, 5, 20], Y[5, 19, 6, 20], X[6, 18, 7, 9], Y[7, 13, 8, 14], 
  Y[8, 15, 1, 14], Z[21, 16, 22, 17], Z[22, 18, 19, 17], X[15, 13, 16, 12]], 
 435}
{{1, -5}, PD[Y[1, 16, 2, 15], Y[2, 9, 3, 10], Y[3, 11, 4, 10], 
  X[4, 14, 5, 15], Y[5, 17, 6, 18], Y[6, 19, 1, 18], Y[21, 8, 22, 7], 
  Y[20, 8, 21, 9], X[19, 17, 20, 16], Y[13, 12, 14, 11], Y[22, 12, 13, 7]], 
 436}
{{1, -5}, PD[Y[1, 16, 2, 15], Y[2, 9, 3, 10], Y[3, 11, 4, 10], 
  X[4, 14, 5, 15], Y[5, 17, 6, 18], Y[6, 19, 1, 18], Y[21, 8, 22, 7], 
  Y[20, 8, 21, 9], X[16, 19, 17, 20], Y[13, 12, 14, 11], Y[22, 12, 13, 7]], 
 437}
{{1, -5}, PD[Y[1, 11, 2, 10], X[2, 5, 3, 6], Z[3, 16, 4, 17], 
  Z[4, 16, 5, 15], Z[6, 17, 7, 18], Z[7, 19, 8, 18], Z[8, 19, 9, 20], 
  Z[9, 21, 10, 20], X[11, 14, 12, 15], Z[12, 22, 13, 21], Y[22, 14, 1, 13]], 
 438}
{{1, -5}, PD[Y[1, 11, 2, 10], X[2, 5, 3, 6], Z[3, 16, 4, 17], 
  Z[4, 16, 5, 15], Z[6, 17, 7, 18], Z[7, 19, 8, 18], Z[8, 19, 9, 20], 
  Z[9, 21, 10, 20], X[14, 12, 15, 11], Z[12, 22, 13, 21], Y[22, 14, 1, 13]], 
 439}
{{1, -6}, PD[Y[1, 13, 2, 12], Y[2, 13, 3, 14], X[3, 7, 4, 6], 
  Y[4, 16, 5, 15], Y[5, 14, 6, 15], Y[22, 7, 1, 8], X[8, 18, 9, 17], 
  Z[9, 20, 10, 21], Z[10, 20, 11, 19], Z[11, 18, 12, 19], Z[16, 22, 17, 21]], 
 440}
{{1, -6}, PD[Y[1, 13, 2, 12], Y[2, 13, 3, 14], X[3, 7, 4, 6], 
  Y[4, 16, 5, 15], Y[5, 14, 6, 15], Y[22, 7, 1, 8], X[17, 8, 18, 9], 
  Z[9, 20, 10, 21], Z[10, 20, 11, 19], Z[11, 18, 12, 19], Z[16, 22, 17, 21]], 
 441}
{{1, -6}, PD[Y[1, 13, 2, 12], Y[2, 13, 3, 14], X[3, 7, 4, 6], 
  Y[4, 16, 5, 15], Y[5, 14, 6, 15], Y[22, 7, 1, 8], Z[8, 18, 9, 17], 
  Z[9, 20, 10, 21], Z[10, 20, 11, 19], Z[11, 18, 12, 19], X[16, 22, 17, 21]], 
 442}
{{1, -6}, PD[Y[1, 13, 2, 12], Y[2, 13, 3, 14], X[3, 7, 4, 6], 
  Y[4, 16, 5, 15], Y[5, 14, 6, 15], Y[22, 7, 1, 8], Z[8, 18, 9, 17], 
  Z[9, 20, 10, 21], Z[10, 20, 11, 19], Z[11, 18, 12, 19], X[21, 16, 22, 17]], 
 443}
{{1, -4}, PD[Y[1, 13, 2, 12], Y[2, 13, 3, 14], Y[3, 15, 4, 14], 
  X[4, 11, 5, 12], Y[5, 16, 6, 17], X[21, 7, 22, 6], Y[7, 19, 8, 18], 
  Y[8, 19, 9, 20], Y[9, 21, 10, 20], Y[10, 16, 11, 15], Y[22, 18, 1, 17]], 
 444}
{{1, -4}, PD[Y[1, 13, 2, 12], Y[2, 13, 3, 14], Y[3, 15, 4, 14], 
  X[4, 11, 5, 12], Y[5, 16, 6, 17], Y[6, 21, 7, 22], Y[7, 19, 8, 18], 
  Y[8, 19, 9, 20], Y[9, 21, 10, 20], Y[10, 16, 11, 15], X[17, 22, 18, 1]], 
 445}
{{1, -4}, PD[Y[1, 13, 2, 12], Y[2, 13, 3, 14], Y[3, 15, 4, 14], 
  Y[4, 11, 5, 12], Y[5, 16, 6, 17], X[6, 21, 7, 22], Y[7, 19, 8, 18], 
  Y[8, 19, 9, 20], Y[9, 21, 10, 20], X[15, 10, 16, 11], Y[22, 18, 1, 17]], 
 446}
{{1, -4}, PD[Y[1, 13, 2, 12], Y[2, 13, 3, 14], Y[3, 15, 4, 14], 
  Y[4, 11, 5, 12], Y[5, 16, 6, 17], Y[6, 21, 7, 22], Y[7, 19, 8, 18], 
  Y[8, 19, 9, 20], Y[9, 21, 10, 20], X[10, 16, 11, 15], X[17, 22, 18, 1]], 
 447}
{{1, -6}, PD[Y[1, 13, 2, 12], Y[2, 13, 3, 14], Y[3, 10, 4, 11], 
  Y[4, 10, 5, 9], Y[5, 18, 6, 19], Y[6, 18, 7, 17], Y[7, 21, 8, 20], 
  Y[8, 21, 1, 22], X[11, 15, 12, 14], Y[15, 9, 16, 22], X[16, 19, 17, 20]], 
 448}
{{1, -6}, PD[Y[1, 13, 2, 12], Y[2, 13, 3, 14], Y[3, 10, 4, 11], 
  Y[4, 10, 5, 9], Y[5, 18, 6, 19], Y[6, 18, 7, 17], Y[7, 21, 8, 20], 
  Y[8, 21, 1, 22], X[11, 15, 12, 14], Y[15, 9, 16, 22], X[19, 17, 20, 16]], 
 449}
{{1, -5}, PD[Y[1, 15, 2, 14], Y[2, 10, 3, 9], X[3, 6, 4, 7], Z[4, 17, 5, 18], 
  Z[5, 17, 6, 16], Z[7, 18, 8, 19], Z[8, 20, 9, 19], X[10, 15, 11, 16], 
  Z[11, 21, 12, 20], Z[12, 21, 13, 22], Y[22, 13, 1, 14]], 450}
{{1, -5}, PD[Y[1, 15, 2, 14], Y[2, 10, 3, 9], X[3, 6, 4, 7], Z[4, 17, 5, 18], 
  Z[5, 17, 6, 16], Z[7, 18, 8, 19], Z[8, 20, 9, 19], X[15, 11, 16, 10], 
  Z[11, 21, 12, 20], Z[12, 21, 13, 22], Y[22, 13, 1, 14]], 451}
{{1, -6}, PD[Y[1, 18, 2, 19], Y[2, 18, 3, 17], X[3, 7, 4, 6], 
  Y[4, 15, 5, 16], Y[5, 17, 6, 16], Y[14, 7, 1, 8], Z[8, 13, 9, 14], 
  X[9, 22, 10, 15], Y[10, 20, 11, 19], Y[11, 20, 12, 21], Y[12, 22, 13, 21]], 
 452}
{{1, -6}, PD[Y[1, 18, 2, 19], Y[2, 18, 3, 17], X[3, 7, 4, 6], 
  Y[4, 15, 5, 16], Y[5, 17, 6, 16], Y[14, 7, 1, 8], Z[8, 13, 9, 14], 
  X[22, 10, 15, 9], Y[10, 20, 11, 19], Y[11, 20, 12, 21], Y[12, 22, 13, 21]], 
 453}
{{1, -3}, PD[Y[1, 8, 2, 9], Y[2, 13, 3, 14], X[3, 18, 4, 19], 
  Y[4, 16, 5, 15], Y[5, 16, 6, 17], Y[6, 18, 7, 17], X[12, 7, 13, 8], 
  Y[22, 10, 1, 9], Z[10, 22, 11, 21], Z[11, 20, 12, 21], Z[14, 19, 15, 20]], 
 454}
{{1, -3}, PD[Y[1, 8, 2, 9], Y[2, 13, 3, 14], Y[3, 18, 4, 19], 
  Y[4, 16, 5, 15], Y[5, 16, 6, 17], Y[6, 18, 7, 17], X[7, 13, 8, 12], 
  Y[22, 10, 1, 9], Z[10, 22, 11, 21], Z[11, 20, 12, 21], X[14, 19, 15, 20]], 
 455}
{{1, -4}, PD[Y[1, 13, 2, 12], Y[2, 11, 3, 12], Y[3, 11, 4, 10], 
  X[4, 13, 5, 14], Y[5, 18, 6, 19], Y[6, 18, 7, 17], Y[7, 22, 8, 17], 
  X[19, 8, 20, 9], Z[9, 15, 10, 14], Y[15, 20, 16, 21], Y[16, 22, 1, 21]], 
 456}
{{1, -5}, PD[X[1, 6, 2, 7], Y[2, 14, 3, 13], Y[3, 12, 4, 13], 
  Y[4, 12, 5, 11], Y[5, 14, 6, 15], Z[7, 18, 8, 19], Z[8, 20, 9, 19], 
  Z[9, 20, 10, 21], X[10, 18, 11, 17], Y[22, 15, 1, 16], Z[16, 21, 17, 22]], 
 457}
{{1, -5}, PD[X[1, 6, 2, 7], Y[2, 14, 3, 13], Y[3, 12, 4, 13], 
  Y[4, 12, 5, 11], Y[5, 14, 6, 15], Z[7, 18, 8, 19], Z[8, 20, 9, 19], 
  Z[9, 20, 10, 21], X[17, 10, 18, 11], Y[22, 15, 1, 16], Z[16, 21, 17, 22]], 
 458}
{{1, -5}, PD[Y[1, 6, 2, 7], Y[2, 14, 3, 13], Y[3, 12, 4, 13], 
  Y[4, 12, 5, 11], X[5, 14, 6, 15], Z[7, 18, 8, 19], Z[8, 20, 9, 19], 
  Z[9, 20, 10, 21], X[10, 18, 11, 17], Y[22, 15, 1, 16], Z[16, 21, 17, 22]], 
 459}
{{1, -5}, PD[Y[1, 6, 2, 7], Y[2, 14, 3, 13], Y[3, 12, 4, 13], 
  Y[4, 12, 5, 11], X[5, 14, 6, 15], Z[7, 18, 8, 19], Z[8, 20, 9, 19], 
  Z[9, 20, 10, 21], X[17, 10, 18, 11], Y[22, 15, 1, 16], Z[16, 21, 17, 22]], 
 460}
{{1, -6}, PD[Y[1, 15, 2, 14], Y[2, 12, 3, 11], X[3, 8, 4, 9], 
  Z[4, 17, 5, 18], Z[5, 19, 6, 18], Z[6, 19, 7, 20], Z[7, 17, 8, 16], 
  Z[9, 20, 10, 21], Z[10, 22, 11, 21], X[12, 15, 13, 16], Y[22, 13, 1, 14]], 
 461}
{{1, -6}, PD[Y[1, 15, 2, 14], Y[2, 12, 3, 11], X[3, 8, 4, 9], 
  Z[4, 17, 5, 18], Z[5, 19, 6, 18], Z[6, 19, 7, 20], Z[7, 17, 8, 16], 
  Z[9, 20, 10, 21], Z[10, 22, 11, 21], X[15, 13, 16, 12], Y[22, 13, 1, 14]], 
 462}
{{1, -5}, PD[Y[1, 12, 2, 13], X[2, 19, 3, 20], Y[3, 17, 4, 16], 
  Y[4, 15, 5, 16], Y[5, 15, 6, 14], Y[6, 17, 7, 18], Y[7, 19, 8, 18], 
  X[11, 8, 12, 9], Y[22, 9, 1, 10], Z[10, 21, 11, 22], Z[13, 20, 14, 21]], 
 463}
{{1, -5}, PD[Y[1, 12, 2, 13], Y[2, 19, 3, 20], Y[3, 17, 4, 16], 
  Y[4, 15, 5, 16], Y[5, 15, 6, 14], Y[6, 17, 7, 18], Y[7, 19, 8, 18], 
  X[8, 12, 9, 11], Y[22, 9, 1, 10], Z[10, 21, 11, 22], X[13, 20, 14, 21]], 
 464}
{{1, -6}, PD[X[1, 19, 2, 18], Y[2, 13, 3, 14], Y[3, 15, 4, 14], 
  Y[4, 17, 5, 18], Y[5, 20, 6, 21], Y[6, 22, 7, 21], Z[22, 8, 1, 7], 
  Y[8, 20, 9, 19], X[9, 12, 10, 13], Y[10, 16, 11, 15], Y[11, 16, 12, 17]], 
 465}
{{1, -6}, PD[X[1, 19, 2, 18], Y[2, 13, 3, 14], Y[3, 15, 4, 14], 
  Y[4, 17, 5, 18], Y[5, 20, 6, 21], Y[6, 22, 7, 21], Z[22, 8, 1, 7], 
  Y[8, 20, 9, 19], X[12, 10, 13, 9], Y[10, 16, 11, 15], Y[11, 16, 12, 17]], 
 466}
{{1, -6}, PD[X[1, 14, 2, 13], Y[2, 17, 3, 18], Y[3, 17, 4, 22], 
  Y[4, 21, 5, 22], Y[5, 19, 6, 18], X[6, 10, 7, 9], Z[7, 11, 8, 12], 
  Z[8, 13, 9, 12], Z[10, 16, 1, 11], Z[20, 15, 21, 14], Z[19, 15, 20, 16]], 
 467}
{{1, -6}, PD[X[1, 14, 2, 13], Y[2, 17, 3, 18], Y[3, 17, 4, 22], 
  Y[4, 21, 5, 22], Y[5, 19, 6, 18], X[9, 6, 10, 7], Z[7, 11, 8, 12], 
  Z[8, 13, 9, 12], Z[10, 16, 1, 11], Z[20, 15, 21, 14], Z[19, 15, 20, 16]], 
 468}
{{1, -6}, PD[X[1, 20, 2, 19], Y[2, 14, 3, 15], Y[3, 14, 4, 13], 
  Y[4, 20, 5, 21], Y[5, 22, 6, 21], Y[6, 16, 7, 13], Y[7, 16, 8, 15], 
  X[8, 12, 9, 11], Y[9, 17, 10, 18], Y[10, 19, 11, 18], Y[12, 22, 1, 17]], 
 469}
{{1, -7}, PD[Y[1, 20, 2, 21], Y[2, 8, 3, 7], Y[3, 8, 4, 9], Y[4, 20, 5, 19], 
  Y[5, 18, 6, 19], X[6, 10, 7, 9], Z[10, 14, 11, 13], Z[11, 14, 12, 15], 
  X[12, 18, 1, 17], Z[21, 13, 22, 16], Z[22, 15, 17, 16]], 470}
{{1, -7}, PD[Y[1, 20, 2, 21], Y[2, 8, 3, 7], Y[3, 8, 4, 9], Y[4, 20, 5, 19], 
  Y[5, 18, 6, 19], X[6, 10, 7, 9], Z[10, 14, 11, 13], Z[11, 14, 12, 15], 
  X[17, 12, 18, 1], Z[21, 13, 22, 16], Z[22, 15, 17, 16]], 471}
{{1, -7}, PD[Y[1, 19, 2, 20], Y[2, 8, 3, 9], Y[3, 10, 4, 9], Y[4, 21, 5, 20], 
  Y[5, 18, 6, 17], Y[6, 16, 1, 17], Z[21, 13, 22, 12], X[18, 15, 19, 16], 
  Y[14, 8, 15, 7], X[13, 10, 14, 11], Z[22, 11, 7, 12]], 472}
{{1, -7}, PD[Y[1, 19, 2, 20], Y[2, 8, 3, 9], Y[3, 10, 4, 9], Y[4, 21, 5, 20], 
  Y[5, 18, 6, 17], Y[6, 16, 1, 17], Z[21, 13, 22, 12], X[18, 15, 19, 16], 
  Y[14, 8, 15, 7], X[10, 14, 11, 13], Z[22, 11, 7, 12]], 473}
{{1, -7}, PD[Y[1, 17, 2, 16], X[2, 13, 3, 14], Y[3, 11, 4, 10], 
  Y[4, 9, 5, 10], Y[5, 15, 6, 14], Y[6, 15, 7, 16], Y[7, 18, 8, 19], 
  Y[8, 20, 1, 19], Y[21, 9, 22, 12], X[20, 18, 21, 17], Y[22, 11, 13, 12]], 
 474}
{{1, -7}, PD[Y[1, 17, 2, 16], X[2, 13, 3, 14], Y[3, 11, 4, 10], 
  Y[4, 9, 5, 10], Y[5, 15, 6, 14], Y[6, 15, 7, 16], Y[7, 18, 8, 19], 
  Y[8, 20, 1, 19], Y[21, 9, 22, 12], X[17, 20, 18, 21], Y[22, 11, 13, 12]], 
 475}
{{1, -6}, PD[Y[1, 11, 2, 10], X[2, 7, 3, 8], Z[3, 18, 4, 19], 
  Z[4, 16, 5, 15], Z[5, 16, 6, 17], Z[6, 18, 7, 17], Z[8, 19, 9, 20], 
  Z[9, 21, 10, 20], X[11, 14, 12, 15], Z[12, 22, 13, 21], Y[22, 14, 1, 13]], 
 476}
{{1, -6}, PD[Y[1, 11, 2, 10], X[2, 7, 3, 8], Z[3, 18, 4, 19], 
  Z[4, 16, 5, 15], Z[5, 16, 6, 17], Z[6, 18, 7, 17], Z[8, 19, 9, 20], 
  Z[9, 21, 10, 20], X[14, 12, 15, 11], Z[12, 22, 13, 21], Y[22, 14, 1, 13]], 
 477}
{{1, -6}, PD[Y[1, 11, 2, 10], Y[2, 7, 3, 8], X[3, 18, 4, 19], 
  Z[4, 16, 5, 15], Z[5, 16, 6, 17], Z[6, 18, 7, 17], Z[8, 19, 9, 20], 
  Z[9, 21, 10, 20], X[11, 14, 12, 15], Z[12, 22, 13, 21], Y[22, 14, 1, 13]], 
 478}
{{1, -6}, PD[Y[1, 11, 2, 10], Y[2, 7, 3, 8], X[3, 18, 4, 19], 
  Z[4, 16, 5, 15], Z[5, 16, 6, 17], Z[6, 18, 7, 17], Z[8, 19, 9, 20], 
  Z[9, 21, 10, 20], X[14, 12, 15, 11], Z[12, 22, 13, 21], Y[22, 14, 1, 13]], 
 479}
{{1, -7}, PD[Y[1, 10, 2, 11], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 17, 5, 18], Y[5, 17, 6, 16], X[6, 10, 7, 9], Y[22, 7, 1, 8], 
  Z[8, 21, 9, 22], Z[11, 20, 12, 21], Z[12, 20, 13, 19], X[15, 18, 16, 19]], 
 480}
{{1, -7}, PD[Y[1, 10, 2, 11], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 17, 5, 18], Y[5, 17, 6, 16], X[6, 10, 7, 9], Y[22, 7, 1, 8], 
  Z[8, 21, 9, 22], Z[11, 20, 12, 21], Z[12, 20, 13, 19], X[18, 16, 19, 15]], 
 481}
{{1, -5}, PD[Y[1, 12, 2, 13], X[2, 19, 3, 20], Y[3, 15, 4, 14], 
  Y[4, 15, 5, 16], Y[5, 19, 6, 18], Y[6, 17, 7, 18], Y[7, 17, 8, 16], 
  X[11, 8, 12, 9], Y[22, 9, 1, 10], Z[10, 21, 11, 22], Z[13, 20, 14, 21]], 
 482}
{{1, -5}, PD[Y[1, 12, 2, 13], Y[2, 19, 3, 20], Y[3, 15, 4, 14], 
  Y[4, 15, 5, 16], Y[5, 19, 6, 18], Y[6, 17, 7, 18], Y[7, 17, 8, 16], 
  X[8, 12, 9, 11], Y[22, 9, 1, 10], Z[10, 21, 11, 22], X[13, 20, 14, 21]], 
 483}
{{1, -4}, PD[Y[1, 8, 2, 9], Y[2, 11, 3, 12], X[3, 18, 4, 19], 
  Y[4, 16, 5, 15], Y[5, 16, 6, 17], Y[6, 18, 7, 17], X[10, 7, 11, 8], 
  Y[22, 10, 1, 9], Z[12, 19, 13, 20], Z[13, 21, 14, 20], Z[14, 21, 15, 22]], 
 484}
{{1, -6}, PD[Y[1, 9, 2, 10], Y[2, 16, 3, 15], Y[3, 14, 4, 15], 
  Y[4, 17, 5, 18], Y[5, 19, 6, 18], Y[6, 11, 1, 10], Y[21, 8, 22, 7], 
  Y[20, 8, 21, 9], X[19, 12, 20, 11], X[16, 13, 17, 14], Y[22, 12, 13, 7]], 
 485}
{{1, -6}, PD[Y[1, 9, 2, 10], Y[2, 16, 3, 15], Y[3, 14, 4, 15], 
  Y[4, 17, 5, 18], Y[5, 19, 6, 18], Y[6, 11, 1, 10], Y[21, 8, 22, 7], 
  Y[20, 8, 21, 9], X[19, 12, 20, 11], X[13, 17, 14, 16], Y[22, 12, 13, 7]], 
 486}
{{1, -6}, PD[Y[1, 13, 2, 12], Y[2, 11, 3, 12], Y[3, 11, 4, 10], 
  X[4, 7, 5, 8], Z[5, 18, 6, 19], Z[6, 18, 7, 17], Z[8, 19, 9, 20], 
  Z[9, 21, 10, 20], X[13, 16, 14, 17], Z[14, 22, 15, 21], Y[22, 16, 1, 15]], 
 487}
{{1, -6}, PD[Y[1, 13, 2, 12], Y[2, 11, 3, 12], Y[3, 11, 4, 10], 
  X[4, 7, 5, 8], Z[5, 18, 6, 19], Z[6, 18, 7, 17], Z[8, 19, 9, 20], 
  Z[9, 21, 10, 20], X[16, 14, 17, 13], Z[14, 22, 15, 21], Y[22, 16, 1, 15]], 
 488}
{{1, -5}, PD[X[1, 6, 2, 7], Y[2, 13, 3, 14], Y[3, 15, 4, 14], 
  Y[4, 15, 5, 16], Y[5, 13, 6, 12], Z[7, 19, 8, 18], Z[8, 17, 9, 18], 
  Z[9, 20, 10, 21], Z[10, 22, 11, 21], Y[22, 12, 1, 11], X[16, 20, 17, 19]], 
 489}
{{1, -5}, PD[X[1, 6, 2, 7], Y[2, 13, 3, 14], Y[3, 15, 4, 14], 
  Y[4, 15, 5, 16], Y[5, 13, 6, 12], Z[7, 19, 8, 18], Z[8, 17, 9, 18], 
  Z[9, 20, 10, 21], Z[10, 22, 11, 21], Y[22, 12, 1, 11], X[19, 16, 20, 17]], 
 490}
{{1, -5}, PD[Y[1, 6, 2, 7], Y[2, 13, 3, 14], Y[3, 15, 4, 14], 
  Y[4, 15, 5, 16], X[5, 13, 6, 12], Z[7, 19, 8, 18], Z[8, 17, 9, 18], 
  Z[9, 20, 10, 21], Z[10, 22, 11, 21], Y[22, 12, 1, 11], X[16, 20, 17, 19]], 
 491}
{{1, -5}, PD[Y[1, 6, 2, 7], Y[2, 13, 3, 14], Y[3, 15, 4, 14], 
  Y[4, 15, 5, 16], X[5, 13, 6, 12], Z[7, 19, 8, 18], Z[8, 17, 9, 18], 
  Z[9, 20, 10, 21], Z[10, 22, 11, 21], Y[22, 12, 1, 11], X[19, 16, 20, 17]], 
 492}
{{1, -5}, PD[Y[1, 10, 2, 11], X[2, 17, 3, 18], Y[3, 15, 4, 14], 
  Y[4, 15, 5, 16], Y[5, 17, 6, 16], X[6, 10, 7, 9], Y[22, 7, 1, 8], 
  Z[8, 21, 9, 22], Z[11, 20, 12, 21], Z[12, 20, 13, 19], Z[13, 18, 14, 19]], 
 493}
{{1, -5}, PD[Y[1, 10, 2, 11], X[2, 17, 3, 18], Y[3, 15, 4, 14], 
  Y[4, 15, 5, 16], Y[5, 17, 6, 16], X[9, 6, 10, 7], Y[22, 7, 1, 8], 
  Z[8, 21, 9, 22], Z[11, 20, 12, 21], Z[12, 20, 13, 19], Z[13, 18, 14, 19]], 
 494}
{{1, -5}, PD[Y[1, 13, 2, 12], Y[2, 13, 3, 14], X[3, 9, 4, 8], 
  Y[4, 18, 5, 17], Y[5, 16, 6, 17], Y[6, 16, 7, 15], Y[7, 14, 8, 15], 
  Y[22, 9, 1, 10], Z[10, 20, 11, 19], Z[11, 20, 12, 21], X[18, 22, 19, 21]], 
 495}
{{1, -5}, PD[Y[1, 13, 2, 12], Y[2, 13, 3, 14], X[3, 9, 4, 8], 
  Y[4, 18, 5, 17], Y[5, 16, 6, 17], Y[6, 16, 7, 15], Y[7, 14, 8, 15], 
  Y[22, 9, 1, 10], Z[10, 20, 11, 19], Z[11, 20, 12, 21], X[21, 18, 22, 19]], 
 496}
{{1, -3}, PD[X[1, 8, 2, 9], Y[2, 13, 3, 14], Y[3, 15, 4, 14], 
  Y[4, 15, 5, 16], Y[5, 17, 6, 16], Y[6, 17, 7, 18], Y[7, 13, 8, 12], 
  Z[9, 21, 10, 20], Z[10, 19, 11, 20], Y[22, 12, 1, 11], X[18, 22, 19, 21]], 
 497}
{{1, -3}, PD[Y[1, 8, 2, 9], Y[2, 13, 3, 14], Y[3, 15, 4, 14], 
  Y[4, 15, 5, 16], Y[5, 17, 6, 16], Y[6, 17, 7, 18], X[7, 13, 8, 12], 
  Z[9, 21, 10, 20], Z[10, 19, 11, 20], Y[22, 12, 1, 11], X[18, 22, 19, 21]], 
 498}
{{1, -4}, PD[Y[1, 9, 2, 8], Y[2, 14, 3, 15], Y[3, 14, 4, 13], 
  Y[4, 20, 5, 21], Y[5, 22, 6, 21], Y[6, 22, 7, 13], X[7, 16, 8, 15], 
  X[19, 10, 20, 9], Y[10, 17, 11, 16], Y[11, 17, 12, 18], Y[12, 19, 1, 18]], 
 499}
{{1, -6}, PD[X[1, 9, 2, 8], Y[2, 15, 3, 16], Y[3, 15, 4, 14], 
  Y[4, 11, 5, 12], Y[5, 13, 6, 12], Y[6, 13, 7, 14], X[7, 17, 8, 16], 
  Z[9, 21, 10, 20], Z[10, 19, 11, 20], Z[17, 19, 18, 22], Z[18, 21, 1, 22]], 
 500}
{{1, -6}, PD[Y[1, 11, 2, 10], Y[2, 9, 3, 10], X[3, 20, 4, 21], 
  Z[4, 18, 5, 17], Z[5, 16, 6, 17], Z[6, 16, 7, 15], Z[7, 18, 8, 19], 
  Z[8, 20, 9, 19], X[11, 14, 12, 15], Z[12, 22, 13, 21], Y[22, 14, 1, 13]], 
 501}
{{1, -6}, PD[Y[1, 11, 2, 10], Y[2, 9, 3, 10], X[3, 20, 4, 21], 
  Z[4, 18, 5, 17], Z[5, 16, 6, 17], Z[6, 16, 7, 15], Z[7, 18, 8, 19], 
  Z[8, 20, 9, 19], X[14, 12, 15, 11], Z[12, 22, 13, 21], Y[22, 14, 1, 13]], 
 502}
{{1, -4}, PD[Y[1, 12, 2, 13], Y[2, 19, 3, 20], Y[3, 19, 4, 18], 
  Y[4, 17, 5, 18], Y[5, 15, 6, 14], Y[6, 15, 7, 16], Y[7, 17, 8, 16], 
  X[8, 12, 9, 11], Y[22, 9, 1, 10], Z[10, 21, 11, 22], X[13, 20, 14, 21]], 
 503}
{{1, -4}, PD[X[1, 14, 2, 15], Y[2, 12, 3, 11], Y[3, 12, 4, 13], 
  Y[4, 14, 5, 13], Y[5, 8, 6, 9], Y[6, 8, 1, 7], Y[21, 11, 22, 10], 
  X[20, 18, 21, 17], Y[19, 16, 20, 7], Y[18, 16, 19, 15], Y[22, 9, 17, 10]], 
 504}
{{1, -4}, PD[X[1, 4, 2, 5], Y[2, 20, 3, 19], Y[3, 20, 4, 21], 
  Y[5, 15, 6, 14], Y[6, 13, 7, 14], Z[22, 8, 1, 7], Y[8, 22, 9, 21], 
  Y[9, 16, 10, 17], Y[10, 18, 11, 17], Y[11, 18, 12, 19], X[12, 16, 13, 15]], 
 505}
{{1, -4}, PD[Y[1, 20, 2, 21], Y[2, 20, 3, 19], Y[3, 16, 4, 17], 
  Y[4, 18, 5, 17], Y[5, 18, 6, 19], Y[6, 9, 7, 10], Y[7, 9, 8, 14], 
  X[8, 16, 1, 15], Z[21, 13, 22, 12], Z[22, 11, 15, 12], X[13, 10, 14, 11]], 
 506}
{{1, -6}, PD[Y[1, 12, 2, 13], Y[2, 12, 3, 11], Y[3, 15, 4, 14], 
  Y[4, 17, 5, 18], Y[5, 17, 6, 16], Y[6, 15, 7, 16], Y[7, 20, 8, 21], 
  Y[8, 22, 9, 21], Y[9, 19, 10, 18], X[10, 13, 11, 14], X[22, 20, 1, 19]], 
 507}
{{1, -6}, PD[Y[1, 12, 2, 13], Y[2, 12, 3, 11], Y[3, 15, 4, 14], 
  Y[4, 17, 5, 18], Y[5, 17, 6, 16], Y[6, 15, 7, 16], Y[7, 20, 8, 21], 
  Y[8, 22, 9, 21], Y[9, 19, 10, 18], X[10, 13, 11, 14], X[19, 22, 20, 1]], 
 508}
{{1, -6}, PD[Y[1, 8, 2, 9], Y[2, 10, 3, 9], Y[3, 10, 4, 11], X[4, 8, 5, 7], 
  Z[5, 14, 6, 15], Z[6, 16, 7, 15], X[11, 16, 12, 17], Y[12, 20, 13, 19], 
  Y[13, 20, 14, 21], Y[17, 19, 18, 22], Y[18, 21, 1, 22]], 509}
{{1, -6}, PD[Y[1, 8, 2, 9], Y[2, 10, 3, 9], Y[3, 10, 4, 11], X[4, 8, 5, 7], 
  Z[5, 14, 6, 15], Z[6, 16, 7, 15], X[16, 12, 17, 11], Y[12, 20, 13, 19], 
  Y[13, 20, 14, 21], Y[17, 19, 18, 22], Y[18, 21, 1, 22]], 510}
{{1, -4}, PD[X[1, 17, 2, 16], Y[2, 19, 3, 20], Y[3, 19, 4, 18], 
  Y[4, 17, 5, 18], Z[22, 5, 1, 6], Y[6, 14, 7, 13], Y[7, 14, 8, 15], 
  Y[8, 16, 9, 15], X[12, 10, 13, 9], Y[10, 21, 11, 22], Y[11, 21, 12, 20]], 
 511}
{{1, -4}, PD[Y[1, 17, 2, 16], Y[2, 19, 3, 20], Y[3, 19, 4, 18], 
  Y[4, 17, 5, 18], X[22, 5, 1, 6], Y[6, 14, 7, 13], Y[7, 14, 8, 15], 
  Y[8, 16, 9, 15], X[9, 12, 10, 13], Y[10, 21, 11, 22], Y[11, 21, 12, 20]], 
 512}
{{1, -4}, PD[X[1, 4, 2, 5], Y[2, 16, 3, 15], Y[3, 16, 4, 17], 
  Y[5, 21, 6, 20], Y[6, 19, 7, 20], Y[7, 19, 8, 18], X[8, 21, 9, 22], 
  Y[9, 15, 10, 14], Y[10, 13, 11, 14], Y[11, 13, 12, 22], Y[12, 17, 1, 18]], 
 513}
{{1, -6}, PD[X[1, 4, 2, 5], Y[2, 20, 3, 19], Y[3, 20, 4, 21], 
  Z[5, 12, 6, 13], Z[6, 14, 7, 13], Z[7, 14, 8, 15], X[8, 12, 9, 11], 
  Y[9, 19, 10, 18], Y[10, 17, 11, 18], Y[15, 17, 16, 22], Y[16, 21, 1, 22]], 
 514}
{{1, -6}, PD[X[1, 4, 2, 5], Y[2, 20, 3, 19], Y[3, 20, 4, 21], 
  Z[5, 12, 6, 13], Z[6, 14, 7, 13], Z[7, 14, 8, 15], X[11, 8, 12, 9], 
  Y[9, 19, 10, 18], Y[10, 17, 11, 18], Y[15, 17, 16, 22], Y[16, 21, 1, 22]], 
 515}
{{1, -4}, PD[Y[1, 9, 2, 8], Y[2, 11, 3, 12], Y[3, 11, 4, 10], Y[4, 9, 5, 10], 
  X[22, 5, 1, 6], Z[6, 17, 7, 18], Z[7, 17, 8, 16], Z[12, 20, 13, 19], 
  Z[13, 20, 14, 21], Z[14, 22, 15, 21], X[15, 18, 16, 19]], 516}
{{1, -2}, PD[Y[1, 16, 2, 17], Y[2, 16, 3, 15], Y[3, 14, 4, 15], 
  Y[4, 14, 5, 13], Y[5, 12, 6, 13], Y[6, 19, 7, 20], Y[7, 19, 8, 18], 
  X[8, 12, 9, 11], Y[22, 9, 1, 10], Z[10, 21, 11, 22], X[17, 20, 18, 21]], 
 517}
{{1, -4}, PD[X[1, 20, 2, 21], Y[2, 18, 3, 17], Y[3, 18, 4, 19], 
  Y[4, 20, 5, 19], Y[5, 10, 6, 11], Y[6, 12, 7, 11], Y[7, 12, 8, 13], 
  Y[8, 10, 1, 9], Z[21, 14, 22, 15], X[16, 14, 17, 13], Z[22, 16, 9, 15]], 
 518}
{{1, -4}, PD[Y[1, 20, 2, 21], Y[2, 18, 3, 17], Y[3, 18, 4, 19], 
  Y[4, 20, 5, 19], Y[5, 10, 6, 11], Y[6, 12, 7, 11], Y[7, 12, 8, 13], 
  X[8, 10, 1, 9], Z[21, 14, 22, 15], X[13, 16, 14, 17], Z[22, 16, 9, 15]], 
 519}
{{1, -5}, PD[Y[1, 11, 2, 10], X[2, 5, 3, 6], Y[3, 12, 4, 13], 
  Y[4, 12, 5, 11], Z[6, 19, 7, 20], Z[7, 19, 8, 18], Z[8, 17, 9, 18], 
  Z[9, 21, 10, 20], X[13, 16, 14, 17], Z[14, 22, 15, 21], Y[22, 16, 1, 15]], 
 520}
{{1, -4}, PD[Y[1, 16, 2, 17], Y[2, 16, 3, 15], Y[3, 12, 4, 13], 
  Y[4, 14, 5, 13], Y[5, 14, 6, 15], X[6, 10, 7, 9], Y[7, 19, 8, 18], 
  Y[8, 17, 9, 18], Z[10, 21, 11, 22], Z[11, 21, 12, 20], X[19, 22, 20, 1]], 
 521}
{{1, -6}, PD[Y[1, 11, 2, 10], Y[2, 21, 3, 20], Y[3, 19, 4, 20], 
  X[4, 7, 5, 8], Z[5, 13, 6, 12], Z[6, 13, 7, 14], Z[8, 17, 9, 18], 
  Y[18, 9, 1, 10], X[11, 17, 12, 16], Y[14, 19, 15, 22], Y[15, 21, 16, 22]], 
 522}
{{1, -6}, PD[Y[1, 11, 2, 10], Y[2, 21, 3, 20], Y[3, 19, 4, 20], 
  X[4, 7, 5, 8], Z[5, 13, 6, 12], Z[6, 13, 7, 14], Z[8, 17, 9, 18], 
  Y[18, 9, 1, 10], X[16, 11, 17, 12], Y[14, 19, 15, 22], Y[15, 21, 16, 22]], 
 523}
{{1, -4}, PD[X[1, 11, 2, 10], Y[2, 13, 3, 14], Y[3, 13, 4, 12], 
  Y[4, 11, 5, 12], Y[5, 17, 6, 16], Y[6, 19, 7, 20], Y[7, 19, 8, 18], 
  Y[8, 17, 1, 18], Y[21, 14, 22, 15], X[20, 10, 21, 9], Y[22, 16, 9, 15]], 
 524}
{{1, -4}, PD[Y[1, 11, 2, 10], Y[2, 13, 3, 14], Y[3, 13, 4, 12], 
  Y[4, 11, 5, 12], X[5, 17, 6, 16], Y[6, 19, 7, 20], Y[7, 19, 8, 18], 
  Y[8, 17, 1, 18], Y[21, 14, 22, 15], X[20, 10, 21, 9], Y[22, 16, 9, 15]], 
 525}
{{1, -6}, PD[Y[1, 21, 2, 22], X[2, 9, 3, 10], X[10, 3, 11, 4], 
  Z[4, 17, 5, 18], Z[5, 17, 6, 16], Z[6, 11, 7, 12], Z[7, 13, 8, 12], 
  Z[8, 13, 9, 14], Y[14, 21, 15, 20], Y[15, 19, 16, 20], Y[18, 19, 1, 22]], 
 526}
{{1, -2}, PD[Y[1, 9, 2, 8], Y[2, 9, 3, 10], Y[3, 11, 4, 10], Y[4, 18, 5, 19], 
  Y[5, 18, 6, 17], X[6, 11, 7, 12], Y[16, 7, 1, 8], Y[12, 20, 13, 21], 
  Y[13, 22, 14, 21], Y[14, 22, 15, 17], X[15, 20, 16, 19]], 527}
{{1, -2}, PD[Y[1, 20, 2, 19], Y[2, 10, 3, 9], Y[3, 10, 4, 11], 
  Y[4, 12, 5, 11], Y[5, 15, 6, 16], Y[6, 15, 7, 22], Y[7, 21, 8, 22], 
  X[8, 17, 9, 16], X[20, 13, 21, 12], Y[13, 18, 14, 17], Y[14, 18, 1, 19]], 
 528}
{{1, -2}, PD[X[1, 18, 2, 19], Y[2, 16, 3, 15], Y[3, 16, 4, 17], 
  Y[4, 18, 5, 17], Y[5, 10, 6, 11], Y[6, 10, 7, 9], Y[7, 22, 8, 9], 
  Y[8, 22, 1, 21], X[14, 12, 15, 11], Y[12, 20, 13, 19], Y[13, 20, 14, 21]], 
 529}
{{1, -2}, PD[X[1, 6, 2, 7], Y[2, 15, 3, 16], Y[3, 15, 4, 14], 
  Y[4, 13, 5, 14], Y[5, 13, 6, 12], Z[7, 19, 8, 18], Z[8, 17, 9, 18], 
  Y[22, 10, 1, 9], Z[10, 22, 11, 21], Z[11, 20, 12, 21], X[16, 20, 17, 19]], 
 530}
{{1, -2}, PD[X[1, 20, 2, 21], Y[2, 16, 3, 15], Y[3, 16, 4, 17], 
  Y[4, 18, 5, 17], Y[5, 18, 6, 19], Y[6, 20, 7, 19], Y[7, 10, 8, 11], 
  Y[8, 10, 1, 9], Z[21, 12, 22, 13], X[14, 12, 15, 11], Z[22, 14, 9, 13]], 
 531}
{{1, -4}, PD[X[1, 4, 2, 5], Y[2, 20, 3, 19], Y[3, 20, 4, 21], 
  Y[5, 16, 6, 17], Y[6, 16, 7, 15], Y[7, 14, 8, 15], Y[8, 14, 9, 13], 
  Y[9, 19, 10, 18], Y[10, 21, 11, 22], Z[22, 11, 1, 12], X[12, 17, 13, 18]], 
 532}
{{1, -6}, PD[Y[1, 11, 2, 10], Y[2, 11, 3, 12], Y[3, 13, 4, 12], 
  X[4, 9, 5, 10], Y[5, 18, 6, 19], Y[6, 18, 7, 17], Y[7, 14, 8, 15], 
  Y[8, 14, 9, 13], Z[15, 20, 16, 21], Z[16, 22, 17, 21], X[22, 20, 1, 19]], 
 533}
{{1, -6}, PD[Y[1, 11, 2, 10], Y[2, 11, 3, 12], Y[3, 13, 4, 12], 
  X[4, 9, 5, 10], Y[5, 18, 6, 19], Y[6, 18, 7, 17], Y[7, 14, 8, 15], 
  Y[8, 14, 9, 13], Z[15, 20, 16, 21], Z[16, 22, 17, 21], X[19, 22, 20, 1]], 
 534}
{{1, -4}, PD[Y[1, 18, 2, 17], Y[2, 18, 3, 19], Y[3, 20, 4, 19], 
  Y[4, 16, 5, 17], Y[5, 16, 6, 15], X[6, 20, 7, 21], Y[7, 12, 8, 13], 
  Y[8, 14, 9, 13], Y[9, 22, 10, 21], Y[10, 22, 11, 15], X[11, 14, 12, 1]], 
 535}
{{1, -7}, PD[Y[1, 10, 2, 11], Y[2, 12, 3, 11], Y[3, 16, 4, 17], 
  Y[4, 16, 5, 15], Y[5, 12, 6, 13], X[6, 10, 7, 9], Y[22, 7, 1, 8], 
  Z[8, 21, 9, 22], Z[13, 18, 14, 19], Z[14, 20, 15, 19], X[17, 20, 18, 21]], 
 536}
{{1, -7}, PD[Y[1, 10, 2, 11], Y[2, 12, 3, 11], Y[3, 16, 4, 17], 
  Y[4, 16, 5, 15], Y[5, 12, 6, 13], X[6, 10, 7, 9], Y[22, 7, 1, 8], 
  Z[8, 21, 9, 22], Z[13, 18, 14, 19], Z[14, 20, 15, 19], X[20, 18, 21, 17]], 
 537}
{{1, -5}, PD[Y[1, 15, 2, 14], X[2, 20, 3, 19], Y[3, 16, 4, 17], 
  Y[4, 9, 5, 10], Y[5, 11, 6, 10], Y[6, 18, 7, 17], Y[7, 18, 8, 19], 
  X[11, 9, 12, 8], Z[12, 21, 13, 22], Y[22, 13, 1, 14], Z[15, 21, 16, 20]], 
 538}
{{1, -5}, PD[Y[1, 15, 2, 14], Y[2, 20, 3, 19], Y[3, 16, 4, 17], 
  Y[4, 9, 5, 10], Y[5, 11, 6, 10], Y[6, 18, 7, 17], Y[7, 18, 8, 19], 
  X[8, 11, 9, 12], Z[12, 21, 13, 22], Y[22, 13, 1, 14], X[15, 21, 16, 20]], 
 539}
{{1, -6}, PD[Y[1, 10, 2, 11], Y[2, 10, 3, 9], Y[3, 13, 4, 12], 
  Y[4, 13, 5, 14], Y[5, 15, 6, 14], Y[6, 17, 7, 18], Y[7, 19, 8, 18], 
  X[8, 11, 9, 12], Z[15, 20, 16, 21], Z[16, 22, 17, 21], X[22, 20, 1, 19]], 
 540}
{{1, -6}, PD[Y[1, 10, 2, 11], Y[2, 10, 3, 9], Y[3, 13, 4, 12], 
  Y[4, 13, 5, 14], Y[5, 15, 6, 14], Y[6, 17, 7, 18], Y[7, 19, 8, 18], 
  X[8, 11, 9, 12], Z[15, 20, 16, 21], Z[16, 22, 17, 21], X[19, 22, 20, 1]], 
 541}
{{1, -6}, PD[Y[1, 8, 2, 9], Y[2, 8, 3, 7], Y[3, 11, 4, 10], Y[4, 13, 5, 14], 
  Y[5, 15, 6, 14], X[6, 9, 7, 10], Z[11, 21, 12, 20], Z[12, 19, 13, 20], 
  X[15, 19, 16, 18], Z[16, 21, 17, 22], Y[22, 17, 1, 18]], 542}
{{1, -4}, PD[X[1, 19, 2, 20], Y[2, 17, 3, 16], Y[3, 17, 4, 18], 
  Y[4, 19, 5, 18], Y[5, 9, 6, 10], Y[6, 9, 1, 8], Z[21, 13, 22, 12], 
  Z[20, 13, 21, 14], X[15, 11, 16, 10], Y[14, 7, 15, 8], Z[22, 11, 7, 12]], 
 543}
{{1, -4}, PD[X[1, 21, 2, 20], Y[2, 17, 3, 18], Y[3, 10, 4, 11], 
  Y[4, 12, 5, 11], Y[5, 12, 6, 13], Y[6, 14, 7, 13], Y[7, 19, 8, 18], 
  Y[8, 19, 9, 20], X[14, 10, 15, 9], Y[22, 16, 1, 15], Z[16, 22, 17, 21]], 
 544}
{{1, -4}, PD[X[1, 15, 2, 14], Y[2, 11, 3, 12], Y[3, 11, 4, 10], 
  Y[4, 15, 5, 16], Z[16, 5, 1, 6], X[6, 21, 7, 20], Z[7, 17, 8, 18], 
  Z[8, 19, 9, 18], Z[9, 19, 10, 20], Z[12, 17, 13, 22], Z[13, 21, 14, 22]], 
 545}
{{1, -4}, PD[X[1, 21, 2, 20], Y[2, 17, 3, 18], Y[3, 17, 4, 16], 
  Y[4, 15, 5, 16], Y[5, 10, 6, 11], Y[6, 12, 7, 11], Y[7, 19, 8, 18], 
  Y[8, 19, 9, 20], X[12, 10, 13, 9], Y[22, 14, 1, 13], Z[14, 22, 15, 21]], 
 546}
{{1, -4}, PD[Y[1, 13, 2, 12], Y[2, 13, 3, 14], Y[3, 19, 4, 18], 
  Y[4, 22, 5, 21], Y[5, 20, 6, 21], X[6, 12, 7, 11], Y[7, 14, 8, 15], 
  Y[8, 18, 9, 17], Y[9, 16, 10, 17], Y[10, 16, 11, 15], X[19, 1, 20, 22]], 
 547}
{{1, -4}, PD[Y[1, 14, 2, 15], Y[2, 14, 3, 13], Y[3, 12, 4, 13], 
  Y[4, 17, 5, 18], Y[5, 17, 6, 16], X[6, 12, 7, 11], Y[22, 7, 1, 8], 
  Z[8, 19, 9, 20], Z[9, 21, 10, 20], Z[10, 21, 11, 22], X[15, 18, 16, 19]], 
 548}
{{1, -4}, PD[Y[1, 14, 2, 15], Y[2, 14, 3, 13], Y[3, 12, 4, 13], 
  Y[4, 17, 5, 18], Y[5, 17, 6, 16], Y[6, 12, 7, 11], X[22, 7, 1, 8], 
  Z[8, 19, 9, 20], Z[9, 21, 10, 20], Z[10, 21, 11, 22], X[15, 18, 16, 19]], 
 549}
{{1, -6}, PD[Y[1, 15, 2, 14], Y[2, 15, 3, 16], Y[3, 17, 4, 16], 
  Y[4, 12, 5, 11], Y[5, 12, 6, 13], Y[6, 17, 7, 18], Y[7, 19, 8, 18], 
  Y[8, 22, 9, 21], Y[9, 20, 10, 21], X[10, 14, 11, 13], X[22, 19, 1, 20]], 
 550}
{{1, -6}, PD[Y[1, 15, 2, 14], Y[2, 15, 3, 16], Y[3, 17, 4, 16], 
  Y[4, 12, 5, 11], Y[5, 12, 6, 13], Y[6, 17, 7, 18], Y[7, 19, 8, 18], 
  Y[8, 22, 9, 21], Y[9, 20, 10, 21], X[10, 14, 11, 13], X[19, 1, 20, 22]], 
 551}
{{1, -4}, PD[Y[1, 13, 2, 12], Y[2, 13, 3, 14], Y[3, 15, 4, 14], 
  Y[4, 15, 5, 16], Y[5, 19, 6, 18], Y[6, 22, 7, 21], Y[7, 20, 8, 21], 
  X[8, 12, 9, 11], Y[9, 16, 10, 17], Y[10, 18, 11, 17], X[19, 1, 20, 22]], 
 552}
{{1, -6}, PD[X[1, 8, 2, 9], Y[2, 20, 3, 21], Y[3, 20, 4, 19], 
  Y[4, 16, 5, 15], Y[5, 14, 6, 15], Y[6, 14, 7, 13], X[7, 16, 8, 17], 
  Y[9, 21, 10, 22], Y[10, 19, 11, 22], Y[11, 13, 12, 18], Y[12, 17, 1, 18]], 
 553}
{{1, -4}, PD[Y[1, 12, 2, 13], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 16, 5, 15], Y[5, 16, 6, 17], Y[6, 19, 7, 20], Y[7, 19, 8, 18], 
  X[8, 12, 9, 11], Y[22, 9, 1, 10], Z[10, 21, 11, 22], X[17, 20, 18, 21]], 
 554}
{{1, -4}, PD[Y[1, 12, 2, 13], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 16, 5, 15], Y[5, 16, 6, 17], Y[6, 19, 7, 20], Y[7, 19, 8, 18], 
  X[8, 12, 9, 11], Y[22, 9, 1, 10], Z[10, 21, 11, 22], X[20, 18, 21, 17]], 
 555}
{{1, -6}, PD[X[1, 18, 2, 17], Y[2, 14, 3, 15], Y[3, 14, 4, 13], 
  Y[4, 18, 5, 19], Y[5, 20, 6, 19], X[6, 12, 7, 11], Y[7, 21, 8, 22], 
  Y[8, 17, 9, 16], Y[9, 15, 10, 16], Y[10, 13, 11, 22], Y[12, 20, 1, 21]], 
 556}
{{1, -7}, PD[Y[1, 18, 2, 17], Y[2, 14, 3, 15], Y[3, 14, 4, 13], 
  Y[4, 18, 5, 19], Y[5, 20, 6, 19], X[6, 12, 7, 11], Y[7, 21, 8, 22], 
  Y[8, 17, 9, 16], Y[9, 15, 10, 16], X[10, 13, 11, 22], Y[12, 20, 1, 21]], 
 557}
{{1, -7}, PD[Y[1, 18, 2, 17], Y[2, 14, 3, 15], Y[3, 14, 4, 13], 
  Y[4, 18, 5, 19], Y[5, 20, 6, 19], Y[6, 12, 7, 11], Y[7, 21, 8, 22], 
  Y[8, 17, 9, 16], Y[9, 15, 10, 16], X[10, 13, 11, 22], X[12, 20, 1, 21]], 
 558}
{{1, -7}, PD[Y[1, 18, 2, 17], Y[2, 14, 3, 15], Y[3, 14, 4, 13], 
  Y[4, 18, 5, 19], Y[5, 20, 6, 19], Y[6, 12, 7, 11], Y[7, 21, 8, 22], 
  Y[8, 17, 9, 16], Y[9, 15, 10, 16], X[10, 13, 11, 22], X[20, 1, 21, 12]], 
 559}
{{1, -7}, PD[X[1, 14, 2, 15], Y[2, 18, 3, 17], Y[3, 18, 4, 19], 
  Y[4, 14, 5, 13], Z[22, 5, 1, 6], Y[6, 21, 7, 22], X[7, 12, 8, 13], 
  Y[8, 20, 9, 19], Y[9, 16, 10, 17], Y[10, 16, 11, 15], Y[11, 20, 12, 21]], 
 560}
{{1, -7}, PD[X[1, 14, 2, 15], Y[2, 18, 3, 17], Y[3, 18, 4, 19], 
  Y[4, 14, 5, 13], Z[22, 5, 1, 6], Y[6, 21, 7, 22], X[12, 8, 13, 7], 
  Y[8, 20, 9, 19], Y[9, 16, 10, 17], Y[10, 16, 11, 15], Y[11, 20, 12, 21]], 
 561}
{{1, -7}, PD[X[1, 14, 2, 15], Y[2, 18, 3, 17], Y[3, 18, 4, 19], 
  Y[4, 14, 5, 13], Z[22, 5, 1, 6], Y[6, 21, 7, 22], Y[7, 12, 8, 13], 
  Y[8, 20, 9, 19], Y[9, 16, 10, 17], Y[10, 16, 11, 15], X[11, 20, 12, 21]], 
 562}
{{1, -7}, PD[X[1, 14, 2, 15], Y[2, 18, 3, 17], Y[3, 18, 4, 19], 
  Y[4, 14, 5, 13], Z[22, 5, 1, 6], Y[6, 21, 7, 22], Y[7, 12, 8, 13], 
  Y[8, 20, 9, 19], Y[9, 16, 10, 17], Y[10, 16, 11, 15], X[20, 12, 21, 11]], 
 563}
{{1, -6}, PD[X[1, 19, 2, 18], Y[2, 15, 3, 16], X[8, 3, 9, 4], 
  Y[4, 11, 5, 12], Y[5, 13, 6, 12], Y[6, 18, 7, 17], Y[7, 16, 8, 17], 
  Z[9, 20, 10, 21], Z[10, 22, 11, 21], Y[22, 14, 1, 13], Z[14, 20, 15, 19]], 
 564}
{{1, -6}, PD[Y[1, 19, 2, 18], Y[2, 15, 3, 16], X[3, 9, 4, 8], 
  Y[4, 11, 5, 12], Y[5, 13, 6, 12], Y[6, 18, 7, 17], Y[7, 16, 8, 17], 
  Z[9, 20, 10, 21], Z[10, 22, 11, 21], Y[22, 14, 1, 13], X[14, 20, 15, 19]], 
 565}
{{1, -7}, PD[X[1, 10, 2, 11], X[13, 2, 14, 3], Y[3, 21, 4, 20], 
  Y[4, 17, 5, 18], Z[16, 6, 1, 5], Y[6, 16, 7, 15], Y[7, 17, 8, 22], 
  Y[8, 21, 9, 22], Y[9, 14, 10, 15], Y[11, 19, 12, 18], Y[12, 19, 13, 20]], 
 566}
{{1, -7}, PD[Y[1, 10, 2, 11], X[2, 14, 3, 13], Z[3, 21, 4, 20], 
  X[4, 17, 5, 18], Y[16, 6, 1, 5], Z[6, 16, 7, 15], Z[7, 17, 8, 22], 
  Z[8, 21, 9, 22], Z[9, 14, 10, 15], Z[11, 19, 12, 18], Z[12, 19, 13, 20]], 
 567}
{{1, -7}, PD[Y[1, 10, 2, 11], X[2, 14, 3, 13], Z[3, 21, 4, 20], 
  X[17, 5, 18, 4], Y[16, 6, 1, 5], Z[6, 16, 7, 15], Z[7, 17, 8, 22], 
  Z[8, 21, 9, 22], Z[9, 14, 10, 15], Z[11, 19, 12, 18], Z[12, 19, 13, 20]], 
 568}
{{1, -5}, PD[Y[1, 10, 2, 11], Y[2, 14, 3, 13], X[3, 21, 4, 20], 
  Z[4, 17, 5, 18], Y[16, 6, 1, 5], Z[6, 16, 7, 15], Z[7, 17, 8, 22], 
  Z[8, 21, 9, 22], X[14, 10, 15, 9], Z[11, 19, 12, 18], Z[12, 19, 13, 20]], 
 569}
{{1, -4}, PD[Y[1, 7, 2, 6], X[2, 15, 3, 14], Z[3, 18, 4, 19], 
  Z[4, 20, 5, 19], Z[5, 13, 6, 14], Z[7, 16, 8, 15], Z[8, 17, 9, 18], 
  Z[9, 17, 10, 22], Z[10, 21, 11, 22], Z[11, 21, 12, 20], X[16, 1, 13, 12]], 
 570}
{{1, -4}, PD[Y[1, 7, 2, 6], Y[2, 15, 3, 14], Y[3, 18, 4, 19], 
  Y[4, 20, 5, 19], X[5, 13, 6, 14], X[15, 7, 16, 8], Y[8, 17, 9, 18], 
  Y[9, 17, 10, 22], Y[10, 21, 11, 22], Y[11, 21, 12, 20], Y[12, 16, 1, 13]], 
 571}
{{1, -6}, PD[X[1, 13, 2, 14], Y[2, 21, 3, 20], X[3, 16, 4, 15], 
  Y[4, 18, 1, 19], Z[21, 8, 22, 9], Z[19, 14, 20, 15], Z[17, 7, 18, 6], 
  Z[16, 5, 17, 6], Z[12, 8, 13, 7], Z[11, 10, 12, 5], Z[22, 10, 11, 9]], 572}
{{1, -6}, PD[X[1, 13, 2, 14], Y[2, 21, 3, 20], X[15, 3, 16, 4], 
  Y[4, 18, 1, 19], Z[21, 8, 22, 9], Z[19, 14, 20, 15], Z[17, 7, 18, 6], 
  Z[16, 5, 17, 6], Z[12, 8, 13, 7], Z[11, 10, 12, 5], Z[22, 10, 11, 9]], 573}
{{1, -6}, PD[X[1, 13, 2, 14], Y[2, 21, 3, 20], Y[3, 16, 4, 15], 
  Y[4, 18, 1, 19], Z[21, 8, 22, 9], X[14, 20, 15, 19], Z[17, 7, 18, 6], 
  Z[16, 5, 17, 6], Z[12, 8, 13, 7], Z[11, 10, 12, 5], Z[22, 10, 11, 9]], 574}
{{1, -4}, PD[Y[1, 13, 2, 14], X[2, 21, 3, 20], Y[3, 16, 4, 15], 
  X[18, 1, 19, 4], Z[21, 8, 22, 9], Y[19, 14, 20, 15], Z[17, 7, 18, 6], 
  Z[16, 5, 17, 6], Z[12, 8, 13, 7], Z[11, 10, 12, 5], Z[22, 10, 11, 9]], 575}
{{1, -6}, PD[Y[1, 13, 2, 14], Y[2, 21, 3, 20], X[3, 16, 4, 15], 
  Y[4, 18, 1, 19], Z[21, 8, 22, 9], X[14, 20, 15, 19], Z[17, 7, 18, 6], 
  Z[16, 5, 17, 6], Z[12, 8, 13, 7], Z[11, 10, 12, 5], Z[22, 10, 11, 9]], 576}
{{1, -4}, PD[Y[1, 13, 2, 14], Y[2, 21, 3, 20], Y[3, 16, 4, 15], 
  Y[4, 18, 1, 19], Z[21, 8, 22, 9], X[19, 14, 20, 15], Z[17, 7, 18, 6], 
  Z[16, 5, 17, 6], X[12, 8, 13, 7], Z[11, 10, 12, 5], Z[22, 10, 11, 9]], 577}
{{1, -6}, PD[X[1, 12, 2, 13], Y[2, 10, 3, 9], Y[3, 8, 4, 9], Y[4, 14, 5, 13], 
  Z[18, 6, 1, 5], Y[6, 18, 7, 17], X[14, 8, 15, 7], Z[10, 20, 11, 19], 
  Z[11, 20, 12, 21], Z[15, 19, 16, 22], Z[16, 21, 17, 22]], 578}
{{1, -7}, PD[X[1, 14, 2, 15], Y[2, 20, 3, 21], Y[3, 20, 4, 19], 
  Y[4, 14, 5, 13], Y[5, 12, 6, 13], Y[6, 18, 7, 17], Y[7, 16, 8, 17], 
  Y[8, 22, 9, 19], Y[9, 22, 10, 21], Y[10, 16, 11, 15], X[11, 18, 12, 1]], 
 579}
{{1, -7}, PD[Y[1, 14, 2, 15], Y[2, 20, 3, 21], Y[3, 20, 4, 19], 
  Y[4, 14, 5, 13], Y[5, 12, 6, 13], Y[6, 18, 7, 17], Y[7, 16, 8, 17], 
  Y[8, 22, 9, 19], Y[9, 22, 10, 21], X[10, 16, 11, 15], X[18, 12, 1, 11]], 
 580}
{{1, -5}, PD[X[1, 16, 2, 17], Y[2, 14, 3, 13], Y[3, 12, 4, 13], 
  Y[4, 12, 5, 11], X[18, 5, 19, 6], Y[6, 21, 1, 22], Z[14, 8, 15, 7], 
  Z[15, 8, 16, 9], Y[17, 11, 18, 22], Z[19, 7, 20, 10], Z[20, 9, 21, 10]], 
 581}
{{1, -6}, PD[Y[1, 16, 2, 17], Y[2, 14, 3, 13], Y[3, 12, 4, 13], 
  Y[4, 12, 5, 11], Y[5, 19, 6, 18], X[6, 21, 1, 22], Z[14, 8, 15, 7], 
  Z[15, 8, 16, 9], X[22, 17, 11, 18], Z[19, 7, 20, 10], Z[20, 9, 21, 10]], 
 582}
{{1, -6}, PD[Y[1, 20, 2, 21], Y[2, 20, 3, 19], X[3, 6, 4, 7], 
  Y[4, 11, 5, 12], Y[5, 11, 6, 10], Z[7, 17, 8, 16], X[8, 13, 9, 14], 
  Y[18, 10, 1, 9], Z[12, 18, 13, 17], Y[14, 21, 15, 22], Y[15, 19, 16, 22]], 
 583}
{{1, -6}, PD[Y[1, 20, 2, 21], Y[2, 20, 3, 19], X[3, 6, 4, 7], 
  Y[4, 11, 5, 12], Y[5, 11, 6, 10], Z[7, 17, 8, 16], Z[8, 13, 9, 14], 
  Y[18, 10, 1, 9], X[12, 18, 13, 17], Y[14, 21, 15, 22], Y[15, 19, 16, 22]], 
 584}
{{1, -6}, PD[Y[1, 6, 2, 7], Y[2, 11, 3, 12], Y[3, 16, 4, 17], 
  Y[4, 16, 5, 15], X[5, 11, 6, 10], Y[18, 8, 1, 7], Z[8, 21, 9, 20], 
  Z[9, 19, 10, 20], X[12, 17, 13, 18], Z[13, 22, 14, 21], Z[14, 22, 15, 19]], 
 585}
{{1, -6}, PD[Y[1, 6, 2, 7], Y[2, 11, 3, 12], Y[3, 16, 4, 17], 
  Y[4, 16, 5, 15], X[5, 11, 6, 10], Y[18, 8, 1, 7], Z[8, 21, 9, 20], 
  Z[9, 19, 10, 20], X[17, 13, 18, 12], Z[13, 22, 14, 21], Z[14, 22, 15, 19]], 
 586}
{{1, -6}, PD[Y[1, 18, 2, 17], Y[2, 18, 3, 19], X[3, 22, 4, 21], 
  Z[4, 14, 5, 13], Z[5, 12, 6, 13], X[6, 10, 7, 9], Y[7, 19, 8, 20], 
  Y[8, 21, 9, 20], Y[10, 16, 11, 17], Y[11, 16, 12, 15], Y[14, 22, 1, 15]], 
 587}
{{1, -6}, PD[Y[1, 14, 2, 15], Y[2, 19, 3, 20], Y[3, 19, 4, 18], 
  Y[4, 14, 5, 13], Y[5, 12, 6, 13], X[6, 10, 7, 9], Y[7, 16, 8, 17], 
  Y[8, 18, 9, 17], Z[10, 22, 11, 21], Y[22, 12, 1, 11], X[15, 20, 16, 21]], 
 588}
{{1, -5}, PD[Y[1, 21, 2, 20], Y[2, 13, 3, 14], X[3, 10, 4, 11], 
  Y[4, 18, 5, 17], Y[5, 16, 6, 17], Y[6, 16, 7, 15], X[18, 8, 19, 7], 
  Y[8, 22, 9, 21], Y[9, 22, 10, 13], Y[11, 15, 12, 14], Y[12, 19, 1, 20]], 
 589}
{{1, -7}, PD[Y[1, 11, 2, 10], Y[2, 18, 3, 17], Y[3, 12, 4, 13], 
  Y[4, 14, 5, 13], X[5, 16, 6, 17], Y[6, 9, 1, 10], Y[21, 16, 22, 15], 
  Y[20, 9, 21, 8], Y[19, 7, 20, 8], Y[22, 14, 19, 15], X[11, 7, 12, 18]], 590}
{{1, -7}, PD[Y[1, 11, 2, 10], Y[2, 18, 3, 17], Y[3, 12, 4, 13], 
  Y[4, 14, 5, 13], X[5, 16, 6, 17], Y[6, 9, 1, 10], Y[21, 16, 22, 15], 
  Y[20, 9, 21, 8], Y[19, 7, 20, 8], Y[22, 14, 19, 15], X[18, 11, 7, 12]], 591}
{{1, -6}, PD[X[1, 9, 2, 8], Y[2, 14, 3, 15], Y[3, 14, 4, 13], Y[4, 9, 5, 10], 
  X[5, 1, 6, 12], Z[6, 20, 7, 19], Z[7, 20, 8, 21], Z[10, 18, 11, 17], 
  Z[11, 18, 12, 19], Y[21, 15, 22, 16], Y[22, 13, 17, 16]], 592}
{{1, -6}, PD[Y[1, 9, 2, 8], Y[2, 14, 3, 15], Y[3, 14, 4, 13], X[4, 9, 5, 10], 
  X[12, 5, 1, 6], Z[6, 20, 7, 19], Z[7, 20, 8, 21], Z[10, 18, 11, 17], 
  Z[11, 18, 12, 19], Y[21, 15, 22, 16], Y[22, 13, 17, 16]], 593}
{{1, -6}, PD[Y[1, 17, 2, 18], X[2, 8, 3, 7], Y[3, 16, 4, 15], 
  Y[4, 21, 5, 20], Y[5, 19, 6, 20], X[6, 14, 7, 15], Y[8, 17, 9, 16], 
  Y[9, 22, 10, 21], Y[10, 22, 11, 19], Y[11, 13, 12, 14], Y[12, 13, 1, 18]], 
 594}
{{1, -6}, PD[Y[1, 17, 2, 18], Y[2, 8, 3, 7], Y[3, 16, 4, 15], 
  Y[4, 21, 5, 20], Y[5, 19, 6, 20], X[6, 14, 7, 15], X[8, 17, 9, 16], 
  Y[9, 22, 10, 21], Y[10, 22, 11, 19], Y[11, 13, 12, 14], Y[12, 13, 1, 18]], 
 595}
{{1, -6}, PD[Y[1, 17, 2, 18], Y[2, 8, 3, 7], Y[3, 16, 4, 15], 
  Y[4, 21, 5, 20], Y[5, 19, 6, 20], X[6, 14, 7, 15], X[16, 8, 17, 9], 
  Y[9, 22, 10, 21], Y[10, 22, 11, 19], Y[11, 13, 12, 14], Y[12, 13, 1, 18]], 
 596}
{{1, -6}, PD[Y[1, 9, 2, 8], Y[2, 7, 3, 8], X[3, 15, 4, 14], Z[4, 21, 5, 22], 
  Z[5, 21, 6, 20], Z[6, 15, 7, 16], X[9, 17, 10, 16], Z[10, 19, 11, 20], 
  Z[11, 19, 12, 18], Z[12, 17, 13, 18], Y[22, 13, 1, 14]], 597}
{{1, -6}, PD[Y[1, 9, 2, 8], Y[2, 7, 3, 8], X[3, 15, 4, 14], Z[4, 21, 5, 22], 
  Z[5, 21, 6, 20], Z[6, 15, 7, 16], X[16, 9, 17, 10], Z[10, 19, 11, 20], 
  Z[11, 19, 12, 18], Z[12, 17, 13, 18], Y[22, 13, 1, 14]], 598}
{{1, -6}, PD[Y[1, 9, 2, 8], Y[2, 7, 3, 8], X[3, 15, 4, 14], Z[4, 21, 5, 22], 
  Z[5, 21, 6, 20], Z[6, 15, 7, 16], Z[9, 17, 10, 16], Z[10, 19, 11, 20], 
  Z[11, 19, 12, 18], Z[12, 17, 13, 18], X[13, 1, 14, 22]], 599}
{{1, -6}, PD[Y[1, 17, 2, 16], Y[2, 15, 3, 16], X[3, 10, 4, 11], 
  Y[4, 14, 5, 13], Y[5, 18, 6, 19], Y[6, 20, 7, 19], Y[7, 20, 8, 21], 
  X[8, 18, 9, 17], Y[9, 14, 10, 15], Y[11, 13, 12, 22], Y[12, 21, 1, 22]], 
 600}
{{1, -6}, PD[Y[1, 17, 2, 16], Y[2, 15, 3, 16], X[3, 10, 4, 11], 
  Y[4, 14, 5, 13], Y[5, 18, 6, 19], Y[6, 20, 7, 19], Y[7, 20, 8, 21], 
  X[17, 8, 18, 9], Y[9, 14, 10, 15], Y[11, 13, 12, 22], Y[12, 21, 1, 22]], 
 601}
{{1, -7}, PD[X[1, 10, 2, 11], Y[2, 19, 3, 20], Y[3, 14, 4, 15], 
  Y[4, 14, 5, 13], Y[5, 17, 6, 16], Y[6, 22, 7, 21], Z[22, 8, 1, 7], 
  Y[8, 17, 9, 18], Y[9, 19, 10, 18], Y[11, 20, 12, 21], X[12, 15, 13, 16]], 
 602}
{{1, -7}, PD[X[1, 10, 2, 11], Y[2, 19, 3, 20], Y[3, 14, 4, 15], 
  Y[4, 14, 5, 13], Y[5, 17, 6, 16], Y[6, 22, 7, 21], Z[22, 8, 1, 7], 
  Y[8, 17, 9, 18], Y[9, 19, 10, 18], Y[11, 20, 12, 21], X[15, 13, 16, 12]], 
 603}
{{1, -7}, PD[Y[1, 10, 2, 11], X[2, 19, 3, 20], Z[3, 14, 4, 15], 
  Z[4, 14, 5, 13], Z[5, 17, 6, 16], Z[6, 22, 7, 21], Y[22, 8, 1, 7], 
  Z[8, 17, 9, 18], Z[9, 19, 10, 18], Z[11, 20, 12, 21], X[12, 15, 13, 16]], 
 604}
{{1, -7}, PD[Y[1, 10, 2, 11], X[2, 19, 3, 20], Z[3, 14, 4, 15], 
  Z[4, 14, 5, 13], Z[5, 17, 6, 16], Z[6, 22, 7, 21], Y[22, 8, 1, 7], 
  Z[8, 17, 9, 18], Z[9, 19, 10, 18], Z[11, 20, 12, 21], X[15, 13, 16, 12]], 
 605}
{{1, -6}, PD[X[1, 12, 2, 11], Y[2, 17, 3, 16], Y[3, 15, 4, 16], 
  Y[4, 10, 5, 11], Y[5, 20, 6, 19], Y[6, 18, 1, 19], Z[21, 9, 22, 8], 
  Z[20, 14, 21, 13], Z[17, 12, 18, 13], Z[22, 7, 15, 8], X[9, 14, 10, 7]], 
 606}
{{1, -6}, PD[X[1, 12, 2, 11], Y[2, 17, 3, 16], Y[3, 15, 4, 16], 
  Y[4, 10, 5, 11], Y[5, 20, 6, 19], Y[6, 18, 1, 19], Z[21, 9, 22, 8], 
  Z[20, 14, 21, 13], Z[17, 12, 18, 13], Z[22, 7, 15, 8], X[14, 10, 7, 9]], 
 607}
{{1, -6}, PD[Y[1, 12, 2, 11], Y[2, 17, 3, 16], Y[3, 15, 4, 16], 
  Y[4, 10, 5, 11], Y[5, 20, 6, 19], Y[6, 18, 1, 19], Z[21, 9, 22, 8], 
  Z[20, 14, 21, 13], X[17, 12, 18, 13], Z[22, 7, 15, 8], X[9, 14, 10, 7]], 
 608}
{{1, -6}, PD[Y[1, 12, 2, 11], Y[2, 17, 3, 16], Y[3, 15, 4, 16], 
  Y[4, 10, 5, 11], Y[5, 20, 6, 19], Y[6, 18, 1, 19], Z[21, 9, 22, 8], 
  Z[20, 14, 21, 13], X[17, 12, 18, 13], Z[22, 7, 15, 8], X[14, 10, 7, 9]], 
 609}
{{1, -5}, PD[Y[1, 10, 2, 11], Y[2, 12, 3, 11], X[3, 17, 4, 16], 
  Y[4, 13, 5, 14], X[8, 5, 9, 6], Z[6, 19, 7, 20], Z[7, 21, 8, 20], 
  Z[9, 18, 10, 19], Z[12, 18, 13, 17], Z[14, 21, 15, 22], Y[22, 15, 1, 16]], 
 610}
{{1, -5}, PD[Y[1, 10, 2, 11], Y[2, 12, 3, 11], Y[3, 17, 4, 16], 
  Y[4, 13, 5, 14], X[5, 9, 6, 8], Z[6, 19, 7, 20], Z[7, 21, 8, 20], 
  Z[9, 18, 10, 19], X[12, 18, 13, 17], Z[14, 21, 15, 22], Y[22, 15, 1, 16]], 
 611}
{{1, -6}, PD[X[1, 17, 2, 16], X[9, 3, 10, 2], Y[3, 14, 4, 15], 
  Y[4, 14, 5, 13], Y[5, 18, 6, 19], Y[6, 20, 7, 19], Y[7, 20, 8, 21], 
  Y[8, 18, 9, 17], Y[10, 15, 11, 16], Y[11, 13, 12, 22], Y[12, 21, 1, 22]], 
 612}
{{1, -5}, PD[Y[1, 17, 2, 16], Y[2, 9, 3, 10], Y[3, 14, 4, 15], 
  Y[4, 14, 5, 13], Y[5, 18, 6, 19], Y[6, 20, 7, 19], Y[7, 20, 8, 21], 
  X[8, 18, 9, 17], X[15, 11, 16, 10], Y[11, 13, 12, 22], Y[12, 21, 1, 22]], 
 613}
{{1, -6}, PD[Y[1, 10, 2, 11], Y[2, 10, 3, 9], Y[3, 18, 4, 19], 
  Y[4, 18, 1, 17], Y[21, 12, 22, 13], X[20, 16, 21, 15], Z[19, 5, 20, 6], 
  Z[16, 5, 17, 8], Y[22, 14, 15, 13], X[11, 7, 12, 8], Z[14, 7, 9, 6]], 614}
{{1, -6}, PD[Y[1, 10, 2, 11], Y[2, 10, 3, 9], Y[3, 18, 4, 19], 
  Y[4, 18, 1, 17], Y[21, 12, 22, 13], X[20, 16, 21, 15], Z[19, 5, 20, 6], 
  Z[16, 5, 17, 8], Y[22, 14, 15, 13], Z[11, 7, 12, 8], X[6, 14, 7, 9]], 615}
{{1, -6}, PD[Y[1, 20, 2, 19], Y[2, 14, 3, 15], Y[3, 14, 4, 13], 
  X[4, 20, 5, 21], Y[5, 18, 6, 17], Y[6, 16, 7, 17], X[7, 11, 8, 10], 
  Y[8, 13, 9, 22], Y[9, 21, 10, 22], Y[11, 16, 12, 15], Y[12, 18, 1, 19]], 
 616}
{{1, -6}, PD[X[1, 19, 2, 18], Y[2, 10, 3, 9], Y[3, 10, 4, 11], 
  Y[4, 19, 5, 20], Y[5, 21, 6, 20], Y[6, 15, 7, 16], Y[7, 17, 8, 16], 
  X[8, 12, 9, 11], Y[12, 17, 13, 18], Y[13, 15, 14, 22], Y[14, 21, 1, 22]], 
 617}
{{1, -5}, PD[Y[1, 18, 2, 17], Y[2, 11, 3, 12], Y[3, 13, 4, 12], 
  Y[4, 16, 5, 17], Y[5, 16, 6, 15], X[6, 13, 7, 14], Y[7, 19, 8, 20], 
  Y[8, 21, 9, 20], Y[9, 21, 10, 22], X[18, 10, 19, 11], Y[14, 22, 1, 15]], 
 618}
{{1, -5}, PD[Y[1, 18, 2, 17], Y[2, 11, 3, 12], Y[3, 13, 4, 12], 
  Y[4, 16, 5, 17], Y[5, 16, 6, 15], Y[6, 13, 7, 14], Y[7, 19, 8, 20], 
  Y[8, 21, 9, 20], Y[9, 21, 10, 22], X[10, 19, 11, 18], X[22, 1, 15, 14]], 
 619}
{{1, -6}, PD[X[1, 18, 2, 19], Y[2, 13, 3, 14], Y[3, 13, 4, 12], 
  Y[4, 18, 5, 17], Z[22, 5, 1, 6], Y[6, 21, 7, 22], Y[7, 16, 8, 17], 
  Y[8, 16, 9, 15], Y[9, 21, 10, 20], Y[10, 19, 11, 20], X[14, 12, 15, 11]], 
 620}
{{1, -6}, PD[X[1, 13, 2, 12], Y[2, 15, 3, 16], Y[3, 17, 4, 16], 
  Y[4, 11, 5, 12], Y[5, 11, 6, 10], X[6, 17, 7, 18], Z[7, 19, 8, 20], 
  Z[8, 21, 9, 20], Y[18, 9, 1, 10], Z[13, 21, 14, 22], Z[14, 19, 15, 22]], 
 621}
{{1, -6}, PD[Y[1, 10, 2, 11], X[2, 8, 3, 7], Y[3, 16, 4, 17], 
  Y[4, 18, 5, 17], Y[5, 13, 6, 12], Y[6, 11, 7, 12], Z[8, 20, 9, 19], 
  Z[9, 20, 10, 21], X[18, 14, 1, 13], Z[14, 22, 15, 21], Z[15, 22, 16, 19]], 
 622}
{{1, -6}, PD[Y[1, 10, 2, 11], X[2, 8, 3, 7], Y[3, 16, 4, 17], 
  Y[4, 18, 5, 17], Y[5, 13, 6, 12], Y[6, 11, 7, 12], Z[8, 20, 9, 19], 
  Z[9, 20, 10, 21], X[13, 18, 14, 1], Z[14, 22, 15, 21], Z[15, 22, 16, 19]], 
 623}
{{1, -4}, PD[X[1, 17, 2, 18], Y[2, 15, 3, 14], X[7, 3, 8, 4], 
  Y[4, 10, 1, 11], Y[21, 10, 22, 9], Y[20, 17, 21, 16], Y[19, 15, 20, 16], 
  Y[22, 8, 19, 9], Y[6, 12, 7, 11], Y[5, 12, 6, 13], Z[13, 18, 14, 5]], 624}
{{1, -4}, PD[Y[1, 17, 2, 18], X[2, 15, 3, 14], Y[3, 8, 4, 7], 
  X[10, 1, 11, 4], Y[21, 10, 22, 9], Y[20, 17, 21, 16], Y[19, 15, 20, 16], 
  Y[22, 8, 19, 9], Z[6, 12, 7, 11], Z[5, 12, 6, 13], Y[13, 18, 14, 5]], 625}
{{1, -5}, PD[Y[1, 15, 2, 14], Y[2, 8, 3, 7], Y[3, 8, 4, 9], Y[4, 15, 5, 16], 
  X[5, 13, 6, 12], Z[6, 22, 7, 21], Z[9, 19, 10, 18], Z[10, 17, 11, 18], 
  Z[11, 20, 12, 21], Y[22, 13, 1, 14], X[16, 20, 17, 19]], 626}
{{1, -5}, PD[Y[1, 15, 2, 14], Y[2, 8, 3, 7], Y[3, 8, 4, 9], Y[4, 15, 5, 16], 
  Y[5, 13, 6, 12], X[6, 22, 7, 21], Z[9, 19, 10, 18], Z[10, 17, 11, 18], 
  Z[11, 20, 12, 21], Y[22, 13, 1, 14], X[19, 16, 20, 17]], 627}
{{1, -6}, PD[Y[1, 13, 2, 14], Y[2, 15, 3, 14], Y[3, 19, 4, 20], 
  Y[4, 10, 5, 11], Y[5, 12, 6, 11], X[6, 21, 1, 20], Y[8, 16, 9, 15], 
  X[9, 18, 10, 19], Z[12, 22, 13, 21], Y[7, 16, 8, 17], Z[17, 22, 18, 7]], 
 628}
{{1, -6}, PD[Y[1, 13, 2, 14], Y[2, 15, 3, 14], Y[3, 19, 4, 20], 
  Y[4, 10, 5, 11], Y[5, 12, 6, 11], X[6, 21, 1, 20], Y[8, 16, 9, 15], 
  X[18, 10, 19, 9], Z[12, 22, 13, 21], Y[7, 16, 8, 17], Z[17, 22, 18, 7]], 
 629}
{{1, -6}, PD[Y[1, 13, 2, 14], Y[2, 15, 3, 14], Y[3, 19, 4, 20], 
  Y[4, 10, 5, 11], Y[5, 12, 6, 11], Y[6, 21, 1, 20], Y[8, 16, 9, 15], 
  X[9, 18, 10, 19], X[12, 22, 13, 21], Y[7, 16, 8, 17], Z[17, 22, 18, 7]], 
 630}
{{1, -6}, PD[Y[1, 13, 2, 14], Y[2, 15, 3, 14], Y[3, 19, 4, 20], 
  Y[4, 10, 5, 11], Y[5, 12, 6, 11], Y[6, 21, 1, 20], Y[8, 16, 9, 15], 
  X[9, 18, 10, 19], X[21, 12, 22, 13], Y[7, 16, 8, 17], Z[17, 22, 18, 7]], 
 631}
{{1, -6}, PD[Y[1, 8, 2, 9], Y[2, 20, 3, 21], Y[3, 20, 4, 19], X[4, 8, 5, 7], 
  Y[5, 13, 6, 12], Y[6, 11, 7, 12], X[9, 15, 10, 14], Z[10, 17, 11, 18], 
  Y[18, 13, 1, 14], Y[15, 21, 16, 22], Y[16, 19, 17, 22]], 632}
{{1, -6}, PD[Y[1, 8, 2, 9], Y[2, 20, 3, 21], Y[3, 20, 4, 19], X[4, 8, 5, 7], 
  Y[5, 13, 6, 12], Y[6, 11, 7, 12], Z[9, 15, 10, 14], Z[10, 17, 11, 18], 
  X[13, 1, 14, 18], Y[15, 21, 16, 22], Y[16, 19, 17, 22]], 633}
{{1, -5}, PD[Y[1, 10, 2, 11], Y[2, 16, 3, 15], Y[3, 14, 4, 15], 
  X[4, 12, 5, 11], Y[22, 6, 1, 5], Z[6, 18, 7, 17], Z[7, 18, 8, 19], 
  Z[8, 20, 9, 19], X[9, 16, 10, 17], Z[12, 21, 13, 22], Z[13, 21, 14, 20]], 
 634}
{{1, -5}, PD[Y[1, 10, 2, 11], Y[2, 16, 3, 15], Y[3, 14, 4, 15], 
  Y[4, 12, 5, 11], X[22, 6, 1, 5], Z[6, 18, 7, 17], Z[7, 18, 8, 19], 
  Z[8, 20, 9, 19], X[9, 16, 10, 17], Z[12, 21, 13, 22], Z[13, 21, 14, 20]], 
 635}
{{1, -6}, PD[Y[1, 6, 2, 7], Y[2, 16, 3, 15], X[3, 12, 4, 13], Y[4, 10, 1, 9], 
  Y[21, 15, 22, 14], Y[20, 7, 21, 8], Y[19, 9, 20, 8], Y[22, 13, 19, 14], 
  Y[17, 10, 18, 11], X[16, 6, 17, 5], Y[18, 12, 5, 11]], 636}
{{1, -6}, PD[Y[1, 6, 2, 7], Y[2, 16, 3, 15], Y[3, 12, 4, 13], X[4, 10, 1, 9], 
  Y[21, 15, 22, 14], Y[20, 7, 21, 8], Y[19, 9, 20, 8], Y[22, 13, 19, 14], 
  Y[17, 10, 18, 11], X[5, 16, 6, 17], Y[18, 12, 5, 11]], 637}
{{1, -6}, PD[Y[1, 15, 2, 14], Y[2, 15, 3, 16], Y[3, 10, 4, 11], 
  X[4, 8, 5, 7], Z[5, 19, 6, 18], Z[6, 17, 7, 18], Z[8, 22, 9, 21], 
  Y[22, 10, 1, 9], X[11, 17, 12, 16], Z[12, 19, 13, 20], Z[13, 21, 14, 20]], 
 638}
{{1, -6}, PD[Y[1, 14, 2, 15], Y[2, 14, 3, 13], Y[3, 10, 4, 11], 
  X[4, 8, 5, 7], Z[5, 16, 6, 17], Z[6, 18, 7, 17], Z[8, 22, 9, 21], 
  Y[22, 10, 1, 9], Z[11, 18, 12, 19], Z[12, 20, 13, 19], X[15, 20, 16, 21]], 
 639}
{{1, -6}, PD[X[1, 12, 2, 13], Y[2, 19, 3, 20], Y[3, 19, 4, 18], 
  Y[4, 12, 5, 11], Y[5, 8, 6, 9], Y[6, 8, 1, 7], Y[21, 11, 22, 10], 
  X[20, 18, 21, 17], Y[16, 13, 17, 14], Y[15, 7, 16, 14], Y[22, 9, 15, 10]], 
 640}
{{1, -6}, PD[Y[1, 12, 2, 13], Y[2, 19, 3, 20], Y[3, 19, 4, 18], 
  X[4, 12, 5, 11], Y[5, 8, 6, 9], Y[6, 8, 1, 7], Y[21, 11, 22, 10], 
  X[17, 20, 18, 21], Y[16, 13, 17, 14], Y[15, 7, 16, 14], Y[22, 9, 15, 10]], 
 641}
{{1, -7}, PD[Y[1, 9, 2, 8], Y[2, 14, 3, 15], Y[3, 14, 4, 13], X[4, 9, 5, 10], 
  Z[5, 20, 6, 19], Z[6, 20, 7, 21], Y[12, 7, 1, 8], Y[10, 18, 11, 13], 
  X[11, 16, 12, 15], Y[21, 16, 22, 17], Y[22, 18, 19, 17]], 642}
{{1, -7}, PD[Y[1, 9, 2, 8], Y[2, 14, 3, 15], Y[3, 14, 4, 13], X[4, 9, 5, 10], 
  Z[5, 20, 6, 19], Z[6, 20, 7, 21], Y[12, 7, 1, 8], Y[10, 18, 11, 13], 
  X[15, 11, 16, 12], Y[21, 16, 22, 17], Y[22, 18, 19, 17]], 643}
{{1, -5}, PD[Y[1, 19, 2, 18], Y[2, 11, 3, 12], Y[3, 11, 4, 10], 
  Y[4, 19, 5, 20], X[5, 17, 6, 16], Y[6, 13, 7, 14], Y[7, 15, 8, 14], 
  Y[8, 15, 9, 16], X[20, 9, 21, 10], Z[12, 21, 13, 22], Y[22, 17, 1, 18]], 
 644}
{{1, -5}, PD[Y[1, 19, 2, 18], Y[2, 11, 3, 12], Y[3, 11, 4, 10], 
  Y[4, 19, 5, 20], Y[5, 17, 6, 16], Y[6, 13, 7, 14], Y[7, 15, 8, 14], 
  Y[8, 15, 9, 16], X[9, 21, 10, 20], X[12, 21, 13, 22], Y[22, 17, 1, 18]], 
 645}
{{1, -7}, PD[Y[1, 18, 2, 19], Y[2, 20, 3, 19], Y[3, 13, 4, 12], 
  Y[4, 13, 5, 14], X[5, 20, 6, 21], Y[6, 18, 7, 17], X[7, 11, 8, 10], 
  Y[8, 15, 9, 16], Y[9, 17, 10, 16], Y[22, 11, 1, 12], Z[14, 21, 15, 22]], 
 646}
{{1, -7}, PD[Y[1, 18, 2, 19], Y[2, 20, 3, 19], Y[3, 13, 4, 12], 
  Y[4, 13, 5, 14], X[5, 20, 6, 21], Y[6, 18, 7, 17], X[10, 7, 11, 8], 
  Y[8, 15, 9, 16], Y[9, 17, 10, 16], Y[22, 11, 1, 12], Z[14, 21, 15, 22]], 
 647}
{{1, -7}, PD[Y[1, 18, 2, 19], Y[2, 20, 3, 19], Y[3, 13, 4, 12], 
  Y[4, 13, 5, 14], Y[5, 20, 6, 21], Y[6, 18, 7, 17], X[7, 11, 8, 10], 
  Y[8, 15, 9, 16], Y[9, 17, 10, 16], Y[22, 11, 1, 12], X[14, 21, 15, 22]], 
 648}
{{1, -7}, PD[Y[1, 18, 2, 19], Y[2, 20, 3, 19], Y[3, 13, 4, 12], 
  Y[4, 13, 5, 14], Y[5, 20, 6, 21], Y[6, 18, 7, 17], X[7, 11, 8, 10], 
  Y[8, 15, 9, 16], Y[9, 17, 10, 16], Y[22, 11, 1, 12], X[21, 15, 22, 14]], 
 649}
{{1, -6}, PD[Y[1, 6, 2, 7], Y[2, 8, 3, 7], X[3, 12, 4, 13], X[15, 4, 16, 5], 
  Z[5, 20, 6, 21], Z[8, 18, 9, 17], Z[9, 18, 10, 19], Z[10, 20, 11, 19], 
  Z[11, 16, 12, 17], Y[22, 14, 1, 13], Z[14, 22, 15, 21]], 650}
{{1, -5}, PD[Y[1, 6, 2, 7], Y[2, 8, 3, 7], Y[3, 12, 4, 13], Y[4, 16, 5, 15], 
  X[5, 20, 6, 21], Z[8, 18, 9, 17], Z[9, 18, 10, 19], Z[10, 20, 11, 19], 
  X[16, 12, 17, 11], Y[22, 14, 1, 13], Z[14, 22, 15, 21]], 651}
{{1, -7}, PD[Y[1, 14, 2, 15], Y[2, 8, 3, 9], Y[3, 8, 4, 7], X[4, 14, 5, 13], 
  Y[5, 19, 6, 18], Y[6, 19, 1, 20], Y[21, 9, 22, 10], X[20, 15, 21, 16], 
  Z[17, 13, 18, 12], Z[16, 11, 17, 12], Y[22, 7, 11, 10]], 652}
{{1, -7}, PD[Y[1, 14, 2, 15], Y[2, 8, 3, 9], Y[3, 8, 4, 7], X[4, 14, 5, 13], 
  Y[5, 19, 6, 18], Y[6, 19, 1, 20], Y[21, 9, 22, 10], X[15, 21, 16, 20], 
  Z[17, 13, 18, 12], Z[16, 11, 17, 12], Y[22, 7, 11, 10]], 653}
{{1, -6}, PD[X[1, 16, 2, 17], Y[2, 20, 3, 21], Y[3, 20, 4, 19], 
  Y[4, 16, 5, 15], Y[5, 13, 6, 12], Y[6, 13, 7, 14], Z[14, 7, 1, 8], 
  Y[8, 17, 9, 18], Y[9, 21, 10, 22], Y[10, 19, 11, 22], X[11, 15, 12, 18]], 
 654}
{{1, -6}, PD[X[1, 16, 2, 17], Y[2, 20, 3, 21], Y[3, 20, 4, 19], 
  Y[4, 16, 5, 15], Y[5, 13, 6, 12], Y[6, 13, 7, 14], Z[14, 7, 1, 8], 
  Y[8, 17, 9, 18], Y[9, 21, 10, 22], Y[10, 19, 11, 22], X[18, 11, 15, 12]], 
 655}
{{1, -6}, PD[Y[1, 16, 2, 17], Y[2, 20, 3, 21], Y[3, 20, 4, 19], 
  X[4, 16, 5, 15], Z[5, 13, 6, 12], Z[6, 13, 7, 14], Y[14, 7, 1, 8], 
  X[8, 17, 9, 18], Y[9, 21, 10, 22], Y[10, 19, 11, 22], Y[11, 15, 12, 18]], 
 656}
{{1, -6}, PD[Y[1, 16, 2, 17], Y[2, 20, 3, 21], Y[3, 20, 4, 19], 
  X[4, 16, 5, 15], Z[5, 13, 6, 12], Z[6, 13, 7, 14], Y[14, 7, 1, 8], 
  X[17, 9, 18, 8], Y[9, 21, 10, 22], Y[10, 19, 11, 22], Y[11, 15, 12, 18]], 
 657}
{{1, -4}, PD[X[1, 19, 2, 18], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 19, 5, 20], Z[22, 5, 1, 6], Y[6, 18, 7, 17], X[12, 7, 13, 8], 
  Y[8, 15, 9, 16], Y[9, 20, 10, 21], Y[10, 22, 11, 21], Y[11, 17, 12, 16]], 
 658}
{{1, -4}, PD[X[1, 19, 2, 18], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 19, 5, 20], Z[22, 5, 1, 6], Y[6, 18, 7, 17], Y[7, 13, 8, 12], 
  Y[8, 15, 9, 16], Y[9, 20, 10, 21], Y[10, 22, 11, 21], X[16, 11, 17, 12]], 
 659}
{{1, -4}, PD[Y[1, 19, 2, 18], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 19, 5, 20], X[22, 5, 1, 6], Y[6, 18, 7, 17], X[7, 13, 8, 12], 
  Y[8, 15, 9, 16], Y[9, 20, 10, 21], Y[10, 22, 11, 21], Y[11, 17, 12, 16]], 
 660}
{{1, -4}, PD[Y[1, 19, 2, 18], Y[2, 14, 3, 13], Y[3, 14, 4, 15], 
  Y[4, 19, 5, 20], X[22, 5, 1, 6], Y[6, 18, 7, 17], Y[7, 13, 8, 12], 
  Y[8, 15, 9, 16], Y[9, 20, 10, 21], Y[10, 22, 11, 21], X[11, 17, 12, 16]], 
 661}
{{1, -4}, PD[X[1, 16, 2, 17], Y[2, 14, 3, 13], Y[3, 21, 4, 20], 
  Y[4, 19, 5, 20], X[12, 6, 13, 5], Y[6, 18, 7, 17], Z[22, 8, 1, 7], 
  Y[8, 15, 9, 16], Y[9, 15, 10, 14], Y[10, 22, 11, 21], Y[11, 18, 12, 19]], 
 662}
{{1, -4}, PD[X[1, 16, 2, 17], Y[2, 14, 3, 13], Y[3, 21, 4, 20], 
  Y[4, 19, 5, 20], Y[5, 12, 6, 13], Y[6, 18, 7, 17], Z[22, 8, 1, 7], 
  Y[8, 15, 9, 16], Y[9, 15, 10, 14], Y[10, 22, 11, 21], X[18, 12, 19, 11]], 
 663}
{{1, -4}, PD[Y[1, 16, 2, 17], Y[2, 14, 3, 13], Y[3, 21, 4, 20], 
  Y[4, 19, 5, 20], X[5, 12, 6, 13], Y[6, 18, 7, 17], X[22, 8, 1, 7], 
  Y[8, 15, 9, 16], Y[9, 15, 10, 14], Y[10, 22, 11, 21], Y[11, 18, 12, 19]], 
 664}
{{1, -4}, PD[Y[1, 16, 2, 17], Y[2, 14, 3, 13], Y[3, 21, 4, 20], 
  Y[4, 19, 5, 20], Y[5, 12, 6, 13], Y[6, 18, 7, 17], X[22, 8, 1, 7], 
  Y[8, 15, 9, 16], Y[9, 15, 10, 14], Y[10, 22, 11, 21], X[11, 18, 12, 19]], 
 665}
{{1, -6}, PD[X[1, 7, 2, 6], Y[2, 9, 3, 10], X[3, 13, 4, 12], Z[4, 16, 5, 15], 
  Z[5, 20, 6, 21], Z[7, 19, 8, 18], Z[8, 17, 9, 18], Z[10, 22, 11, 21], 
  Z[11, 22, 12, 15], Z[13, 17, 14, 16], Z[14, 19, 1, 20]], 666}
{{1, -6}, PD[X[1, 7, 2, 6], Y[2, 9, 3, 10], X[12, 3, 13, 4], Z[4, 16, 5, 15], 
  Z[5, 20, 6, 21], Z[7, 19, 8, 18], Z[8, 17, 9, 18], Z[10, 22, 11, 21], 
  Z[11, 22, 12, 15], Z[13, 17, 14, 16], Z[14, 19, 1, 20]], 667}
{{1, -6}, PD[X[1, 7, 2, 6], Y[2, 9, 3, 10], Y[3, 13, 4, 12], X[4, 16, 5, 15], 
  Z[5, 20, 6, 21], Z[7, 19, 8, 18], Z[8, 17, 9, 18], Z[10, 22, 11, 21], 
  Z[11, 22, 12, 15], Z[13, 17, 14, 16], Z[14, 19, 1, 20]], 668}
{{1, -6}, PD[X[1, 7, 2, 6], Y[2, 9, 3, 10], Y[3, 13, 4, 12], X[15, 4, 16, 5], 
  Z[5, 20, 6, 21], Z[7, 19, 8, 18], Z[8, 17, 9, 18], Z[10, 22, 11, 21], 
  Z[11, 22, 12, 15], Z[13, 17, 14, 16], Z[14, 19, 1, 20]], 669}
{{1, -6}, PD[Y[1, 7, 2, 6], Y[2, 9, 3, 10], X[3, 13, 4, 12], Z[4, 16, 5, 15], 
  Z[5, 20, 6, 21], Z[7, 19, 8, 18], Z[8, 17, 9, 18], Z[10, 22, 11, 21], 
  Z[11, 22, 12, 15], Z[13, 17, 14, 16], X[14, 19, 1, 20]], 670}
{{1, -6}, PD[Y[1, 7, 2, 6], Y[2, 9, 3, 10], X[3, 13, 4, 12], Z[4, 16, 5, 15], 
  Z[5, 20, 6, 21], Z[7, 19, 8, 18], Z[8, 17, 9, 18], Z[10, 22, 11, 21], 
  Z[11, 22, 12, 15], Z[13, 17, 14, 16], X[19, 1, 20, 14]], 671}
{{1, -6}, PD[Y[1, 7, 2, 6], Y[2, 9, 3, 10], Y[3, 13, 4, 12], X[4, 16, 5, 15], 
  Z[5, 20, 6, 21], Z[7, 19, 8, 18], Z[8, 17, 9, 18], Z[10, 22, 11, 21], 
  Z[11, 22, 12, 15], Z[13, 17, 14, 16], X[14, 19, 1, 20]], 672}
{{1, -6}, PD[Y[1, 7, 2, 6], Y[2, 9, 3, 10], Y[3, 13, 4, 12], X[4, 16, 5, 15], 
  Z[5, 20, 6, 21], Z[7, 19, 8, 18], Z[8, 17, 9, 18], Z[10, 22, 11, 21], 
  Z[11, 22, 12, 15], Z[13, 17, 14, 16], X[19, 1, 20, 14]], 673}
{{1, -6}, PD[X[1, 14, 2, 15], Y[2, 12, 3, 11], Y[3, 10, 4, 11], 
  X[15, 4, 16, 5], Y[22, 6, 1, 5], Z[6, 22, 7, 21], Z[7, 18, 8, 19], 
  Z[8, 18, 9, 17], Z[9, 16, 10, 17], Z[12, 20, 13, 19], Z[13, 20, 14, 21]], 
 674}
{{1, -6}, PD[Y[1, 14, 2, 15], Y[2, 14, 3, 13], Y[3, 19, 4, 18], 
  Y[4, 17, 5, 18], Y[5, 12, 6, 13], Y[6, 12, 7, 11], X[7, 17, 8, 16], 
  Y[8, 19, 9, 20], Y[9, 21, 10, 20], Y[10, 21, 1, 22], X[15, 11, 16, 22]], 
 675}

